Weighted quadrature for hierarchical B-splines

We present weighted quadrature for hierarchical B-splines to address the fast formation of system matrices arising from adaptive isogeometric Galerkin methods with suitably graded hierarchical meshes. By exploiting a local tensor-product structure, we extend the construction of weighted rules from the tensor-product to the hierarchical spline setting. The proposed algorithm has a computational cost proportional to the number of degrees of freedom and advantageous properties with increasing spline degree. To illustrate the performance of the method and confirm the theoretical estimates, a selection of 2D and 3D numerical tests is provided.

==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_2_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      36         576     1.12256e-01 1.08248e-05 1.59657e-05 6.45012e-04 9.14681e-04 3.03824e-04 8.00916e-04 0.00000e+00 0.00000e+00 9.25746e-05 3.66598e-05 7.95788e-04 3.76733e-04 1.07040e-03 5.49401e-04 8.14570e-04 0.00000e+00 4.74862e-02 0.00000e+00 3.70589e-02 0.00000e+00 8.32758e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        144 6.95612e-05 1.65239e-05 
            1            1      36         576     1.02948e-01 4.41380e-06 3.24380e-06 2.16298e-03 8.96970e-03 1.40029e-04 1.19422e-04 0.00000e+00 0.00000e+00 7.03428e-05 5.51940e-05 1.04458e-03 8.60836e-04 1.25188e-03 1.00406e-03 5.51449e-03 0.00000e+00 4.74733e-03 0.00000e+00 1.99831e-02 0.00000e+00 3.97752e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        198 7.42338e-05 4.78142e-05 
            2            2     100        1936     1.04061e-01 3.87160e-06 1.26590e-06 5.09247e-04 1.02852e-03 5.53416e-04 1.71344e-03 0.00000e+00 0.00000e+00 2.16828e-04 8.95632e-05 5.08673e-03 1.14411e-02 5.56289e-03 1.16914e-02 1.07554e-02 0.00000e+00 1.10728e-02 0.00000e+00 6.79347e-02 0.00000e+00 2.79057e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        603 1.76371e-04 1.34755e-04 
            3            2     100        1936     1.01696e-01 4.05700e-06 1.41701e-06 1.71926e-03 3.33759e-03 3.40095e-04 2.99710e-04 0.00000e+00 0.00000e+00 1.96245e-04 1.03672e-04 5.15405e-03 8.68754e-03 5.62854e-03 8.97183e-03 1.31127e-02 0.00000e+00 1.53230e-02 0.00000e+00 7.68229e-02 0.00000e+00 3.50471e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        684 1.88995e-04 1.51807e-04 
            4            3     155        3971     9.89875e-02 3.88560e-06 1.29344e-06 1.19090e-03 7.58479e-05 9.14724e-04 8.24396e-04 0.00000e+00 0.00000e+00 3.45952e-04 1.41787e-04 1.33886e-02 2.49057e-02 1.43091e-02 2.54832e-02 4.00751e-02 0.00000e+00 2.06005e-02 0.00000e+00 1.71184e-01 0.00000e+00 3.82165e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1332 4.56729e-04 3.75980e-04 
            5            3     256        5968     9.86514e-02 3.76200e-06 3.02373e-07 5.52066e-04 9.65765e-05 1.21084e-03 1.95501e-04 0.00000e+00 0.00000e+00 4.28127e-04 3.12047e-05 1.46748e-02 5.73284e-04 1.58410e-02 6.72151e-04 1.60201e-02 0.00000e+00 2.68158e-02 0.00000e+00 1.47637e-01 0.00000e+00 5.63547e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2088 6.00885e-04 5.73897e-05 
            6            3     256        5968     9.76129e-02 3.80380e-06 3.61305e-07 3.27108e-03 6.23316e-05 1.28146e-03 1.53023e-04 0.00000e+00 0.00000e+00 4.08336e-04 9.95043e-06 1.67648e-02 5.98718e-04 1.79750e-02 6.43074e-04 1.82194e-02 0.00000e+00 1.15259e-02 0.00000e+00 1.57503e-01 0.00000e+00 5.63999e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2331 6.57671e-04 4.02191e-05 
            7            4     475       12959     9.14436e-02 3.83520e-06 2.92523e-07 1.76171e-03 4.68414e-05 3.11129e-03 2.24668e-04 0.00000e+00 0.00000e+00 8.12225e-04 1.29617e-04 3.91680e-02 1.91581e-03 4.18295e-02 2.06626e-03 4.20482e-02 0.00000e+00 2.76672e-02 0.00000e+00 2.83900e-01 0.00000e+00 8.51496e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4599 1.60239e-03 1.27744e-05 
            8            4     570       15670     9.02897e-02 4.03620e-06 3.96165e-07 4.59834e-03 8.70215e-05 3.76492e-03 1.97689e-04 0.00000e+00 0.00000e+00 9.50617e-04 6.83334e-05 4.99040e-02 1.88284e-03 5.31482e-02 2.00225e-03 5.41992e-02 0.00000e+00 3.29668e-02 0.00000e+00 3.39644e-01 0.00000e+00 1.08580e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       5679 2.00737e-03 4.54296e-05 
            9            5     814       22738     8.18909e-02 4.00620e-06 1.40602e-07 6.51537e-03 4.23340e-05 5.39885e-03 4.57112e-04 0.00000e+00 0.00000e+00 1.50905e-03 1.61872e-04 7.45209e-02 3.36873e-03 7.92696e-02 3.41485e-03 7.95541e-02 0.00000e+00 4.74937e-02 0.00000e+00 4.73035e-01 0.00000e+00 1.62820e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       8190 2.85267e-03 1.30150e-04 
           10            5    1312       37600     7.56021e-02 4.09620e-06 2.44086e-07 2.28318e-03 2.90588e-05 9.11387e-03 3.93459e-04 0.00000e+00 0.00000e+00 2.27288e-03 2.68655e-04 1.27786e-01 4.85165e-03 1.35557e-01 5.09155e-03 1.37185e-01 0.00000e+00 8.06127e-02 0.00000e+00 7.39833e-01 0.00000e+00 2.75268e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      13023 4.90977e-03 6.52507e-05 
           11            5    1332       38006     7.47045e-02 4.32840e-06 1.73878e-06 1.54492e-02 1.47493e-04 9.60630e-03 2.82871e-04 0.00000e+00 0.00000e+00 2.14318e-03 1.04200e-04 1.39422e-01 5.50611e-03 1.47510e-01 5.54152e-03 1.49398e-01 0.00000e+00 6.21959e-02 0.00000e+00 8.04762e-01 0.00000e+00 3.01842e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      14076 5.32332e-03 5.02160e-05 
           12            6    2404       70490     6.12823e-02 4.24220e-06 1.46399e-06 9.80183e-03 3.29794e-04 2.04496e-02 1.19895e-03 0.00000e+00 0.00000e+00 4.06900e-03 2.01110e-04 2.72729e-01 9.49568e-03 2.88794e-01 9.54114e-03 2.94347e-01 0.00000e+00 1.19387e-01 0.00000e+00 1.45201e+00 0.00000e+00 5.83218e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      24579 1.09420e-02 1.70588e-04 
           13            6    2922       86322     5.08208e-02 4.54540e-06 2.37289e-06 2.32652e-02 4.13790e-04 2.60881e-02 1.16643e-03 0.00000e+00 0.00000e+00 4.90472e-03 3.47707e-04 3.54846e-01 1.14462e-02 3.75523e-01 1.11837e-02 3.83829e-01 0.00000e+00 1.47117e-01 0.00000e+00 1.86351e+00 0.00000e+00 7.60552e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      31005 1.44613e-02 1.65573e-04 
           14            7    4292      128260     3.76275e-02 4.61560e-06 2.33392e-06 1.76277e-02 1.04977e-04 4.47256e-02 2.69109e-03 0.00000e+00 0.00000e+00 7.07899e-03 2.11619e-04 5.68883e-01 2.20670e-02 6.02019e-01 2.24706e-02 6.15794e-01 0.00000e+00 2.23268e-01 0.00000e+00 2.85983e+00 0.00000e+00 1.20102e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      45450 2.40832e-02 2.28288e-04 
           15            7    5220      157116     2.82856e-02 5.71520e-06 1.62787e-06 3.90988e-02 2.93901e-04 6.14273e-02 4.99212e-03 0.00000e+00 0.00000e+00 8.85512e-03 5.60379e-04 7.36955e-01 2.69919e-02 7.80501e-01 2.65034e-02 7.99252e-01 0.00000e+00 2.77772e-01 0.00000e+00 3.65743e+00 0.00000e+00 1.61381e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      56655 3.21226e-02 7.23746e-04 
           16            8    6860      207484     1.96350e-02 6.20740e-06 1.29741e-06 2.87676e-02 1.68283e-04 8.43525e-02 5.77889e-03 0.00000e+00 0.00000e+00 1.14623e-02 6.50269e-04 1.01608e+00 3.42948e-02 1.07596e+00 3.39140e-02 1.10241e+00 0.00000e+00 3.71925e-01 0.00000e+00 4.95616e+00 0.00000e+00 2.18846e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      74475 4.48099e-02 1.06852e-03 
           17            8    8593      261545     1.10765e-02 7.14420e-06 1.08334e-06 2.07265e-02 8.71649e-05 1.13552e-01 8.97052e-03 0.00000e+00 0.00000e+00 1.51900e-02 9.72460e-04 1.32092e+00 4.08821e-02 1.39944e+00 4.20004e-02 1.43124e+00 0.00000e+00 4.69550e-01 0.00000e+00 6.30710e+00 0.00000e+00 2.77207e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      92079 5.86684e-02 4.97545e-04 
           18            8    9719      295791     6.77642e-03 7.68480e-06 8.35657e-07 1.82177e-02 5.25427e-04 1.30504e-01 9.97408e-03 0.00000e+00 0.00000e+00 1.79307e-02 1.25906e-03 1.50627e+00 4.94655e-02 1.59738e+00 5.12311e-02 1.64189e+00 0.00000e+00 5.32323e-01 0.00000e+00 7.23537e+00 0.00000e+00 3.18891e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     103581 6.78354e-02 8.14487e-04 
           19            8   10591      322777     5.01700e-03 7.22360e-06 1.66985e-06 3.58855e-02 6.31846e-04 1.44935e-01 8.05824e-03 0.00000e+00 0.00000e+00 2.06037e-02 1.20167e-03 1.67075e+00 4.81273e-02 1.77307e+00 4.64741e-02 1.81460e+00 0.00000e+00 4.84242e-01 0.00000e+00 7.94895e+00 0.00000e+00 3.50744e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     113004 7.56646e-02 4.56184e-04 
           20            9   11529      353419     3.44067e-03 7.36220e-06 9.48716e-07 5.30378e-02 2.50943e-04 1.59308e-01 4.77183e-03 0.00000e+00 0.00000e+00 2.32904e-02 1.28861e-03 1.87622e+00 6.59151e-02 1.99129e+00 6.49172e-02 2.03014e+00 0.00000e+00 5.26888e-01 0.00000e+00 8.83541e+00 0.00000e+00 3.91604e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     123939 8.52169e-02 1.35780e-03 
           21            9   14244      439978     2.24115e-03 7.40620e-06 5.06403e-07 5.13150e-02 4.92246e-04 2.03466e-01 7.04541e-03 0.00000e+00 0.00000e+00 2.78937e-02 1.17574e-03 2.40360e+00 8.70255e-02 2.55006e+00 8.62980e-02 2.59939e+00 0.00000e+00 6.56204e-01 0.00000e+00 1.11516e+01 0.00000e+00 4.96255e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     152397 1.10456e-01 1.11166e-03 
           22            9   16806      520226     1.16164e-03 7.93780e-06 1.29146e-06 2.99444e-02 4.66465e-04 2.44181e-01 6.67928e-03 0.00000e+00 0.00000e+00 3.39823e-02 1.77497e-03 2.86041e+00 9.71857e-02 3.03517e+00 9.64375e-02 3.08164e+00 0.00000e+00 7.76134e-01 0.00000e+00 1.32384e+01 0.00000e+00 5.91031e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     177291 1.31449e-01 1.47706e-03 
           23            9   18128      560414     7.61011e-04 8.17280e-06 7.25631e-07 3.07954e-02 7.48577e-04 2.66011e-01 6.28128e-03 0.00000e+00 0.00000e+00 3.81071e-02 1.31374e-03 3.12685e+00 8.97728e-02 3.31926e+00 8.96543e-02 3.37244e+00 0.00000e+00 8.46432e-01 0.00000e+00 1.43950e+01 0.00000e+00 6.45443e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     191088 1.44328e-01 1.82039e-03 
           24            9   19547      602923     5.04856e-04 7.99360e-06 9.63873e-07 3.91860e-02 7.11399e-04 3.02057e-01 9.46883e-03 0.00000e+00 0.00000e+00 4.13294e-02 1.69967e-03 3.40803e+00 9.84759e-02 3.61893e+00 9.92122e-02 3.68540e+00 0.00000e+00 9.06409e-01 0.00000e+00 1.56146e+01 0.00000e+00 7.03440e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     206073 1.58716e-01 3.35743e-03 
           25            9   21267      653167     3.75265e-04 8.12700e-06 1.85156e-06 5.41627e-02 1.57432e-02 3.30769e-01 6.00126e-03 0.00000e+00 0.00000e+00 4.66429e-02 6.08927e-04 3.76254e+00 1.05887e-01 3.99631e+00 1.06270e-01 4.05580e+00 0.00000e+00 9.82941e-01 0.00000e+00 1.71632e+01 0.00000e+00 7.74192e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     224325 1.75260e-01 2.04688e-03 
           26            9   23274      710116     3.24218e-04 8.55320e-06 2.14951e-06 1.12280e-01 6.15037e-04 3.69094e-01 4.49617e-03 0.00000e+00 0.00000e+00 5.06821e-02 1.89636e-03 4.29694e+00 1.32632e-01 4.56168e+00 1.33128e-01 4.63681e+00 0.00000e+00 1.06616e+00 0.00000e+00 1.95298e+01 0.00000e+00 8.85209e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     251784 2.00812e-01 3.57715e-03 
           27           10   27307      837057     2.34323e-04 9.71080e-06 8.92502e-07 1.12542e-01 6.49645e-04 4.66188e-01 4.45854e-03 0.00000e+00 0.00000e+00 5.77662e-02 1.34192e-03 5.29470e+00 1.50849e-01 5.61880e+00 1.52660e-01 5.68687e+00 0.00000e+00 1.25940e+00 0.00000e+00 2.37000e+01 0.00000e+00 1.08857e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     298089 2.50859e-01 2.99188e-03 
           28           10   31558      961762     1.77577e-04 1.03964e-05 1.55526e-06 1.27632e-01 7.24672e-04 5.57204e-01 8.83528e-03 0.00000e+00 0.00000e+00 6.67605e-02 1.71327e-03 6.36720e+00 1.96165e-01 6.75502e+00 1.99496e-01 6.84119e+00 0.00000e+00 1.45357e+00 0.00000e+00 2.83953e+01 0.00000e+00 1.30778e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     349740 3.02777e-01 4.42187e-03 
           29           10   37286     1137966     1.18256e-04 1.23638e-05 5.06961e-06 1.15845e-01 8.07739e-04 6.83612e-01 6.36390e-03 0.00000e+00 0.00000e+00 8.09760e-02 1.89912e-03 7.63420e+00 2.48603e-01 8.10165e+00 2.55463e-01 8.19062e+00 0.00000e+00 1.72412e+00 0.00000e+00 3.38358e+01 0.00000e+00 1.57181e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     409788 3.64622e-01 6.74348e-03 
           30           10   42391     1284285     8.18931e-05 1.46012e-05 5.86786e-06 1.35454e-01 5.18737e-04 7.87249e-01 9.21847e-03 0.00000e+00 0.00000e+00 9.43539e-02 3.85730e-03 8.82368e+00 3.19706e-01 9.36483e+00 3.26685e-01 9.44269e+00 0.00000e+00 1.93562e+00 0.00000e+00 3.87278e+01 0.00000e+00 1.80553e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     464166 4.22745e-01 5.56569e-03 
           31           10   48747     1457719     5.65343e-05 1.57970e-05 6.14426e-06 1.41742e-01 1.01136e-03 9.09032e-01 7.29137e-03 0.00000e+00 0.00000e+00 1.11620e-01 6.03328e-03 1.01796e+01 3.77076e-01 1.08112e+01 3.87480e-01 1.09335e+01 0.00000e+00 2.19369e+00 0.00000e+00 4.47960e+01 0.00000e+00 2.10199e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     529587 4.91901e-01 9.24609e-03 
           32           10   55029     1628335     4.05814e-05 1.71074e-05 7.88038e-06 2.18347e-01 5.22170e-04 1.02859e+00 1.16436e-02 0.00000e+00 0.00000e+00 1.13893e-01 5.44192e-03 1.15127e+01 4.23396e-01 1.22328e+01 4.45715e-01 1.23966e+01 0.00000e+00 2.45690e+00 0.00000e+00 5.05704e+01 0.00000e+00 2.37343e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     593658 5.74705e-01 2.06039e-02 
           33           10   65263     1921533     3.12229e-05 1.82124e-05 7.20891e-06 3.15464e-01 1.31011e-03 1.24344e+00 2.33148e-02 0.00000e+00 0.00000e+00 1.38064e-01 6.11239e-03 1.39527e+01 4.66976e-01 1.48270e+01 4.87333e-01 1.50679e+01 0.00000e+00 2.83605e+00 0.00000e+00 6.12129e+01 0.00000e+00 2.88746e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     707922 6.97765e-01 1.79372e-02 
           34           11   76568     2296870     2.30514e-05 1.87342e-05 7.35430e-06 2.63241e-01 1.52346e-03 1.50310e+00 3.16686e-02 0.00000e+00 0.00000e+00 1.69992e-01 1.00043e-02 1.66100e+01 5.79869e-01 1.76621e+01 6.14228e-01 1.78247e+01 0.00000e+00 3.18340e+00 0.00000e+00 7.19135e+01 0.00000e+00 3.41335e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     819648 8.36654e-01 2.84403e-02 
           35           11   86914     2652102     1.75734e-05 1.96866e-05 8.14025e-06 3.10278e-01 6.44231e-02 1.77153e+00 3.69015e-02 0.00000e+00 0.00000e+00 2.00228e-01 1.00138e-02 1.89049e+01 7.00562e-01 2.01155e+01 7.41986e-01 2.03520e+01 0.00000e+00 3.54392e+00 0.00000e+00 8.17257e+01 0.00000e+00 3.88965e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     919737 9.59261e-01 3.59268e-02 
           36           11   98724     3027232     1.32031e-05 1.99812e-05 8.13222e-06 3.58092e-01 2.62463e-03 2.01584e+00 4.38587e-02 0.00000e+00 0.00000e+00 2.37532e-01 1.52802e-02 2.15663e+01 8.31220e-01 2.29621e+01 8.84220e-01 2.33071e+01 0.00000e+00 3.90462e+00 0.00000e+00 9.29853e+01 0.00000e+00 4.42575e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1034190 1.10099e+00 3.78861e-02 
           37           11  113897     3482203     9.78113e-06 2.00982e-05 8.11943e-06 4.10309e-01 3.20761e-03 2.33038e+00 5.24061e-02 0.00000e+00 0.00000e+00 2.59457e-01 3.37216e-02 2.50228e+01 9.80408e-01 2.66820e+01 1.06338e+00 2.69118e+01 0.00000e+00 4.33384e+00 0.00000e+00 1.07258e+02 0.00000e+00 5.11576e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1179666 1.33258e+00 5.76163e-02 
           38           11  131242     4017742     7.35286e-06 2.00444e-05 8.68028e-06 4.70479e-01 4.33189e-03 2.69131e+00 7.15685e-02 0.00000e+00 0.00000e+00 3.05614e-01 2.97555e-02 2.90332e+01 1.13817e+00 3.09687e+01 1.23221e+00 3.13494e+01 0.00000e+00 4.89714e+00 0.00000e+00 1.23938e+02 0.00000e+00 5.94675e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1349253 1.55440e+00 7.03720e-02 
           39           11  151937     4660193     5.51234e-06 2.04056e-05 8.04563e-06 6.40035e-01 6.77526e-03 3.06603e+00 7.83077e-02 0.00000e+00 0.00000e+00 3.58688e-01 4.69285e-02 3.33725e+01 1.35489e+00 3.56140e+01 1.47951e+00 3.60714e+01 0.00000e+00 5.51896e+00 0.00000e+00 1.42725e+02 0.00000e+00 6.87620e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1539495 1.79478e+00 8.93631e-02 
           40           11  183550     5387258     4.13483e-06 2.03012e-05 8.07180e-06 5.71503e-01 4.10928e-03 3.74885e+00 8.66620e-02 0.00000e+00 0.00000e+00 4.38268e-01 5.50300e-02 4.02540e+01 1.91705e+00 4.29670e+01 2.04179e+00 4.35877e+01 0.00000e+00 6.18257e+00 0.00000e+00 1.71900e+02 0.00000e+00 8.29571e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1835010 2.16771e+00 8.79336e-02 
           41           11  213347     6269531     3.32200e-06 2.22770e-05 9.69482e-07 6.18971e-01 7.88701e-03 4.51009e+00 3.52223e-02 0.00000e+00 0.00000e+00 4.99335e-01 7.81833e-02 4.77843e+01 1.34469e+00 5.10377e+01 1.32638e+00 5.15973e+01 0.00000e+00 7.02497e+00 0.00000e+00 2.02873e+02 0.00000e+00 9.80791e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2128581 2.62372e+00 9.88750e-02 
           42           11  244794     7189988     2.70265e-06 2.24560e-05 2.10562e-06 6.88819e-01 9.65865e-03 5.34992e+00 4.32064e-02 0.00000e+00 0.00000e+00 5.78216e-01 4.73256e-02 5.57731e+01 1.71545e+00 5.95565e+01 1.78054e+00 6.02768e+01 0.00000e+00 8.03582e+00 0.00000e+00 2.35750e+02 0.00000e+00 1.14080e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2443671 3.06144e+00 1.20543e-01 
           43           11  280927     8227257     2.16793e-06 2.21344e-05 2.08258e-06 7.23482e-01 1.30462e-02 6.31196e+00 6.40161e-02 0.00000e+00 0.00000e+00 6.66887e-01 9.66344e-02 6.40869e+01 1.99475e+00 6.84572e+01 2.03694e+00 6.95579e+01 0.00000e+00 9.02821e+00 0.00000e+00 2.72564e+02 0.00000e+00 1.31966e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2783628 3.53485e+00 1.51156e-01 
           44           11  319572     9290314     1.71650e-06 2.19020e-05 1.86603e-06 8.11885e-01 1.37385e-02 7.20289e+00 1.03097e-01 0.00000e+00 0.00000e+00 7.79987e-01 9.48870e-02 7.32527e+01 2.19833e+00 7.82593e+01 2.24558e+00 7.97713e+01 0.00000e+00 1.00919e+01 0.00000e+00 3.10334e+02 0.00000e+00 1.50812e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3145077 4.03719e+00 1.65102e-01 
           45           11  363030    10571240     1.37316e-06 2.22288e-05 2.45197e-06 1.28383e+00 2.16156e-02 8.20148e+00 1.09860e-01 0.00000e+00 0.00000e+00 9.06199e-01 9.47245e-02 8.40888e+01 2.41912e+00 8.98874e+01 2.41949e+00 9.19914e+01 0.00000e+00 1.12933e+01 0.00000e+00 3.55141e+02 0.00000e+00 1.73523e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3573243 4.67372e+00 1.12246e-01 
           46           12  413837    12057511     1.09272e-06 2.24602e-05 1.98439e-06 1.35695e+00 1.79394e-02 9.35869e+00 1.26929e-01 0.00000e+00 0.00000e+00 1.07136e+00 1.11145e-01 9.68037e+01 3.56106e+00 1.03481e+02 3.44901e+00 1.05721e+02 0.00000e+00 1.28301e+01 0.00000e+00 4.06304e+02 0.00000e+00 1.99127e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4059675 5.35113e+00 7.60362e-02 
           47           12  470728    13713530     8.70682e-07 2.24976e-05 1.38556e-06 1.50340e+00 1.96650e-02 1.06421e+01 1.66582e-01 0.00000e+00 0.00000e+00 1.12214e+00 1.12198e-01 1.10372e+02 3.12297e+00 1.17996e+02 3.08662e+00 1.20759e+02 0.00000e+00 1.45392e+01 0.00000e+00 4.65342e+02 0.00000e+00 2.27562e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4600350 6.21214e+00 1.57611e-01 
           48           12  537704    15516052     6.82876e-07 2.23174e-05 1.36251e-06 1.98171e+00 2.95676e-02 1.20202e+01 2.31603e-01 0.00000e+00 0.00000e+00 1.26719e+00 5.63479e-02 1.25582e+02 3.52286e+00 1.34296e+02 3.67148e+00 1.37554e+02 0.00000e+00 1.65246e+01 0.00000e+00 5.27119e+02 0.00000e+00 2.58811e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5204610 7.10994e+00 2.70836e-01 
           49           12  630727    17905789     5.28935e-07 2.26490e-05 1.90619e-06 2.05371e+00 3.23551e-02 1.43557e+01 2.34782e-01 0.00000e+00 0.00000e+00 1.50482e+00 4.50723e-02 1.47447e+02 5.00534e+00 1.57706e+02 5.11935e+00 1.62127e+02 0.00000e+00 1.86581e+01 0.00000e+00 6.19942e+02 0.00000e+00 3.05565e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6065856 8.34757e+00 2.45321e-01 
           50           12  741404    20974234     4.25264e-07 2.43604e-05 9.26664e-06 2.31596e+00 4.38769e-02 1.72242e+01 2.66801e-01 0.00000e+00 0.00000e+00 1.84097e+00 6.69751e-02 1.76213e+02 7.32755e+00 1.88541e+02 7.38702e+00 1.93638e+02 0.00000e+00 2.18434e+01 0.00000e+00 7.37787e+02 0.00000e+00 3.64211e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7116669 9.99501e+00 2.51936e-01 
           51           12  867947    24344325     3.44107e-07 2.32188e-05 1.57513e-06 2.49702e+00 4.23349e-02 2.07394e+01 3.64663e-01 0.00000e+00 0.00000e+00 2.02085e+00 7.08367e-02 2.08716e+02 8.38514e+00 2.23191e+02 8.53638e+00 2.29401e+02 0.00000e+00 2.51331e+01 0.00000e+00 8.75063e+02 0.00000e+00 4.30953e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8310582 1.18920e+01 2.88045e-01 
           52           12 1000575    27914133     2.80835e-07 2.30540e-05 7.50540e-07 2.58456e+00 4.70688e-02 2.45154e+01 3.75771e-01 0.00000e+00 0.00000e+00 2.38043e+00 1.18209e-01 2.42289e+02 8.26621e+00 2.59270e+02 8.59898e+00 2.66790e+02 0.00000e+00 2.88770e+01 0.00000e+00 1.01401e+03 0.00000e+00 5.01195e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9551934 1.39461e+01 4.96046e-01 
           53           12 1143489    31524109     2.26066e-07 2.33290e-05 1.51234e-06 2.94219e+00 5.26133e-02 2.80702e+01 5.83505e-01 0.00000e+00 0.00000e+00 2.74283e+00 1.87785e-01 2.77736e+02 9.76385e+00 2.97292e+02 1.03448e+01 3.07179e+02 0.00000e+00 3.34660e+01 0.00000e+00 1.15967e+03 0.00000e+00 5.76260e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10859544 1.60701e+01 5.49175e-01 
           54           12 1307518    35806854     1.81532e-07 2.53540e-05 9.23958e-06 3.13847e+00 6.08970e-02 3.20839e+01 6.69130e-01 0.00000e+00 0.00000e+00 3.21475e+00 2.63144e-01 3.18722e+02 1.10397e+01 3.41468e+02 1.13377e+01 3.54823e+02 0.00000e+00 3.88797e+01 0.00000e+00 1.33219e+03 0.00000e+00 6.62128e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12382857 1.86559e+01 8.10056e-01 
           55           12 1491239    40733029     1.46588e-07 2.32634e-05 6.92689e-07 3.49974e+00 8.40603e-02 3.65757e+01 6.91894e-01 0.00000e+00 0.00000e+00 3.76954e+00 2.38501e-01 3.67244e+02 1.38502e+01 3.93075e+02 1.41482e+01 4.06805e+02 0.00000e+00 4.40697e+01 0.00000e+00 1.53270e+03 0.00000e+00 7.63768e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14101542 2.10743e+01 3.50589e-01 
           56           12 1697093    46293077     1.18284e-07 2.35314e-05 2.57841e-06 3.92807e+00 6.64065e-02 4.17136e+01 9.05098e-01 0.00000e+00 0.00000e+00 3.99487e+00 2.46896e-01 4.19823e+02 1.30945e+01 4.49745e+02 1.21766e+01 4.69945e+02 0.00000e+00 5.03999e+01 0.00000e+00 1.75592e+03 0.00000e+00 8.76453e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16031016 2.47210e+01 1.10005e+00 
           57           12 1925995    52440009     9.53748e-08 2.36000e-05 1.60876e-06 6.33279e+00 5.65893e-02 4.70804e+01 7.40131e-01 0.00000e+00 0.00000e+00 4.56473e+00 1.61083e-01 4.78971e+02 1.32388e+01 5.13927e+02 1.35814e+01 5.36143e+02 0.00000e+00 5.76510e+01 0.00000e+00 2.00039e+03 0.00000e+00 1.00085e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   18153810 2.90683e+01 4.21048e-01 
           58           13 2206895    59683939     7.54081e-08 2.36376e-05 1.95883e-06 0.00000e+00 0.00000e+00 5.38620e+01 1.10428e+00 0.00000e+00 0.00000e+00 5.37630e+00 7.63095e-01 5.50853e+02 1.49089e+01 5.91531e+02 1.48864e+01 6.17568e+02 0.00000e+00 6.72172e+01 0.00000e+00 2.29427e+03 0.00000e+00 1.15080e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   20704095 3.36364e+01 5.44656e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_2_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      36         576     1.12256e-01 1.08534e-05 1.67734e-05 3.15084e-03 1.64154e-02 1.12226e-03 1.95841e-03 9.57181e-03 4.39553e-02 9.20944e-05 3.73103e-05 4.13339e-04 7.13842e-04 1.01431e-02 4.48278e-02 2.48678e-03 0.00000e+00 2.10265e-02 0.00000e+00 8.57864e-03 0.00000e+00 7.97913e-03 0.00000e+00 8.19099e-03 4.17325e-02 5.62141e-04 1.06963e-03 5.66566e-05 1.08011e-04 4.60730e-05 1.36086e-04 4.28092e-04 5.52269e-04        121 0.00000e+00 0.00000e+00 
            1            1      36         576     1.02941e-01 8.29920e-06 1.87256e-05 2.29874e-03 9.46016e-03 2.43899e-04 3.72986e-04 2.18907e-03 1.42394e-03 7.20598e-05 5.01597e-05 2.78049e-04 1.59969e-04 2.57890e-03 1.64862e-03 1.93118e-03 0.00000e+00 1.03874e-02 0.00000e+00 1.93880e-02 0.00000e+00 3.97634e-03 0.00000e+00 1.06333e-03 6.45290e-04 4.25949e-04 3.01814e-04 3.75390e-05 2.78067e-05 1.83330e-05 1.19286e-05 4.55282e-04 3.46535e-04        121 0.00000e+00 0.00000e+00 
            2            2     100        1936     1.04061e-01 4.30520e-06 1.41362e-06 1.72611e-03 8.21428e-03 3.42094e-04 2.29276e-04 4.34836e-03 2.99334e-03 2.17029e-04 1.03452e-04 2.29709e-03 1.07925e-02 6.90662e-03 1.39071e-02 6.74447e-03 0.00000e+00 1.56574e-02 0.00000e+00 6.77201e-02 0.00000e+00 2.20782e-02 0.00000e+00 1.58489e-03 9.39657e-04 1.13313e-03 8.59717e-04 5.89560e-05 4.67785e-05 3.07880e-05 1.66578e-05 1.22901e-03 9.55389e-04        361 0.00000e+00 0.00000e+00 
            3            2     100        1936     1.01695e-01 4.31700e-06 1.33474e-06 2.46130e-03 7.63994e-03 3.70820e-04 2.65701e-04 4.44637e-03 3.28950e-03 1.93892e-04 9.47929e-05 2.24014e-03 1.05320e-02 6.92901e-03 1.39321e-02 7.94347e-03 0.00000e+00 1.62153e-02 0.00000e+00 7.32627e-02 0.00000e+00 3.32878e-02 0.00000e+00 1.53679e-03 1.04668e-03 1.19879e-03 9.50364e-04 5.84514e-05 4.89701e-05 2.91738e-05 1.98499e-05 1.31133e-03 1.04094e-03        361 0.00000e+00 0.00000e+00 
            4            3     155        3971     9.89872e-02 4.29940e-06 1.21231e-06 1.23749e-03 2.85851e-04 9.32177e-04 6.89750e-04 1.57478e-02 2.97928e-02 3.56447e-04 1.67409e-04 1.70228e-03 1.24411e-03 1.78723e-02 3.12199e-02 4.36021e-02 0.00000e+00 1.82565e-02 0.00000e+00 1.71846e-01 0.00000e+00 3.78760e-02 0.00000e+00 5.63912e-03 1.31903e-02 3.65755e-03 2.87623e-03 1.91398e-04 1.66323e-04 1.83813e-04 7.73553e-05 3.43486e-03 2.84416e-03       1329 0.00000e+00 0.00000e+00 
            5            3     256        5968     9.86482e-02 6.37840e-06 1.34231e-05 5.78938e-04 2.87886e-04 1.29566e-03 4.59771e-04 1.15622e-02 8.12720e-04 4.83724e-04 1.43132e-04 1.85145e-03 5.56088e-05 1.39626e-02 1.02578e-03 1.58233e-02 0.00000e+00 2.67184e-02 0.00000e+00 1.56309e-01 0.00000e+00 5.19676e-02 0.00000e+00 3.19371e-03 3.06804e-04 3.61743e-03 2.65731e-04 1.51568e-04 2.02366e-05 1.34263e-04 2.68833e-05 3.61986e-03 1.22540e-04       1285 0.00000e+00 0.00000e+00 
            6            3     256        5968     9.76119e-02 4.23380e-06 1.35982e-07 3.34911e-03 3.12040e-04 1.28628e-03 1.14501e-04 1.19334e-02 3.04781e-04 4.21482e-04 3.42011e-05 1.84653e-03 3.96585e-05 1.42687e-02 3.81434e-04 1.81349e-02 0.00000e+00 1.06427e-02 0.00000e+00 1.57486e-01 0.00000e+00 5.66349e-02 0.00000e+00 3.13866e-03 1.38271e-04 3.82866e-03 7.73638e-05 1.50134e-04 1.42351e-05 1.30049e-04 5.85921e-06 3.85761e-03 5.68782e-05       1285 0.00000e+00 0.00000e+00 
            7            4     475       12959     9.14423e-02 5.39840e-06 7.33892e-06 1.77622e-03 2.64320e-04 3.17583e-03 2.79236e-04 2.75394e-02 7.24238e-04 8.79578e-04 2.15594e-04 4.54990e-03 1.59160e-04 3.30697e-02 1.10888e-03 4.18440e-02 0.00000e+00 3.30130e-02 0.00000e+00 2.84740e-01 0.00000e+00 8.46093e-02 0.00000e+00 6.48400e-03 2.27719e-04 9.43214e-03 2.02054e-04 5.05334e-04 1.26315e-05 4.37362e-04 2.19673e-05 8.65594e-03 2.35034e-04       3568 0.00000e+00 0.00000e+00 
            8            4     570       15670     9.02893e-02 4.32080e-06 4.12660e-07 4.66432e-03 2.84772e-04 3.86749e-03 3.00564e-04 2.97265e-02 8.05220e-04 1.01836e-03 1.89486e-04 5.11033e-03 1.32137e-04 3.59673e-02 1.07984e-03 5.34909e-02 0.00000e+00 2.91129e-02 0.00000e+00 3.37624e-01 0.00000e+00 1.09217e-01 0.00000e+00 6.67756e-03 2.37919e-04 1.03165e-02 3.18301e-04 4.16663e-04 1.23961e-05 4.10202e-04 3.42690e-05 9.84282e-03 1.41073e-04       3762 0.00000e+00 0.00000e+00 
            9            5     814       22738     8.18905e-02 4.29900e-06 3.14213e-07 6.60351e-03 2.90601e-04 5.63245e-03 6.82612e-04 4.55484e-02 1.20348e-03 1.58681e-03 1.88571e-04 7.43699e-03 1.42143e-04 5.47144e-02 1.54454e-03 7.90264e-02 0.00000e+00 4.63485e-02 0.00000e+00 4.68376e-01 0.00000e+00 1.60222e-01 0.00000e+00 9.94441e-03 3.32847e-04 1.57827e-02 4.42833e-04 1.06017e-03 3.92278e-05 7.68639e-04 1.18639e-04 1.46197e-02 2.43127e-04       6026 0.00000e+00 0.00000e+00 
           10            5    1312       37600     7.56021e-02 4.50100e-06 7.25943e-07 2.28196e-03 2.61829e-04 9.45345e-03 8.25516e-04 6.63947e-02 1.53469e-03 2.26668e-03 1.13924e-04 1.11588e-02 1.75957e-04 8.00250e-02 1.83424e-03 1.36626e-01 0.00000e+00 6.27819e-02 0.00000e+00 7.39519e-01 0.00000e+00 2.72498e-01 0.00000e+00 1.16318e-02 1.72484e-04 2.48087e-02 8.04494e-04 1.04551e-03 5.46415e-06 9.70644e-04 1.32671e-04 2.32130e-02 2.54301e-04       9288 0.00000e+00 0.00000e+00 
           11            5    1332       38006     7.47045e-02 4.53920e-06 1.36964e-06 1.55549e-02 2.51498e-04 9.97014e-03 8.41761e-04 6.82406e-02 1.56533e-03 2.30560e-03 1.41082e-04 1.12446e-02 1.68433e-04 8.20058e-02 1.86161e-03 1.49981e-01 0.00000e+00 6.25489e-02 0.00000e+00 8.01400e-01 0.00000e+00 3.01781e-01 0.00000e+00 1.16405e-02 2.52116e-04 2.57503e-02 6.45928e-04 1.04337e-03 1.15558e-05 9.23956e-04 4.03728e-05 2.42035e-02 5.75829e-04       9302 0.00000e+00 0.00000e+00 
           12            6    2404       70490     6.12823e-02 4.52620e-06 1.53734e-06 9.91838e-03 4.37984e-04 2.12059e-02 2.01747e-03 1.32144e-01 1.35500e-03 4.12633e-03 3.15591e-04 2.20394e-02 2.35424e-04 1.58693e-01 1.77069e-03 2.93586e-01 0.00000e+00 1.19626e-01 0.00000e+00 1.44283e+00 0.00000e+00 5.82772e-01 0.00000e+00 2.09962e-02 3.33751e-04 5.01270e-02 5.08793e-04 3.05834e-03 4.58364e-05 2.28350e-03 2.98611e-04 4.62536e-02 1.15063e-03      18518 0.00000e+00 0.00000e+00 
           13            6    2922       86322     5.08208e-02 5.88160e-06 9.14583e-07 2.34819e-02 4.82333e-04 2.67987e-02 1.84213e-03 1.55988e-01 1.25833e-03 5.41478e-03 1.59226e-04 2.58445e-02 1.73664e-04 1.87697e-01 1.51281e-03 3.83049e-01 0.00000e+00 1.48187e-01 0.00000e+00 1.85470e+00 0.00000e+00 7.61603e-01 0.00000e+00 2.22753e-02 3.77286e-04 6.07746e-02 8.21699e-04 3.02012e-03 3.51011e-05 2.54257e-03 1.08584e-04 5.66656e-02 1.29342e-03      21634 0.00000e+00 0.00000e+00 
           14            7    4292      128260     3.76275e-02 6.14960e-06 1.08791e-06 1.77269e-02 5.26021e-04 4.60772e-02 3.71722e-03 2.46461e-01 2.87352e-03 7.38229e-03 3.85975e-04 4.31851e-02 6.18562e-04 2.97720e-01 1.96012e-03 6.13456e-01 0.00000e+00 2.24187e-01 0.00000e+00 2.83396e+00 0.00000e+00 1.20813e+00 0.00000e+00 3.55766e-02 5.60830e-04 9.29476e-02 1.07379e-03 7.97156e-03 6.59055e-05 5.11393e-03 3.66662e-04 8.75606e-02 4.47976e-03      32894 0.00000e+00 0.00000e+00 
           15            7    5220      157116     2.82856e-02 7.82920e-06 2.30608e-06 3.89920e-02 7.90969e-04 6.32588e-02 6.14581e-03 3.54072e-01 1.61307e-02 9.55546e-03 5.96821e-04 6.05366e-02 1.03128e-03 4.25119e-01 1.44689e-02 8.00360e-01 0.00000e+00 2.76456e-01 0.00000e+00 3.63719e+00 0.00000e+00 1.55265e+00 0.00000e+00 5.72198e-02 7.03382e-04 1.22933e-01 1.80889e-03 1.98695e-02 1.01187e-04 8.81852e-03 3.78214e-04 1.20903e-01 1.86638e-02      43620 0.00000e+00 0.00000e+00 
           16            8    6860      207484     1.96350e-02 8.30140e-06 3.55845e-06 2.85538e-02 5.62193e-04 8.50952e-02 4.80835e-03 4.66713e-01 1.94962e-02 1.16877e-02 7.06805e-04 8.32141e-02 9.29546e-04 5.62848e-01 1.79295e-02 1.10866e+00 0.00000e+00 3.70425e-01 0.00000e+00 4.91139e+00 0.00000e+00 2.14983e+00 0.00000e+00 6.75706e-02 5.39475e-04 1.70183e-01 9.44538e-04 2.20112e-02 9.75136e-05 1.29749e-02 3.70587e-04 1.63333e-01 1.93672e-02      60532 0.00000e+00 0.00000e+00 
           17            8    8593      261545     1.10765e-02 9.89280e-06 5.48993e-06 2.03737e-02 4.29349e-04 1.14702e-01 6.99957e-03 6.70245e-01 7.12587e-02 1.54842e-02 1.22694e-03 1.18109e-01 2.01681e-03 8.05401e-01 6.81543e-02 1.42760e+00 0.00000e+00 4.69194e-01 0.00000e+00 6.27519e+00 0.00000e+00 2.76921e+00 0.00000e+00 1.00517e-01 7.64930e-04 2.09934e-01 2.13944e-03 6.05654e-02 1.01076e-04 2.03523e-02 6.79120e-04 2.35887e-01 7.34196e-02      71971 0.00000e+00 0.00000e+00 
           18            8    9719      295791     6.77642e-03 1.24904e-05 6.41226e-06 1.78967e-02 4.80712e-04 1.31872e-01 8.10122e-03 7.28425e-01 6.47199e-02 1.81038e-02 1.22099e-03 1.34603e-01 5.70498e-04 8.82856e-01 6.30063e-02 1.64055e+00 0.00000e+00 5.32017e-01 0.00000e+00 7.15488e+00 0.00000e+00 3.17973e+00 0.00000e+00 1.05011e-01 1.54782e-03 2.34916e-01 3.20163e-03 6.13672e-02 9.25296e-05 2.29341e-02 5.91635e-04 2.59610e-01 6.99070e-02      79748 0.00000e+00 0.00000e+00 
           19            8   10591      322777     5.01700e-03 1.32354e-05 6.13646e-06 3.49217e-02 4.26729e-04 1.46306e-01 9.13570e-03 8.21027e-01 6.73953e-02 2.04245e-02 1.48153e-03 1.61215e-01 2.07129e-03 1.00457e+00 6.35909e-02 1.81674e+00 0.00000e+00 5.15736e-01 0.00000e+00 7.91501e+00 0.00000e+00 3.51687e+00 0.00000e+00 1.17302e-01 1.40752e-03 2.70124e-01 2.15243e-03 6.47417e-02 1.45732e-04 2.76710e-02 5.19610e-04 2.91190e-01 7.22903e-02      92924 0.00000e+00 0.00000e+00 
           20            9   11529      353419     3.44067e-03 1.32654e-05 1.92206e-06 5.25108e-02 5.63672e-04 1.63657e-01 8.69594e-03 9.24951e-01 6.38056e-02 2.30039e-02 2.00924e-03 2.12241e-01 6.59636e-03 1.16226e+00 7.18351e-02 2.03445e+00 0.00000e+00 5.31034e-01 0.00000e+00 8.77250e+00 0.00000e+00 3.95359e+00 0.00000e+00 1.28307e-01 6.85298e-04 3.13325e-01 4.37398e-03 6.80783e-02 7.65612e-05 3.16788e-02 2.02595e-04 3.26824e-01 6.82884e-02     108690 0.00000e+00 0.00000e+00 
           21            9   14244      439978     2.24115e-03 1.20376e-05 1.85854e-06 5.07488e-02 5.72117e-04 2.08237e-01 1.13312e-02 1.07208e+00 6.50942e-02 2.76981e-02 3.95432e-03 2.88220e-01 1.32419e-02 1.39055e+00 8.18648e-02 2.61056e+00 0.00000e+00 6.62385e-01 0.00000e+00 1.11571e+01 0.00000e+00 5.01293e+00 0.00000e+00 1.35625e-01 9.60586e-04 3.71391e-01 1.77633e-03 7.29475e-02 5.73613e-05 3.87082e-02 4.01368e-04 3.87573e-01 6.81864e-02     126248 0.00000e+00 0.00000e+00 
           22            9   16806      520226     1.16164e-03 1.44546e-05 2.94817e-06 2.94078e-02 1.22028e-03 2.49457e-01 1.24349e-02 1.21363e+00 6.79520e-02 3.43473e-02 4.56487e-03 3.55637e-01 1.57647e-02 1.60647e+00 8.77189e-02 3.10134e+00 0.00000e+00 7.88135e-01 0.00000e+00 1.31355e+01 0.00000e+00 5.93799e+00 0.00000e+00 1.42906e-01 3.39228e-04 4.24482e-01 3.17495e-03 7.92148e-02 7.13819e-05 5.20304e-02 3.63305e-04 4.40864e-01 7.25905e-02     142284 0.00000e+00 0.00000e+00 
           23            9   18128      560414     7.61011e-04 1.53286e-05 3.67586e-06 3.42415e-02 2.25530e-02 2.72033e-01 1.41712e-02 1.28751e+00 6.12997e-02 3.81588e-02 2.81655e-03 4.01770e-01 1.93331e-02 1.73047e+00 8.23477e-02 3.39156e+00 0.00000e+00 8.50615e-01 0.00000e+00 1.43031e+01 0.00000e+00 6.52518e+00 0.00000e+00 1.47093e-01 8.35285e-04 4.53300e-01 3.23844e-03 8.10883e-02 9.65326e-05 5.52855e-02 4.32451e-04 4.72643e-01 6.35718e-02     150470 0.00000e+00 0.00000e+00 
           24            9   19547      602923     5.04856e-04 1.51572e-05 3.36936e-06 3.82181e-02 5.06330e-04 3.12615e-01 2.38099e-02 1.79502e+00 2.60379e-01 4.08127e-02 5.03877e-03 4.56091e-01 4.53436e-02 2.29515e+00 2.21269e-01 3.70980e+00 0.00000e+00 9.04190e-01 0.00000e+00 1.55415e+01 0.00000e+00 7.07438e+00 0.00000e+00 2.10030e-01 1.13456e-03 5.02069e-01 3.02061e-03 2.26806e-01 1.49250e-04 9.13915e-02 5.82389e-04 6.67999e-01 2.62866e-01     160806 0.00000e+00 0.00000e+00 
           25            9   21267      653167     3.75265e-04 1.83824e-05 6.72013e-06 5.30144e-02 1.55539e-02 3.44361e-01 2.60052e-02 1.91794e+00 2.51210e-01 4.61867e-02 3.91121e-03 5.26955e-01 6.51933e-02 2.49455e+00 1.94812e-01 4.07010e+00 0.00000e+00 9.84914e-01 0.00000e+00 1.70831e+01 0.00000e+00 7.80787e+00 0.00000e+00 2.25339e-01 1.07857e-03 5.48892e-01 3.89923e-03 2.32199e-01 7.92030e-05 1.04991e-01 5.71011e-04 7.07321e-01 2.57394e-01     175440 0.00000e+00 0.00000e+00 
           26            9   23274      710116     3.24218e-04 1.75440e-05 5.58715e-06 1.09936e-01 6.44536e-04 3.82486e-01 2.16898e-02 2.11131e+00 2.35571e-01 5.07630e-02 4.48262e-03 6.28369e-01 8.28128e-02 2.79430e+00 1.71834e-01 4.64480e+00 0.00000e+00 1.06882e+00 0.00000e+00 1.94093e+01 0.00000e+00 8.85254e+00 0.00000e+00 2.43761e-01 1.17859e-03 6.21912e-01 6.91896e-03 2.41408e-01 1.55826e-04 1.17031e-01 5.20029e-04 7.78883e-01 2.44949e-01     197104 0.00000e+00 0.00000e+00 
           27           10   27307      837057     2.34323e-04 1.84916e-05 6.00452e-06 1.10383e-01 5.49558e-04 4.67904e-01 1.79325e-03 3.81678e+00 7.93938e-01 5.77954e-02 3.46083e-03 1.02302e+00 2.13305e-01 4.90218e+00 5.85260e-01 5.72275e+00 0.00000e+00 1.25833e+00 0.00000e+00 2.36235e+01 0.00000e+00 1.09490e+01 0.00000e+00 3.92598e-01 1.35201e-03 8.06526e-01 4.39582e-03 6.31407e-01 2.94529e-04 1.69407e-01 4.32912e-03 1.66356e+00 7.99215e-01     235894 0.00000e+00 0.00000e+00 
           28           10   31558      961762     1.77577e-04 1.94616e-05 8.09405e-06 1.25291e-01 6.71989e-04 5.57342e-01 2.04767e-03 4.18794e+00 7.77800e-01 6.65672e-02 2.63900e-03 1.23807e+00 2.05520e-01 5.49786e+00 5.84220e-01 6.86724e+00 0.00000e+00 1.45186e+00 0.00000e+00 2.82180e+01 0.00000e+00 1.32526e+01 0.00000e+00 4.24397e-01 2.74735e-03 9.31684e-01 1.30792e-02 6.80061e-01 2.99132e-04 2.07835e-01 9.98649e-04 1.78283e+00 7.97896e-01     271086 0.00000e+00 0.00000e+00 
           29           10   37286     1137966     1.18256e-04 2.18390e-05 1.31467e-05 1.13187e-01 6.78547e-04 6.86258e-01 4.27029e-03 4.86543e+00 7.89195e-01 8.10446e-02 2.15727e-03 1.56677e+00 1.96135e-01 6.51942e+00 5.96547e-01 8.26733e+00 0.00000e+00 1.71340e+00 0.00000e+00 3.37373e+01 0.00000e+00 1.58168e+01 0.00000e+00 4.73682e-01 1.60269e-03 1.10881e+00 9.45621e-03 8.19576e-01 2.20023e-04 3.18204e-01 4.56641e-03 1.95853e+00 7.94742e-01     325504 0.00000e+00 0.00000e+00 
           30           10   42391     1284285     8.18931e-05 1.96558e-05 8.12701e-06 1.32227e-01 7.90552e-04 7.87299e-01 2.28662e-03 5.31458e+00 7.94364e-01 9.44852e-02 4.04456e-03 1.96461e+00 2.75377e-01 7.38051e+00 5.30917e-01 9.46164e+00 0.00000e+00 1.91830e+00 0.00000e+00 3.85900e+01 0.00000e+00 1.81905e+01 0.00000e+00 5.16401e-01 1.74553e-03 1.26031e+00 1.18809e-02 8.56769e-01 3.89393e-04 3.72440e-01 7.97642e-04 2.09914e+00 8.08303e-01     370730 0.00000e+00 0.00000e+00 
           31           10   48747     1457719     5.65343e-05 1.99730e-05 7.94377e-06 1.38286e-01 7.69392e-04 9.08797e-01 3.36495e-03 5.79463e+00 7.82455e-01 1.10654e-01 8.28141e-04 2.29356e+00 3.73729e-01 8.20650e+00 4.32975e-01 1.10233e+01 0.00000e+00 2.17280e+00 0.00000e+00 4.46169e+01 0.00000e+00 2.11701e+01 0.00000e+00 5.58389e-01 2.97806e-03 1.43443e+00 1.72812e-02 8.81255e-01 2.56781e-04 4.15471e-01 1.64954e-03 2.27092e+00 7.96801e-01     419303 0.00000e+00 0.00000e+00 
           32           10   55029     1628335     4.05814e-05 1.99776e-05 8.94698e-06 2.14383e-01 1.36888e-03 1.02899e+00 5.43908e-03 6.25386e+00 8.77157e-01 1.15446e-01 5.69182e-03 2.62367e+00 2.07654e-01 9.00154e+00 1.08226e+00 1.24407e+01 0.00000e+00 2.46418e+00 0.00000e+00 5.04688e+01 0.00000e+00 2.39261e+01 0.00000e+00 5.92662e-01 2.45925e-03 1.59186e+00 1.67233e-02 9.09125e-01 4.91013e-04 4.73080e-01 1.12589e-03 2.42954e+00 8.93404e-01     461373 0.00000e+00 0.00000e+00 
           33           10   65263     1921533     3.12229e-05 1.99252e-05 7.98135e-06 3.09997e-01 1.43364e-03 1.24217e+00 1.07852e-02 7.02957e+00 7.78594e-01 1.41803e-01 5.71086e-03 3.26649e+00 3.42997e-01 1.04482e+01 4.51823e-01 1.51699e+01 0.00000e+00 2.81884e+00 0.00000e+00 6.08470e+01 0.00000e+00 2.90612e+01 0.00000e+00 6.32747e-01 1.57762e-03 1.86733e+00 1.55068e-02 9.56064e-01 3.27140e-04 5.64635e-01 3.86286e-04 2.70695e+00 7.94722e-01     535871 0.00000e+00 0.00000e+00 
           34           11   76568     2296870     2.30514e-05 2.02838e-05 8.83975e-06 2.57789e-01 4.00086e-03 1.50281e+00 1.09797e-02 7.85891e+00 7.28162e-01 1.72976e-01 5.76120e-03 4.24008e+00 5.15603e-01 1.22841e+01 2.32291e-01 1.79958e+01 0.00000e+00 3.17598e+00 0.00000e+00 7.17043e+01 0.00000e+00 3.43275e+01 0.00000e+00 6.90919e-01 3.83551e-03 2.14622e+00 3.64612e-02 1.01538e+00 2.68437e-04 6.78742e-01 2.75790e-03 2.97920e+00 7.65462e-01     610533 0.00000e+00 0.00000e+00 
           35           11   86914     2652102     1.75734e-05 2.30452e-05 8.45015e-06 2.93350e-01 3.69773e-03 1.77098e+00 1.01103e-02 8.80707e+00 8.03180e-01 2.05240e-01 1.03353e-02 5.10683e+00 7.14193e-01 1.41330e+01 1.81550e-01 2.04796e+01 0.00000e+00 3.51458e+00 0.00000e+00 8.14236e+01 0.00000e+00 3.92406e+01 0.00000e+00 7.44010e-01 3.63422e-03 2.42501e+00 2.78587e-02 1.10638e+00 5.47825e-04 8.93581e-01 1.23997e-03 3.24025e+00 7.93423e-01     683725 0.00000e+00 0.00000e+00 
           36           11   98724     3027232     1.32031e-05 2.21908e-05 1.73411e-06 3.51036e-01 3.79135e-03 2.01405e+00 8.21950e-03 9.44115e+00 7.68442e-01 2.42117e-01 1.13620e-02 5.75759e+00 5.43693e-01 1.54563e+01 2.87803e-01 2.34222e+01 0.00000e+00 3.88781e+00 0.00000e+00 9.27327e+01 0.00000e+00 4.49045e+01 0.00000e+00 7.65860e-01 1.20192e-03 2.66373e+00 4.00572e-02 1.13406e+00 7.66974e-04 9.45119e-01 2.54405e-03 3.49755e+00 7.45139e-01     736267 0.00000e+00 0.00000e+00 
           37           11  113897     3482203     9.78113e-06 2.16398e-05 2.53574e-06 4.02567e-01 2.56685e-03 2.33669e+00 3.81902e-02 1.02505e+01 7.09641e-01 2.63594e-01 2.40471e-02 6.31277e+00 5.00171e-01 1.68445e+01 2.74922e-01 2.71729e+01 0.00000e+00 4.35061e+00 0.00000e+00 1.07010e+02 0.00000e+00 5.17719e+01 0.00000e+00 7.93512e-01 1.09463e-03 2.98774e+00 2.41998e-02 1.16185e+00 1.90781e-04 9.97327e-01 2.12806e-03 3.81389e+00 7.19998e-01     813091 0.00000e+00 0.00000e+00 
           38           11  131242     4017742     7.35286e-06 2.18070e-05 2.56333e-06 4.61674e-01 2.16993e-03 2.69278e+00 2.35253e-02 1.12150e+01 6.60177e-01 3.11832e-01 2.64882e-02 6.76514e+00 3.21341e-01 1.83120e+01 4.95887e-01 3.14150e+01 0.00000e+00 4.92138e+00 0.00000e+00 1.23601e+02 0.00000e+00 6.00126e+01 0.00000e+00 8.17344e-01 1.60672e-03 3.35606e+00 5.47766e-02 1.18353e+00 2.10793e-04 1.03932e+00 3.05571e-03 4.24086e+00 7.17948e-01     896396 0.00000e+00 0.00000e+00 
           39           11  151937     4660193     5.51234e-06 2.21144e-05 2.45799e-06 6.29101e-01 2.85981e-03 3.06847e+00 2.50128e-02 1.22637e+01 8.16810e-01 3.68681e-01 1.65844e-02 7.36827e+00 3.85325e-01 2.00237e+01 1.17346e+00 3.62649e+01 0.00000e+00 5.55855e+00 0.00000e+00 1.42455e+02 0.00000e+00 6.93118e+01 0.00000e+00 8.49681e-01 2.66186e-03 3.78712e+00 3.53517e-02 1.20861e+00 3.65104e-04 1.08555e+00 1.28339e-03 4.66115e+00 7.60137e-01     996563 0.00000e+00 0.00000e+00 
           40           11  183550     5387258     4.13483e-06 2.23900e-05 1.42515e-06 5.65279e-01 4.16044e-02 3.75049e+00 2.91817e-02 2.08816e+01 2.35707e+00 4.51154e-01 2.25747e-02 8.40746e+00 2.40230e-01 2.97676e+01 2.55988e+00 4.38713e+01 0.00000e+00 6.37416e+00 0.00000e+00 1.71071e+02 0.00000e+00 8.36808e+01 0.00000e+00 1.18189e+00 3.03272e-03 4.67669e+00 7.35049e-02 2.74441e+00 8.32939e-04 1.79897e+00 2.48444e-02 9.67883e+00 2.27558e+00    1154740 0.00000e+00 0.00000e+00 
           41           11  213347     6269531     3.32200e-06 2.23568e-05 1.21110e-06 6.04303e-01 1.95082e-03 4.51608e+00 3.06293e-02 2.37253e+01 2.33984e+00 4.94763e-01 3.29177e-02 1.29485e+01 2.17704e-01 3.72003e+01 2.51860e+00 5.20389e+01 0.00000e+00 7.08359e+00 0.00000e+00 2.01691e+02 0.00000e+00 9.91928e+01 0.00000e+00 1.42635e+00 7.61593e-03 5.57345e+00 4.85095e-02 3.04227e+00 2.52665e-04 2.17795e+00 2.55248e-02 1.05793e+01 2.26311e+00    1388304 0.00000e+00 0.00000e+00 
           42           11  244794     7189988     2.70265e-06 2.24632e-05 2.82041e-06 6.75126e-01 1.81870e-02 5.34143e+00 4.10262e-02 2.68761e+01 2.58236e+00 5.84689e-01 6.18834e-02 1.67070e+01 8.73799e-01 4.42042e+01 3.43871e+00 6.08819e+01 0.00000e+00 8.13798e+00 0.00000e+00 2.35228e+02 0.00000e+00 1.15729e+02 0.00000e+00 1.65270e+00 2.52224e-03 6.44287e+00 8.53965e-02 3.49128e+00 7.22404e-04 2.75043e+00 1.42699e-02 1.14378e+01 2.42559e+00    1603854 0.00000e+00 0.00000e+00 
           43           11  280927     8227257     2.16793e-06 2.23518e-05 3.64909e-06 7.09109e-01 1.29901e-02 6.31547e+00 6.03504e-02 3.00830e+01 2.52538e+00 6.75162e-01 4.28247e-02 1.89754e+01 3.82896e-01 4.97750e+01 2.75351e+00 7.01838e+01 0.00000e+00 9.10438e+00 0.00000e+00 2.70564e+02 0.00000e+00 1.33409e+02 0.00000e+00 1.83125e+00 6.97127e-03 7.32715e+00 9.13396e-02 3.92551e+00 9.30069e-04 3.42864e+00 2.95556e-02 1.22818e+01 2.40770e+00    1816250 0.00000e+00 0.00000e+00 
           44           11  319572     9290314     1.71650e-06 2.23292e-05 3.34702e-06 7.94645e-01 1.11703e-02 7.18541e+00 6.69707e-02 3.24329e+01 2.51482e+00 7.82994e-01 5.67685e-02 2.13268e+01 1.56392e+00 5.45894e+01 4.08678e+00 8.04467e+01 0.00000e+00 1.01674e+01 0.00000e+00 3.08577e+02 0.00000e+00 1.52388e+02 0.00000e+00 1.97322e+00 1.64291e-03 8.17099e+00 1.25341e-01 4.04012e+00 6.83155e-04 3.64176e+00 1.51847e-02 1.31771e+01 2.32531e+00    2003338 0.00000e+00 0.00000e+00 
           45           11  363030    10571240     1.37316e-06 2.26760e-05 3.43739e-06 1.25822e+00 6.97170e-03 8.18883e+00 5.05505e-02 3.58293e+01 2.57046e+00 9.17116e-01 6.87125e-02 2.54354e+01 7.27356e-01 6.22353e+01 3.33375e+00 9.24703e+01 0.00000e+00 1.13870e+01 0.00000e+00 3.53407e+02 0.00000e+00 1.75843e+02 0.00000e+00 2.10442e+00 6.13079e-03 9.23504e+00 1.59133e-01 4.53620e+00 8.92560e-04 4.06626e+00 2.15507e-02 1.42845e+01 2.41394e+00    2246294 0.00000e+00 0.00000e+00 
           46           12  413837    12057511     1.09272e-06 2.27386e-05 2.76885e-06 1.33947e+00 4.03046e-02 9.35770e+00 8.32556e-02 3.87284e+01 2.60019e+00 1.07818e+00 4.50558e-02 2.75151e+01 1.23554e+00 6.73826e+01 3.79161e+00 1.06751e+02 0.00000e+00 1.30143e+01 0.00000e+00 4.04968e+02 0.00000e+00 2.01447e+02 0.00000e+00 2.21633e+00 6.24511e-03 1.03229e+01 1.01201e-01 4.61054e+00 7.92740e-04 4.22789e+00 2.12766e-02 1.55203e+01 2.50705e+00    2500862 0.00000e+00 0.00000e+00 
           47           12  470728    13713530     8.70682e-07 2.27870e-05 3.11961e-06 1.47793e+00 8.36940e-03 1.06289e+01 1.20519e-01 4.20011e+01 2.44374e+00 1.14052e+00 6.22827e-02 2.93321e+01 3.47375e-01 7.25433e+01 2.72930e+00 1.21919e+02 0.00000e+00 1.46670e+01 0.00000e+00 4.64210e+02 0.00000e+00 2.30417e+02 0.00000e+00 2.30744e+00 7.20930e-03 1.16739e+01 8.68110e-02 4.68863e+00 1.04911e-03 4.38003e+00 1.06857e-02 1.68598e+01 2.51905e+00    2807918 0.00000e+00 0.00000e+00 
           48           12  537704    15516052     6.82876e-07 2.43332e-05 9.73154e-06 1.95093e+00 1.62496e-02 1.20366e+01 5.25315e-02 4.52759e+01 2.23086e+00 1.31730e+00 7.95640e-02 3.09733e+01 9.57009e-01 7.76447e+01 3.11055e+00 1.39030e+02 0.00000e+00 1.64623e+01 0.00000e+00 5.27866e+02 0.00000e+00 2.62234e+02 0.00000e+00 2.41172e+00 2.83050e-03 1.29630e+01 2.22454e-01 4.77234e+00 1.01121e-03 4.53513e+00 8.72062e-03 1.82204e+01 2.41688e+00    3076132 0.00000e+00 0.00000e+00 
           49           12  630727    17905789     5.28935e-07 2.25964e-05 4.07198e-06 2.02098e+00 1.68744e-02 1.43601e+01 1.22346e-01 8.47946e+01 3.06351e+00 1.56986e+00 3.24112e-02 3.68520e+01 1.01058e+00 1.23308e+02 3.83735e+00 1.63579e+02 0.00000e+00 1.87383e+01 0.00000e+00 6.18094e+02 0.00000e+00 3.07603e+02 0.00000e+00 3.16601e+00 5.25902e-03 1.58702e+01 1.79726e-01 1.41656e+01 9.54116e-03 8.73090e+00 1.28745e-01 4.00839e+01 2.78122e+00    3491805 0.00000e+00 0.00000e+00 
           50           12  741404    20974234     4.25264e-07 2.34724e-05 2.02801e-06 2.27664e+00 2.38683e-02 1.72623e+01 1.72167e-01 9.44685e+01 2.20340e+00 1.90418e+00 5.16784e-02 5.63048e+01 1.14261e+00 1.52786e+02 3.14117e+00 1.95208e+02 0.00000e+00 2.14170e+01 0.00000e+00 7.35908e+02 0.00000e+00 3.69047e+02 0.00000e+00 3.98560e+00 5.73700e-03 1.88091e+01 3.81985e-01 1.49901e+01 9.21590e-03 1.03928e+01 1.23813e-01 4.28185e+01 1.99028e+00    4151158 0.00000e+00 0.00000e+00 
           51           12  867947    24344325     3.44107e-07 2.46372e-05 9.91090e-06 2.44712e+00 7.41764e-03 2.08029e+01 1.01383e-01 1.04379e+02 2.81314e+00 2.14998e+00 2.86676e-01 7.19221e+01 3.03818e+00 1.78577e+02 5.98694e+00 2.32272e+02 0.00000e+00 2.51861e+01 0.00000e+00 8.69099e+02 0.00000e+00 4.36932e+02 0.00000e+00 4.74343e+00 1.40501e-02 2.19239e+01 3.37791e-01 1.58677e+01 4.58207e-03 1.21524e+01 1.18926e-01 4.58718e+01 2.52719e+00    4858320 0.00000e+00 0.00000e+00 
           52           12 1000575    27914133     2.80835e-07 2.49246e-05 9.55617e-06 2.54000e+00 1.06272e-02 2.45844e+01 2.14793e-01 1.16283e+02 2.44890e+00 2.46013e+00 2.32532e-01 8.36962e+01 2.97060e+00 2.02584e+02 5.46603e+00 2.69630e+02 0.00000e+00 2.84679e+01 0.00000e+00 1.01024e+03 0.00000e+00 5.05623e+02 0.00000e+00 5.45771e+00 1.23732e-02 2.51488e+01 2.38258e-01 1.70280e+01 5.93189e-03 1.49428e+01 8.35312e-02 4.92637e+01 2.30877e+00    5591252 0.00000e+00 0.00000e+00 
           53           12 1143489    31524109     2.26066e-07 2.39540e-05 2.10237e-06 2.88225e+00 1.58752e-02 2.81276e+01 2.44453e-01 1.25225e+02 3.06077e+00 2.86568e+00 3.17121e-01 9.43934e+01 4.47010e+00 2.22651e+02 7.55197e+00 3.11490e+02 0.00000e+00 3.24917e+01 0.00000e+00 1.15430e+03 0.00000e+00 5.80731e+02 0.00000e+00 5.90158e+00 9.28763e-03 2.83547e+01 5.78354e-01 1.74247e+01 1.33923e-02 1.56978e+01 5.71837e-02 5.26716e+01 2.58140e+00    6231020 0.00000e+00 0.00000e+00 
           54           12 1307518    35806854     1.81532e-07 2.33450e-05 2.39151e-06 3.08753e+00 2.53248e-02 3.22152e+01 2.27377e-01 1.35746e+02 2.52348e+00 3.33394e+00 2.97033e-01 1.04373e+02 3.63897e+00 2.43642e+02 6.25907e+00 3.57389e+02 0.00000e+00 3.68213e+01 0.00000e+00 1.32646e+03 0.00000e+00 6.71225e+02 0.00000e+00 6.39826e+00 1.74241e-02 3.21986e+01 4.81871e-01 1.78609e+01 4.89163e-03 1.65387e+01 5.90654e-02 5.66523e+01 1.80253e+00    7033940 0.00000e+00 0.00000e+00 
           55           12 1491239    40733029     1.46588e-07 2.53448e-05 9.34486e-06 3.43257e+00 2.77003e-02 3.67200e+01 2.84181e-01 1.47073e+02 2.46885e+00 3.90339e+00 2.56850e-01 1.12055e+02 3.36179e+00 2.63250e+02 5.50929e+00 4.13050e+02 0.00000e+00 4.19506e+01 0.00000e+00 1.52294e+03 0.00000e+00 7.69202e+02 0.00000e+00 6.77838e+00 1.54663e-02 3.67094e+01 6.59462e-01 1.81848e+01 3.17336e-03 1.71522e+01 2.45204e-02 6.13086e+01 2.39356e+00    7976306 0.00000e+00 0.00000e+00 
           56           12 1697093    46293077     1.18284e-07 2.45734e-05 8.31135e-06 3.87234e+00 6.23065e-02 4.18676e+01 4.33113e-01 1.59436e+02 2.23834e+00 4.21620e+00 5.07831e-01 1.20028e+02 4.75271e+00 2.83929e+02 6.72591e+00 4.73367e+02 0.00000e+00 4.68212e+01 0.00000e+00 1.74735e+03 0.00000e+00 8.81908e+02 0.00000e+00 7.13773e+00 7.68677e-03 4.16139e+01 4.33045e-01 1.85157e+01 5.08292e-03 1.78016e+01 3.52265e-02 6.61488e+01 1.61159e+00    8972554 0.00000e+00 0.00000e+00 
           57           12 1925995    52440009     9.53748e-08 2.36016e-05 2.47392e-06 6.26264e+00 6.59955e-02 4.72697e+01 3.74817e-01 1.71895e+02 1.64385e+00 4.88218e+00 6.45876e-01 1.25824e+02 4.10456e+00 3.02885e+02 4.32176e+00 5.40314e+02 0.00000e+00 5.49759e+01 0.00000e+00 1.98609e+03 0.00000e+00 1.00535e+03 0.00000e+00 7.43987e+00 5.99148e-03 4.66986e+01 2.41817e-01 1.87822e+01 3.16135e-03 1.83184e+01 2.78351e-02 7.12205e+01 8.45456e-01   10010034 0.00000e+00 0.00000e+00 
           58           13 2206895    59683939     7.54081e-08 2.41914e-05 1.95065e-06 0.00000e+00 0.00000e+00 5.39269e+01 7.44759e-01 1.86302e+02 3.27746e+00 5.61667e+00 6.20831e-01 1.33015e+02 3.99441e+00 3.25259e+02 5.51716e+00 6.19488e+02 0.00000e+00 6.33970e+01 0.00000e+00 2.27515e+03 0.00000e+00 1.15437e+03 0.00000e+00 7.81307e+00 1.28292e-02 5.26473e+01 5.03980e-01 1.91024e+01 4.27188e-03 1.89330e+01 1.98064e-02 7.75854e+01 1.88504e+00   11128620 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_3_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      49        1369     1.12093e-01 9.51480e-06 8.91094e-06 7.54281e-04 1.03367e-03 2.06364e-04 6.51936e-05 0.00000e+00 0.00000e+00 1.44898e-04 5.16779e-05 1.09268e-03 3.72866e-04 1.43282e-03 5.60096e-04 1.00145e-03 0.00000e+00 9.11892e-02 0.00000e+00 5.79121e-02 0.00000e+00 2.46627e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        256 8.22328e-05 6.71939e-06 
            1            1      49        1369     1.02303e-01 4.27500e-06 3.24967e-06 1.32102e-03 2.91656e-03 1.91968e-04 1.33904e-04 0.00000e+00 0.00000e+00 1.13608e-04 6.95814e-05 1.50024e-03 1.04727e-03 1.76988e-03 1.19096e-03 2.39137e-03 0.00000e+00 8.95783e-03 0.00000e+00 2.11582e-02 0.00000e+00 1.39113e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        352 9.37232e-05 4.70033e-05 
            2            2     121        4225     1.01428e-01 3.95640e-06 1.22836e-06 6.28250e-04 1.14074e-03 4.33964e-04 3.19225e-04 0.00000e+00 0.00000e+00 3.28104e-04 1.23480e-04 7.09715e-03 1.43780e-02 7.73924e-03 1.47061e-02 1.51573e-02 0.00000e+00 1.92749e-02 0.00000e+00 7.50605e-02 0.00000e+00 4.27060e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1072 2.18504e-04 1.74759e-04 
            3            2     121        4225     1.01127e-01 4.10940e-06 1.85377e-06 3.18539e-03 4.61714e-03 4.52145e-04 3.40918e-04 0.00000e+00 0.00000e+00 2.90637e-04 1.71214e-04 7.80743e-03 1.38360e-02 8.43045e-03 1.42187e-02 1.86803e-02 0.00000e+00 2.00531e-02 0.00000e+00 9.06202e-02 0.00000e+00 4.59135e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1216 2.44392e-04 1.80354e-04 
            4            3     268       12508     9.80652e-02 4.03480e-06 1.41239e-06 1.21592e-03 3.68133e-05 2.01474e-03 1.18272e-03 0.00000e+00 0.00000e+00 8.72935e-04 3.00392e-04 2.34754e-02 1.71134e-02 2.72757e-02 2.89988e-02 2.00325e-02 0.00000e+00 2.71645e-02 0.00000e+00 1.82505e-01 0.00000e+00 4.07657e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       3424 2.78281e-03 1.15362e-02 
            5            3     310       13774     9.68933e-02 3.95680e-06 2.04109e-07 9.04052e-04 4.67715e-05 1.76012e-03 2.42877e-04 0.00000e+00 0.00000e+00 8.11283e-04 9.18338e-05 2.43528e-02 1.13616e-03 2.62779e-02 1.26215e-03 2.43484e-02 0.00000e+00 2.58737e-02 0.00000e+00 1.87723e-01 0.00000e+00 4.93304e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4096 9.68085e-04 3.88871e-05 
            6            3     310       13774     9.68706e-02 4.02860e-06 1.00802e-06 8.39467e-03 1.68933e-04 1.85641e-03 1.19266e-04 0.00000e+00 0.00000e+00 7.94684e-04 1.24895e-04 2.72742e-02 1.06483e-03 2.93051e-02 9.38257e-04 2.72546e-02 0.00000e+00 2.13147e-02 0.00000e+00 2.02536e-01 0.00000e+00 5.52847e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4528 1.08068e-03 1.34767e-05 
            7            4     763       38033     9.04115e-02 3.94720e-06 2.71173e-07 1.66723e-03 6.14093e-05 4.93172e-03 4.07535e-04 0.00000e+00 0.00000e+00 2.22292e-03 1.35223e-04 7.93566e-02 3.61094e-03 8.49443e-02 3.65514e-03 7.82069e-02 0.00000e+00 6.50510e-02 0.00000e+00 4.53844e-01 0.00000e+00 1.61341e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      11680 3.03881e-03 5.37476e-05 
            8            4     766       38186     8.91884e-02 4.01620e-06 5.26568e-07 1.79269e-02 8.56016e-05 5.34194e-03 5.96110e-04 0.00000e+00 0.00000e+00 2.00576e-03 1.67947e-04 8.62514e-02 4.30315e-03 9.17610e-02 4.17713e-03 8.59353e-02 0.00000e+00 6.25819e-02 0.00000e+00 4.90482e-01 0.00000e+00 1.74521e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      12544 3.16464e-03 2.26315e-05 
            9            5    1582       85474     7.60145e-02 3.95900e-06 3.31985e-07 6.28491e-03 2.23357e-05 1.40428e-02 1.14162e-03 0.00000e+00 0.00000e+00 4.78163e-03 4.95541e-04 2.09399e-01 7.72856e-03 2.23399e-01 8.06612e-03 2.11949e-01 0.00000e+00 1.36791e-01 0.00000e+00 1.04212e+00 0.00000e+00 4.27795e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      26320 8.53008e-03 2.05787e-04 
           10            5    1804       98188     7.41121e-02 4.42100e-06 1.36439e-06 2.55238e-02 1.59470e-04 1.64279e-02 7.90755e-04 0.00000e+00 0.00000e+00 4.54801e-03 4.89840e-04 2.47636e-01 8.98374e-03 2.62918e-01 8.18925e-03 2.52487e-01 0.00000e+00 1.57507e-01 0.00000e+00 1.22803e+00 0.00000e+00 5.08198e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      30592 9.96884e-03 3.46052e-04 
           11            6    2707      152859     6.67523e-02 4.39220e-06 1.44792e-06 3.21667e-02 1.53636e-04 3.02865e-02 1.93769e-03 0.00000e+00 0.00000e+00 7.93605e-03 5.12437e-04 4.26448e-01 1.07114e-02 4.53521e-01 1.10332e-02 4.35386e-01 0.00000e+00 2.48242e-01 0.00000e+00 2.01362e+00 0.00000e+00 8.61193e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      47536 1.78832e-02 3.27063e-04 
           12            6    3919      225031     5.04369e-02 5.21340e-06 9.18921e-08 4.64917e-02 6.80484e-04 4.63762e-02 2.27066e-03 0.00000e+00 0.00000e+00 1.16756e-02 7.35847e-04 6.59472e-01 2.45390e-02 7.01858e-01 2.48059e-02 6.75639e-01 0.00000e+00 3.81334e-01 0.00000e+00 3.05813e+00 0.00000e+00 1.33731e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      69856 2.85797e-02 5.18738e-04 
           13            7    5511      321035     3.88921e-02 6.15120e-06 9.62069e-07 4.12194e-02 1.46449e-03 7.60693e-02 5.38930e-03 0.00000e+00 0.00000e+00 1.81556e-02 1.68829e-03 1.01219e+00 2.45239e-02 1.07882e+00 2.73389e-02 1.05257e+00 0.00000e+00 5.36232e-01 0.00000e+00 4.56944e+00 0.00000e+00 2.05842e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      99472 4.51984e-02 6.37285e-04 
           14            7    6892      404788     2.76861e-02 6.71360e-06 1.24257e-06 3.59199e-02 9.91687e-04 9.94002e-02 6.22122e-03 0.00000e+00 0.00000e+00 2.17698e-02 2.87104e-03 1.32725e+00 3.56428e-02 1.41403e+00 3.89555e-02 1.37158e+00 0.00000e+00 6.89733e-01 0.00000e+00 5.96433e+00 0.00000e+00 2.69252e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     125632 6.06607e-02 6.95558e-04 
           15            7    7679      448665     2.56274e-02 6.90720e-06 1.10345e-06 1.10878e-01 1.60925e-03 1.24121e-01 1.40251e-02 0.00000e+00 0.00000e+00 2.46478e-02 3.45835e-03 1.56473e+00 4.67558e-02 1.66681e+00 5.13017e-02 1.62149e+00 0.00000e+00 7.71719e-01 0.00000e+00 6.98823e+00 0.00000e+00 3.16951e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     144688 7.23782e-02 7.18721e-04 
           16            8   10828      636078     1.53298e-02 7.13280e-06 6.14619e-07 6.41099e-02 1.65393e-03 1.89020e-01 1.53627e-02 0.00000e+00 0.00000e+00 3.70169e-02 4.40822e-03 2.35383e+00 6.11618e-02 2.50739e+00 6.71458e-02 2.42622e+00 0.00000e+00 9.40873e-01 0.00000e+00 1.02682e+01 0.00000e+00 4.78855e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     202720 1.09925e-01 9.60396e-04 
           17            8   12916      759726     8.53846e-03 7.22980e-06 1.40238e-06 4.14433e-02 9.29844e-04 2.30546e-01 1.86083e-02 0.00000e+00 0.00000e+00 4.70288e-02 6.47663e-03 2.89924e+00 1.04498e-01 3.08986e+00 1.15539e-01 2.98573e+00 0.00000e+00 1.12535e+00 0.00000e+00 1.24828e+01 0.00000e+00 5.80033e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     240928 1.35770e-01 3.76097e-03 
           18            8   14072      827860     5.73847e-03 7.58740e-06 1.12466e-06 4.11425e-02 9.95955e-04 2.55831e-01 2.02928e-02 0.00000e+00 0.00000e+00 4.65330e-02 7.23262e-03 3.22968e+00 1.19251e-01 3.43623e+00 1.30392e-01 3.30369e+00 0.00000e+00 1.22808e+00 0.00000e+00 1.37251e+01 0.00000e+00 6.41218e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     263104 1.51479e-01 3.01085e-03 
           19            8   15198      895018     4.19074e-03 7.51820e-06 1.35402e-06 8.85749e-02 1.98326e-03 2.80767e-01 2.20788e-02 0.00000e+00 0.00000e+00 5.12245e-02 8.70382e-03 3.55329e+00 1.40404e-01 3.78114e+00 1.53915e-01 3.63309e+00 0.00000e+00 1.32096e+00 0.00000e+00 1.50570e+01 0.00000e+00 7.03996e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     285664 1.67300e-01 3.90116e-03 
           20            9   16917     1001483     2.92961e-03 7.81060e-06 1.32686e-06 1.18922e-01 4.04625e-04 3.33032e-01 2.69585e-02 0.00000e+00 0.00000e+00 5.75499e-02 8.48794e-03 4.09262e+00 1.70349e-01 4.35338e+00 1.81968e-01 4.17227e+00 0.00000e+00 1.49423e+00 0.00000e+00 1.71815e+01 0.00000e+00 8.13033e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     319600 1.93147e-01 2.46950e-03 
           21            9   20393     1212827     1.67321e-03 7.81560e-06 1.50841e-06 8.77133e-02 1.00998e-03 4.11067e-01 2.71551e-02 0.00000e+00 0.00000e+00 7.33000e-02 9.99984e-03 5.11756e+00 2.42851e-01 5.44533e+00 2.54287e-01 5.17983e+00 0.00000e+00 1.79844e+00 0.00000e+00 2.12347e+01 0.00000e+00 1.00672e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     382288 2.42343e-01 1.81211e-03 
           22            9   22611     1348725     1.04589e-03 8.46080e-06 1.31758e-06 9.85691e-02 1.12976e-03 4.60885e-01 2.65720e-02 0.00000e+00 0.00000e+00 8.28723e-02 1.10966e-02 5.76650e+00 2.51182e-01 6.13745e+00 2.68294e-01 5.85293e+00 0.00000e+00 1.98797e+00 0.00000e+00 2.37694e+01 0.00000e+00 1.13723e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     423472 2.74711e-01 4.89752e-03 
           23            9   24963     1490279     5.83545e-04 8.66440e-06 2.44818e-06 5.48550e-02 1.74810e-03 5.13891e-01 2.54524e-02 0.00000e+00 0.00000e+00 9.37832e-02 1.22810e-02 6.40959e+00 3.00819e-01 6.82349e+00 3.18813e-01 6.47807e+00 0.00000e+00 2.18843e+00 0.00000e+00 2.61988e+01 0.00000e+00 1.26007e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     465760 3.05484e-01 4.76831e-03 
           24            9   26449     1579001     3.36165e-04 9.44000e-06 2.31918e-06 4.46155e-02 1.64765e-03 5.51956e-01 3.01870e-02 0.00000e+00 0.00000e+00 9.23135e-02 1.50645e-02 6.86736e+00 3.63266e-01 7.31521e+00 3.95437e-01 6.90998e+00 0.00000e+00 2.32864e+00 0.00000e+00 2.79256e+01 0.00000e+00 1.35171e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     492400 3.40100e-01 1.57987e-02 
           25            9   27605     1648313     2.00217e-04 1.10168e-05 1.84216e-06 4.81388e-02 1.74149e-03 5.78086e-01 2.51947e-02 0.00000e+00 0.00000e+00 9.55208e-02 1.44449e-02 7.19135e+00 3.34810e-01 7.66010e+00 3.65552e-01 7.29754e+00 0.00000e+00 2.40313e+00 0.00000e+00 2.93120e+01 0.00000e+00 1.41746e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     513616 3.57078e-01 1.61906e-02 
           26            9   28859     1724839     1.32864e-04 1.11612e-05 3.66166e-06 6.29113e-02 1.63025e-03 6.07693e-01 2.71161e-02 0.00000e+00 0.00000e+00 1.00499e-01 1.50388e-02 7.57851e+00 3.48261e-01 8.07287e+00 3.82924e-01 7.64808e+00 0.00000e+00 2.47085e+00 0.00000e+00 3.07238e+01 0.00000e+00 1.48258e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     536272 3.76912e-01 1.84023e-02 
           27            9   30339     1814829     1.00291e-04 1.22448e-05 7.74212e-06 1.46927e-01 2.62351e-03 6.51949e-01 2.44718e-02 0.00000e+00 0.00000e+00 1.07416e-01 1.75620e-02 8.10644e+00 3.82007e-01 8.63580e+00 4.19453e-01 8.19229e+00 0.00000e+00 2.56525e+00 0.00000e+00 3.29474e+01 0.00000e+00 1.58991e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     567904 4.04131e-01 1.85561e-02 
           28           10   32879     1980309     7.19999e-05 1.29494e-05 4.04851e-06 1.84218e-01 2.32660e-03 7.24968e-01 2.17273e-02 0.00000e+00 0.00000e+00 1.18392e-01 1.89735e-02 8.99582e+00 4.44786e-01 9.58063e+00 4.81970e-01 9.10753e+00 0.00000e+00 2.71625e+00 0.00000e+00 3.63024e+01 0.00000e+00 1.76760e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     617920 4.47283e-01 1.73896e-02 
           29           10   36660     2223070     4.82395e-05 1.29316e-05 3.75521e-06 2.16612e-01 2.49255e-03 8.28601e-01 2.20949e-02 0.00000e+00 0.00000e+00 1.34925e-01 2.05800e-02 1.02286e+01 5.10664e-01 1.08989e+01 5.54437e-01 1.03467e+01 0.00000e+00 2.94077e+00 0.00000e+00 4.10906e+01 0.00000e+00 2.00375e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     688192 5.13909e-01 2.17070e-02 
           30           10   40763     2475809     3.28458e-05 1.45442e-05 6.92969e-06 2.40436e-01 2.48784e-03 9.49298e-01 2.29549e-02 0.00000e+00 0.00000e+00 1.52467e-01 2.19949e-02 1.15913e+01 5.56077e-01 1.23543e+01 6.00750e-01 1.17462e+01 0.00000e+00 3.17542e+00 0.00000e+00 4.66184e+01 0.00000e+00 2.27791e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     767680 5.86347e-01 2.25702e-02 
           31           10   45311     2765189     2.29255e-05 1.60540e-05 6.73722e-06 2.95409e-01 2.42718e-03 1.08062e+00 2.59080e-02 0.00000e+00 0.00000e+00 1.74147e-01 2.35416e-02 1.30273e+01 5.72167e-01 1.38862e+01 6.20129e-01 1.32189e+01 0.00000e+00 3.47562e+00 0.00000e+00 5.21402e+01 0.00000e+00 2.55820e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     852304 6.58005e-01 2.35796e-02 
           32           10   51957     3133661     1.46587e-05 1.72272e-05 7.61347e-06 3.47973e-01 1.78973e-03 1.27727e+00 2.59648e-02 0.00000e+00 0.00000e+00 2.06667e-01 3.15676e-02 1.50682e+01 7.77737e-01 1.60754e+01 8.36981e-01 1.52641e+01 0.00000e+00 3.81878e+00 0.00000e+00 6.01603e+01 0.00000e+00 2.96045e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     969712 7.70002e-01 2.78599e-02 
           33           10   61102     3622020     8.90305e-06 1.78550e-05 8.00932e-06 2.72798e-01 3.02839e-03 1.49600e+00 3.72526e-02 0.00000e+00 0.00000e+00 2.22457e-01 3.57104e-02 1.77149e+01 8.22768e-01 1.89484e+01 9.12572e-01 1.81374e+01 0.00000e+00 4.26954e+00 0.00000e+00 7.06691e+01 0.00000e+00 3.51822e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1128112 9.75814e-01 5.32027e-02 
           34           10   68207     3987497     5.93076e-06 1.89448e-05 8.77771e-06 3.73409e-01 4.21767e-03 1.67194e+00 4.05165e-02 0.00000e+00 0.00000e+00 2.51520e-01 4.05393e-02 1.98765e+01 9.86633e-01 2.12493e+01 1.08743e+00 2.04008e+01 0.00000e+00 4.61035e+00 0.00000e+00 7.95211e+01 0.00000e+00 3.94504e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1251712 1.08137e+00 5.97786e-02 
           35           10   77666     4478576     4.12567e-06 1.91628e-05 7.68445e-06 5.09937e-01 2.91846e-03 1.93946e+00 4.53315e-02 0.00000e+00 0.00000e+00 2.92214e-01 3.45064e-02 2.29540e+01 9.97512e-01 2.45434e+01 1.10347e+00 2.36847e+01 0.00000e+00 5.08013e+00 0.00000e+00 9.19244e+01 0.00000e+00 4.57523e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1431280 1.25200e+00 7.16994e-02 
           36           11   84987     4927199     3.17539e-06 1.96964e-05 7.94484e-06 3.35603e-01 3.98293e-03 2.25427e+00 6.07038e-02 0.00000e+00 0.00000e+00 3.25693e-01 4.83863e-02 2.59666e+01 1.23434e+00 2.77706e+01 1.34008e+00 2.67751e+01 0.00000e+00 5.50051e+00 0.00000e+00 1.03439e+02 0.00000e+00 5.14496e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1588912 1.42767e+00 5.76342e-02 
           37           11   93214     5488120     2.42428e-06 1.94596e-05 8.94403e-06 3.97613e-01 4.12911e-03 2.53813e+00 6.51458e-02 0.00000e+00 0.00000e+00 3.67614e-01 5.10190e-02 2.93134e+01 1.41421e+00 3.13625e+01 1.55570e+00 3.02924e+01 0.00000e+00 6.03566e+00 0.00000e+00 1.16406e+02 0.00000e+00 5.84602e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1759216 1.62494e+00 9.08978e-02 
           38           11  102665     6163971     1.82836e-06 1.93608e-05 8.61724e-06 7.18558e-01 6.79202e-03 2.91580e+00 7.79016e-02 0.00000e+00 0.00000e+00 4.20628e-01 5.21740e-02 3.31527e+01 1.31189e+00 3.54866e+01 1.45599e+00 3.41999e+01 0.00000e+00 6.71789e+00 0.00000e+00 1.30922e+02 0.00000e+00 6.56451e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1953472 1.84976e+00 9.17428e-02 
           39           11  115898     7086476     1.31424e-06 1.98194e-05 8.00358e-06 8.28887e-01 9.66221e-03 3.38320e+00 8.60514e-02 0.00000e+00 0.00000e+00 4.45483e-01 7.64468e-02 3.81312e+01 1.82172e+00 4.08596e+01 1.99685e+00 3.91607e+01 0.00000e+00 7.56243e+00 0.00000e+00 1.49706e+02 0.00000e+00 7.51532e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2198464 2.20948e+00 1.05686e-01 
           40           11  134263     8185807     8.68326e-07 2.00012e-05 8.89503e-06 1.06441e+00 6.24838e-03 3.89432e+00 1.13298e-01 0.00000e+00 0.00000e+00 5.29773e-01 6.77738e-02 4.34288e+01 1.87951e+00 4.65558e+01 2.10935e+00 4.47598e+01 0.00000e+00 8.64115e+00 0.00000e+00 1.70694e+02 0.00000e+00 8.61157e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2479024 2.51586e+00 1.70076e-01 
           41           11  158936     9412336     5.63870e-07 1.96858e-05 8.18497e-06 1.11184e+00 1.03850e-02 4.53780e+00 1.17014e-01 0.00000e+00 0.00000e+00 6.28802e-01 7.14303e-02 5.10675e+01 2.33382e+00 5.47408e+01 2.51438e+00 5.30153e+01 0.00000e+00 9.74938e+00 0.00000e+00 2.01165e+02 0.00000e+00 1.01866e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2896624 2.94628e+00 1.22026e-01 
           42           11  186934    10724144     3.63958e-07 1.98260e-05 8.71058e-06 1.22839e+00 1.55296e-02 5.29826e+00 1.33188e-01 0.00000e+00 0.00000e+00 7.47423e-01 7.75426e-02 5.96950e+01 2.27935e+00 6.40075e+01 2.48153e+00 6.26399e+01 0.00000e+00 1.10979e+01 0.00000e+00 2.35640e+02 0.00000e+00 1.19864e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3357088 3.45155e+00 1.35220e-01 
           43           11  217018    12077106     2.45663e-07 2.13298e-05 1.49954e-05 1.18719e+00 2.70543e-02 6.08685e+00 1.38895e-01 0.00000e+00 0.00000e+00 7.78753e-01 6.84987e-02 6.88357e+01 2.64850e+00 7.37903e+01 2.84949e+00 7.25367e+01 0.00000e+00 1.22129e+01 0.00000e+00 2.75159e+02 0.00000e+00 1.38598e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3866032 4.04585e+00 1.38554e-01 
           44           11  244558    13672776     1.88732e-07 2.16138e-05 1.52804e-05 1.17461e+00 2.09170e-02 7.12340e+00 1.98578e-01 0.00000e+00 0.00000e+00 8.86135e-01 6.93544e-02 7.94443e+01 2.52666e+00 8.51782e+01 2.80777e+00 8.38920e+01 0.00000e+00 1.38979e+01 0.00000e+00 3.15093e+02 0.00000e+00 1.60917e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4405264 4.70072e+00 2.32128e-01 
           45           11  273953    15709189     1.50190e-07 1.97958e-05 8.14757e-06 1.26901e+00 1.88096e-02 8.30912e+00 2.11474e-01 0.00000e+00 0.00000e+00 1.02666e+00 7.92013e-02 9.21600e+01 3.00475e+00 9.88423e+01 3.29833e+00 9.76501e+01 0.00000e+00 1.58904e+01 0.00000e+00 3.61632e+02 0.00000e+00 1.84876e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4992016 5.48327e+00 2.55440e-01 
           46           11  314216    18223858     1.14107e-07 2.16046e-05 2.82888e-06 1.66905e+00 2.29394e-02 9.99199e+00 9.80143e-02 0.00000e+00 0.00000e+00 1.25176e+00 1.67980e-01 1.07220e+02 1.11130e+00 1.15017e+02 1.03236e+00 1.12849e+02 0.00000e+00 1.84379e+01 0.00000e+00 4.19058e+02 0.00000e+00 2.14644e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5693152 6.34427e+00 1.83242e-01 
           47           11  359780    20913036     8.49813e-08 2.13230e-05 2.47457e-06 1.83890e+00 2.26276e-02 1.15654e+01 9.49699e-02 0.00000e+00 0.00000e+00 1.46010e+00 1.86721e-01 1.23889e+02 1.72379e+00 1.32988e+02 1.68077e+00 1.30750e+02 0.00000e+00 2.10837e+01 0.00000e+00 4.82533e+02 0.00000e+00 2.47671e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6475888 7.40723e+00 2.66265e-01 
           48           11  409924    23865664     6.26248e-08 2.18200e-05 2.30560e-06 3.03717e+00 3.97287e-02 1.31291e+01 9.41715e-02 0.00000e+00 0.00000e+00 1.73675e+00 1.80462e-01 1.41081e+02 1.71978e+00 1.51537e+02 1.72834e+00 1.49035e+02 0.00000e+00 2.41389e+01 0.00000e+00 5.49194e+02 0.00000e+00 2.83315e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7305856 8.45435e+00 3.60139e-01 
           49           12  468032    26890692     4.44687e-08 2.19286e-05 2.81822e-06 2.14206e+00 4.07534e-02 1.49806e+01 1.06025e-01 0.00000e+00 0.00000e+00 1.82075e+00 2.10858e-01 1.61227e+02 2.58306e+00 1.73143e+02 2.64062e+00 1.70488e+02 0.00000e+00 2.67659e+01 0.00000e+00 6.26523e+02 0.00000e+00 3.23715e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8280160 9.79586e+00 3.42840e-01 
           50           12  533487    30293843     3.12263e-08 2.17436e-05 1.63835e-06 3.36281e+00 4.71917e-02 1.69571e+01 1.04144e-01 0.00000e+00 0.00000e+00 2.05758e+00 1.87445e-01 1.82561e+02 3.12414e+00 1.95987e+02 3.20083e+00 1.93901e+02 0.00000e+00 3.03320e+01 0.00000e+00 7.09309e+02 0.00000e+00 3.66594e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9312736 1.10230e+01 2.50668e-01 
           51           12  605664    34212946     2.21828e-08 2.19176e-05 2.68173e-06 4.25663e+00 5.44292e-02 1.91665e+01 8.06286e-02 0.00000e+00 0.00000e+00 2.38974e+00 2.77843e-01 2.07192e+02 4.05823e+00 2.22402e+02 4.15570e+00 2.21083e+02 0.00000e+00 3.46702e+01 0.00000e+00 8.08736e+02 0.00000e+00 4.16958e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10482784 1.24445e+01 4.07883e-01 
           52           12  693445    38959105     1.62609e-08 2.21670e-05 1.58912e-06 4.61910e+00 6.29722e-02 2.22396e+01 1.79943e-01 0.00000e+00 0.00000e+00 2.84532e+00 7.58785e-02 2.37911e+02 4.39073e+00 2.55587e+02 4.56088e+00 2.54148e+02 0.00000e+00 3.88387e+01 0.00000e+00 9.23932e+02 0.00000e+00 4.80697e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11976832 1.43967e+01 3.99154e-01 
           53           12  804061    44713025     1.21035e-08 2.22962e-05 2.00825e-06 4.81657e+00 7.45759e-02 2.63032e+01 2.06573e-01 0.00000e+00 0.00000e+00 3.39176e+00 1.27835e-01 2.77239e+02 5.51632e+00 2.97986e+02 5.57601e+00 2.98169e+02 0.00000e+00 4.52036e+01 0.00000e+00 1.08632e+03 0.00000e+00 5.62719e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13832896 1.68394e+01 1.26830e-01 
           54           12  931691    51802411     9.41326e-09 2.26582e-05 1.39309e-06 5.40450e+00 6.62175e-02 3.11806e+01 2.71771e-01 0.00000e+00 0.00000e+00 3.64012e+00 9.66856e-02 3.26477e+02 5.49182e+00 3.50616e+02 5.32921e+00 3.53026e+02 0.00000e+00 5.15996e+01 0.00000e+00 1.27513e+03 0.00000e+00 6.64327e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16040176 1.98815e+01 1.64766e-01 
           55           12 1075376    59727978     7.31525e-09 2.24066e-05 1.51033e-06 5.87071e+00 9.40438e-02 3.72428e+01 3.71356e-01 0.00000e+00 0.00000e+00 4.20833e+00 1.28555e-01 3.81369e+02 7.34618e+00 4.09580e+02 7.39098e+00 4.14487e+02 0.00000e+00 5.98505e+01 0.00000e+00 1.48376e+03 0.00000e+00 7.79829e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   18525952 2.33060e+01 1.91523e-01 
           56           12 1235255    68337883     5.60633e-09 2.25666e-05 1.88365e-06 6.38970e+00 7.55816e-02 4.33677e+01 3.98304e-01 0.00000e+00 0.00000e+00 4.94975e+00 2.49347e-01 4.42958e+02 5.92384e+00 4.75827e+02 6.15053e+00 4.80693e+02 0.00000e+00 6.93271e+01 0.00000e+00 1.72773e+03 0.00000e+00 9.02148e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   21208480 2.71114e+01 2.12672e-01 
           57           12 1402869    77669589     4.32997e-09 2.41694e-05 7.39334e-06 6.63986e+00 8.97666e-02 4.96084e+01 4.89217e-01 0.00000e+00 0.00000e+00 5.80112e+00 4.12901e-01 5.06128e+02 1.01621e+01 5.44257e+02 9.94388e+00 5.50427e+02 0.00000e+00 7.93844e+01 0.00000e+00 1.96459e+03 0.00000e+00 1.03067e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   24044800 3.13292e+01 2.14507e-01 
           58           12 1588043    86972387     3.23090e-09 2.39346e-05 8.11706e-06 0.00000e+00 0.00000e+00 5.53990e+01 4.95852e-01 0.00000e+00 0.00000e+00 6.67999e+00 1.78088e-01 5.72223e+02 8.32832e+00 6.15503e+02 8.84698e+00 6.23550e+02 0.00000e+00 8.86649e+01 0.00000e+00 2.23149e+03 0.00000e+00 1.17079e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   27014560 3.54741e+01 5.06988e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_3_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      49        1369     1.12093e-01 9.35180e-06 1.46170e-05 3.48817e-03 1.50397e-02 1.20154e-03 2.21918e-03 3.84806e-02 4.52248e-02 1.43173e-04 6.33813e-05 5.56612e-04 8.47154e-04 3.92442e-02 4.53318e-02 2.02602e-03 0.00000e+00 1.73101e-02 0.00000e+00 9.79604e-03 0.00000e+00 9.17552e-03 0.00000e+00 3.69708e-02 4.51312e-02 5.85806e-04 1.17582e-03 6.36292e-05 1.04706e-04 4.26066e-05 1.01616e-04 4.95156e-04 6.39432e-04        169 0.00000e+00 0.00000e+00 
            1            1      49        1369     1.02300e-01 1.11144e-05 6.72242e-06 1.36181e-03 2.39488e-03 4.18919e-04 2.63809e-04 2.96395e-03 1.42324e-03 1.27894e-04 3.49994e-05 4.33356e-04 1.96083e-04 3.57422e-03 1.65459e-03 2.42078e-03 0.00000e+00 1.46086e-02 0.00000e+00 2.17787e-02 0.00000e+00 1.30092e-02 0.00000e+00 1.64641e-03 6.54133e-04 4.77304e-04 2.81725e-04 4.41054e-05 2.78581e-05 2.63034e-05 1.21686e-05 5.08825e-04 3.62969e-04        169 0.00000e+00 0.00000e+00 
            2            2     121        4225     1.01426e-01 4.25880e-06 1.46734e-06 5.03094e-04 3.79473e-04 4.77045e-04 2.63422e-04 5.40030e-03 3.46988e-03 3.46643e-04 1.58666e-04 8.24813e-04 5.00035e-04 6.61542e-03 4.14763e-03 8.38638e-03 0.00000e+00 7.08645e-03 0.00000e+00 4.10195e-02 0.00000e+00 1.73219e-02 0.00000e+00 2.37004e-03 1.38030e-03 1.20401e-03 8.55458e-04 6.98782e-05 4.62258e-05 4.64880e-05 1.39178e-05 1.28325e-03 9.45002e-04        441 0.00000e+00 0.00000e+00 
            3            2     121        4225     1.01125e-01 1.23454e-05 1.05161e-05 3.01434e-03 2.56773e-03 7.59201e-04 1.03334e-04 5.84506e-03 3.28018e-03 3.39601e-04 7.33448e-05 8.50865e-04 4.47385e-04 7.12081e-03 3.75290e-03 9.91921e-03 0.00000e+00 7.08280e-03 0.00000e+00 4.76494e-02 0.00000e+00 2.03433e-02 0.00000e+00 2.45235e-03 1.27013e-03 1.35500e-03 8.53764e-04 7.08972e-05 4.53991e-05 4.30566e-05 2.04366e-05 1.44942e-03 9.73634e-04        441 0.00000e+00 0.00000e+00 
            4            3     268       12508     9.80606e-02 4.28800e-06 1.55673e-06 1.27069e-03 2.79775e-04 2.02534e-03 1.04278e-03 1.82835e-02 1.40929e-02 8.59264e-04 2.53095e-04 3.62387e-03 2.48232e-03 2.28441e-02 1.60808e-02 3.64295e-02 0.00000e+00 2.09433e-02 0.00000e+00 1.57138e-01 0.00000e+00 6.06819e-02 0.00000e+00 6.14088e-03 4.30323e-03 4.28109e-03 3.18404e-03 2.27704e-04 1.71823e-04 2.90882e-04 1.44373e-04 4.15511e-03 3.21290e-03       1448 0.00000e+00 0.00000e+00 
            5            3     310       13774     9.68916e-02 4.19840e-06 4.41555e-07 9.15867e-04 2.82467e-04 1.99490e-03 6.22484e-04 1.40008e-02 5.36474e-04 8.44473e-04 1.07170e-04 2.95650e-03 1.30467e-04 1.78715e-02 7.55418e-04 2.40546e-02 0.00000e+00 2.13308e-02 0.00000e+00 1.92156e-01 0.00000e+00 5.35445e-02 0.00000e+00 4.70684e-03 2.40693e-04 3.89658e-03 1.58240e-04 1.65056e-04 5.82763e-06 1.75543e-04 1.92053e-05 3.94501e-03 1.05649e-04       1416 0.00000e+00 0.00000e+00 
            6            3     310       13774     9.68697e-02 4.24500e-06 2.96305e-07 8.48819e-03 3.26153e-04 2.04700e-03 4.93400e-04 1.44847e-02 5.66461e-04 7.89185e-04 5.68512e-05 2.94014e-03 8.48043e-05 1.82872e-02 7.14876e-04 2.70068e-02 0.00000e+00 2.12018e-02 0.00000e+00 2.11024e-01 0.00000e+00 5.54855e-02 0.00000e+00 4.72043e-03 2.84150e-04 4.12629e-03 1.56111e-04 1.68199e-04 1.64152e-05 1.71461e-04 1.16632e-05 4.18538e-03 1.63902e-04       1416 0.00000e+00 0.00000e+00 
            7            4     763       38033     9.04107e-02 4.24020e-06 2.02409e-07 5.52292e-03 2.31122e-02 5.09288e-03 8.96087e-04 3.70438e-02 4.28576e-03 6.87151e-03 2.80530e-02 7.30038e-03 2.63876e-04 5.13311e-02 3.23129e-02 7.88073e-02 0.00000e+00 6.53462e-02 0.00000e+00 4.62648e-01 0.00000e+00 1.61244e-01 0.00000e+00 9.19957e-03 3.28319e-04 1.18758e-02 3.93124e-04 3.99563e-04 1.35681e-05 4.71913e-04 9.94248e-05 1.14405e-02 2.53673e-04       4566 0.00000e+00 0.00000e+00 
            8            4     766       38186     8.91884e-02 4.47540e-06 1.44232e-06 1.80754e-02 3.31674e-04 5.33976e-03 5.91477e-04 3.66708e-02 9.15582e-04 2.08354e-03 1.18952e-04 7.30952e-03 2.38870e-04 4.61832e-02 1.11786e-03 8.55797e-02 0.00000e+00 6.28510e-02 0.00000e+00 4.96205e-01 0.00000e+00 1.76841e-01 0.00000e+00 9.26543e-03 4.07007e-04 1.20519e-02 2.72965e-04 3.85430e-04 9.01861e-06 4.17905e-04 2.36119e-05 1.16714e-02 2.41312e-04       4562 0.00000e+00 0.00000e+00 
            9            5    1582       85474     7.60145e-02 4.43600e-06 7.64012e-07 6.33235e-03 2.86967e-04 1.41102e-02 8.41059e-04 8.48345e-02 2.09589e-03 7.91215e-03 1.86975e-02 1.69430e-02 1.69223e-04 1.09920e-01 2.04649e-02 2.11491e-01 0.00000e+00 1.36820e-01 0.00000e+00 1.05452e+00 0.00000e+00 4.25291e-01 0.00000e+00 1.76350e-02 1.27721e-03 2.99821e-02 6.29890e-04 1.24204e-03 5.42217e-05 1.24609e-03 7.40096e-05 2.75706e-02 1.77235e-04      11984 0.00000e+00 0.00000e+00 
           10            5    1804       98188     7.41121e-02 5.13380e-06 2.58539e-06 2.81013e-02 1.51366e-02 1.66532e-02 1.07648e-03 9.22141e-02 3.55458e-03 5.88448e-03 7.11450e-03 1.88603e-02 9.95604e-05 1.17219e-01 1.04250e-02 2.51825e-01 0.00000e+00 1.57201e-01 0.00000e+00 1.24166e+00 0.00000e+00 5.04049e-01 0.00000e+00 1.86550e-02 2.68193e-03 3.28951e-02 6.76120e-04 1.09700e-03 3.96460e-05 1.24638e-03 6.24104e-05 3.07055e-02 6.19646e-04      12734 0.00000e+00 0.00000e+00 
           11            6    2707      152859     6.67523e-02 5.12920e-06 1.88132e-06 3.21617e-02 3.62848e-04 3.08322e-02 2.18425e-03 1.58928e-01 1.54052e-02 8.05528e-03 2.56857e-04 3.29909e-02 2.23875e-04 2.00411e-01 1.53460e-02 4.35031e-01 0.00000e+00 2.49957e-01 0.00000e+00 2.02021e+00 0.00000e+00 8.63781e-01 0.00000e+00 3.02645e-02 8.05795e-04 5.59092e-02 4.19716e-04 5.82496e-03 1.59020e-02 2.67638e-03 6.14095e-05 5.10885e-02 1.01514e-03      21767 0.00000e+00 0.00000e+00 
           12            6    3919      225031     5.04369e-02 6.03740e-06 2.75141e-06 4.93654e-02 1.86003e-02 4.69945e-02 2.04532e-03 2.13895e-01 1.21673e-03 1.15580e-02 7.45045e-04 4.59738e-02 4.80255e-04 2.72017e-01 2.39917e-03 6.74283e-01 0.00000e+00 3.81421e-01 0.00000e+00 3.06998e+00 0.00000e+00 1.34122e+00 0.00000e+00 3.56092e-02 1.42381e-03 8.02976e-02 9.31254e-04 3.27518e-03 4.10338e-05 3.31254e-03 2.54126e-04 7.37056e-02 1.39044e-03      30379 0.00000e+00 0.00000e+00 
           13            7    5511      321035     3.88921e-02 6.27460e-06 2.39244e-06 4.06856e-02 1.09943e-03 7.64523e-02 4.03233e-03 3.30133e-01 5.04574e-03 1.77035e-02 1.26260e-03 7.33629e-02 9.85122e-04 4.22427e-01 3.73011e-03 1.04793e+00 0.00000e+00 5.40850e-01 0.00000e+00 4.59284e+00 0.00000e+00 2.05964e+00 0.00000e+00 5.45399e-02 1.04661e-03 1.21092e-01 9.28030e-04 8.68318e-03 4.14128e-05 6.49500e-03 2.03957e-04 1.11339e-01 5.16518e-03      45327 0.00000e+00 0.00000e+00 
           14            7    6892      404788     2.76861e-02 6.40700e-06 1.92725e-06 3.56407e-02 1.07642e-03 1.00088e-01 3.59059e-03 4.02146e-01 2.14713e-03 2.09247e-02 2.89962e-03 9.04077e-02 1.07830e-03 5.14636e-01 5.77779e-03 1.38217e+00 0.00000e+00 7.03405e-01 0.00000e+00 5.91390e+00 0.00000e+00 2.70731e+00 0.00000e+00 6.06508e-02 1.76260e-04 1.52707e-01 9.72556e-04 8.70997e-03 8.47131e-05 7.25246e-03 1.23227e-04 1.39307e-01 3.33053e-03      56595 0.00000e+00 0.00000e+00 
           15            7    7679      448665     2.56274e-02 6.41360e-06 1.46576e-06 1.10557e-01 1.68826e-03 1.23896e-01 8.07032e-03 5.48237e-01 1.03211e-02 2.42084e-02 2.26340e-03 1.19331e-01 2.15293e-03 6.93162e-01 1.44559e-02 1.62603e+00 0.00000e+00 7.67617e-01 0.00000e+00 6.98237e+00 0.00000e+00 3.18705e+00 0.00000e+00 9.22962e-02 1.17010e-03 1.94492e-01 8.17272e-04 2.22330e-02 4.77352e-05 1.21441e-02 5.21902e-05 1.82356e-01 1.22947e-02      73502 0.00000e+00 0.00000e+00 
           16            8   10828      636078     1.53298e-02 7.22560e-06 1.16658e-06 6.32616e-02 9.10045e-04 1.90657e-01 1.33975e-02 8.88619e-01 6.26435e-02 3.63151e-02 3.25268e-03 1.90537e-01 6.84199e-04 1.11738e+00 6.58684e-02 2.43246e+00 0.00000e+00 9.33889e-01 0.00000e+00 1.02405e+01 0.00000e+00 4.74849e+00 0.00000e+00 1.45148e-01 1.98639e-03 2.82466e-01 1.32273e-03 6.23136e-02 7.34654e-05 2.11295e-02 7.01107e-04 3.03711e-01 6.52948e-02     103431 0.00000e+00 0.00000e+00 
           17            8   12916      759726     8.53846e-03 1.09118e-05 4.00215e-06 4.11492e-02 6.57673e-04 2.33230e-01 1.35620e-02 1.02544e+00 5.29214e-02 4.59770e-02 2.87523e-03 2.41059e-01 9.29405e-04 1.31470e+00 5.50287e-02 2.97891e+00 0.00000e+00 1.13216e+00 0.00000e+00 1.24928e+01 0.00000e+00 5.82962e+00 0.00000e+00 1.60150e-01 1.97319e-03 3.43435e-01 1.80372e-03 6.37921e-02 1.68353e-04 2.52098e-02 3.90444e-04 3.57730e-01 5.74493e-02     124383 0.00000e+00 0.00000e+00 
           18            8   14072      827860     5.73847e-03 1.13298e-05 2.30223e-06 4.20484e-02 8.30389e-03 2.58006e-01 1.37984e-02 1.09250e+00 4.99850e-02 4.48696e-02 3.44681e-03 2.59675e-01 1.57262e-03 1.39949e+00 5.26395e-02 3.32011e+00 0.00000e+00 1.23485e+00 0.00000e+00 1.36806e+01 0.00000e+00 6.42380e+00 0.00000e+00 1.67231e-01 3.74844e-03 3.69639e-01 3.98479e-03 6.53683e-02 7.05078e-05 2.74282e-02 3.98153e-04 3.82840e-01 5.41275e-02     132591 0.00000e+00 0.00000e+00 
           19            8   15198      895018     4.19074e-03 1.22256e-05 1.90049e-06 8.74272e-02 9.53715e-04 2.83376e-01 1.64705e-02 1.20330e+00 4.21359e-02 4.88848e-02 2.20046e-03 2.93120e-01 3.52038e-03 1.55057e+00 4.17705e-02 3.65065e+00 0.00000e+00 1.33110e+00 0.00000e+00 1.49991e+01 0.00000e+00 7.09098e+00 0.00000e+00 1.80803e-01 1.18316e-03 4.12308e-01 4.41324e-03 6.82732e-02 1.14554e-04 3.17920e-02 5.68676e-04 4.22085e-01 4.97713e-02     148611 0.00000e+00 0.00000e+00 
           20            9   16917     1001483     2.92961e-03 1.19478e-05 1.97275e-06 1.19214e-01 8.90433e-03 3.36945e-01 2.34877e-02 1.71926e+00 2.43771e-01 5.60270e-02 2.53612e-03 3.86805e-01 7.00638e-03 2.16494e+00 2.39400e-01 4.19016e+00 0.00000e+00 1.49216e+00 0.00000e+00 1.71821e+01 0.00000e+00 8.14914e+00 0.00000e+00 2.61381e-01 2.38590e-03 4.90962e-01 3.31904e-03 1.70102e-01 8.92158e-05 4.28956e-02 8.87261e-04 6.36007e-01 2.53414e-01     172787 0.00000e+00 0.00000e+00 
           21            9   20393     1212827     1.67321e-03 1.36716e-05 1.65216e-06 8.67442e-02 1.33317e-03 4.18158e-01 2.69321e-02 1.88972e+00 2.44010e-01 6.91518e-02 3.00339e-03 5.01339e-01 3.49776e-02 2.46353e+00 2.12851e-01 5.19433e+00 0.00000e+00 1.79547e+00 0.00000e+00 2.11440e+01 0.00000e+00 1.01099e+01 0.00000e+00 2.66292e-01 4.02246e-03 5.52593e-01 5.07014e-03 1.81488e-01 1.56823e-04 5.58594e-02 4.75985e-04 7.07322e-01 2.48543e-01     188391 0.00000e+00 0.00000e+00 
           22            9   22611     1348725     1.04589e-03 1.31922e-05 1.61792e-06 9.75570e-02 1.56733e-03 4.65171e-01 2.35804e-02 2.04806e+00 2.41055e-01 8.45426e-02 2.87303e-02 5.60757e-01 3.10086e-02 2.69699e+00 2.05526e-01 5.84435e+00 0.00000e+00 1.98618e+00 0.00000e+00 2.36021e+01 0.00000e+00 1.14010e+01 0.00000e+00 2.75803e-01 2.42168e-03 6.08862e-01 4.79448e-03 1.99755e-01 2.17497e-04 6.87442e-02 9.00779e-04 7.56932e-01 2.49449e-01     206169 0.00000e+00 0.00000e+00 
           23            9   24963     1490279     5.83545e-04 1.39902e-05 8.09323e-07 5.36414e-02 9.59255e-04 5.17360e-01 2.14782e-02 2.20927e+00 2.28292e-01 8.94993e-02 2.58840e-03 6.16931e-01 2.75571e-02 2.91966e+00 2.03620e-01 6.48728e+00 0.00000e+00 2.18330e+00 0.00000e+00 2.61746e+01 0.00000e+00 1.26256e+01 0.00000e+00 2.84305e-01 2.61610e-03 6.61232e-01 7.62403e-03 2.21940e-01 1.13950e-04 8.49389e-02 9.01710e-04 8.06500e-01 2.43998e-01     221713 0.00000e+00 0.00000e+00 
           24            9   26449     1579001     3.36165e-04 1.41964e-05 1.67086e-06 4.34165e-02 8.14820e-04 5.52247e-01 1.61411e-02 2.33054e+00 2.22651e-01 8.58161e-02 2.54045e-03 6.77400e-01 3.30354e-02 3.09793e+00 1.92108e-01 6.93595e+00 0.00000e+00 2.32227e+00 0.00000e+00 2.80149e+01 0.00000e+00 1.35861e+01 0.00000e+00 2.98812e-01 6.25267e-03 7.02144e-01 4.10689e-03 2.27115e-01 2.29735e-04 9.26987e-02 6.61195e-04 8.55361e-01 2.31946e-01     235073 0.00000e+00 0.00000e+00 
           25            9   27605     1648313     2.00217e-04 1.41374e-05 7.30557e-07 4.69083e-02 7.73396e-04 5.80429e-01 1.75628e-02 2.41158e+00 2.30947e-01 9.45049e-02 2.48358e-02 7.32336e-01 5.25955e-02 3.24279e+00 1.77286e-01 7.29529e+00 0.00000e+00 2.41646e+00 0.00000e+00 2.92310e+01 0.00000e+00 1.41516e+01 0.00000e+00 3.07612e-01 8.24277e-03 7.33546e-01 2.44958e-03 2.30914e-01 2.06782e-04 9.96846e-02 4.37955e-04 8.79511e-01 2.41861e-01     245047 0.00000e+00 0.00000e+00 
           26            9   28859     1724839     1.32864e-04 1.51798e-05 5.97151e-06 6.47399e-02 1.93946e-02 6.10849e-01 1.58896e-02 2.49031e+00 2.26682e-01 9.82039e-02 1.76721e-02 7.80011e-01 6.37455e-02 3.37309e+00 1.61507e-01 7.66895e+00 0.00000e+00 2.53481e+00 0.00000e+00 3.07427e+01 0.00000e+00 1.48940e+01 0.00000e+00 3.14324e-01 1.11921e-03 7.62139e-01 6.20900e-03 2.34210e-01 1.76041e-04 1.05589e-01 7.93943e-04 9.08343e-01 2.35614e-01     253819 0.00000e+00 0.00000e+00 
           27            9   30339     1814829     1.00291e-04 1.40184e-05 1.49375e-06 1.47268e-01 1.60160e-02 6.53832e-01 1.21889e-02 2.67885e+00 2.42739e-01 1.02597e-01 1.54727e-02 9.70634e-01 1.02659e-01 3.75687e+00 1.35908e-01 8.23573e+00 0.00000e+00 2.66085e+00 0.00000e+00 3.28429e+01 0.00000e+00 1.59954e+01 0.00000e+00 3.41350e-01 3.83361e-03 8.33152e-01 3.63147e-03 2.42693e-01 1.75081e-04 1.19518e-01 8.92282e-04 9.65143e-01 2.46561e-01     278305 0.00000e+00 0.00000e+00 
           28           10   32879     1980309     7.19999e-05 1.47408e-05 1.66513e-06 1.82382e-01 2.96286e-03 7.25185e-01 8.36257e-03 2.92886e+00 2.23681e-01 1.10567e-01 1.98011e-03 1.30835e+00 1.63666e-01 4.35297e+00 6.55687e-02 9.11454e+00 0.00000e+00 2.81207e+00 0.00000e+00 3.62186e+01 0.00000e+00 1.76784e+01 0.00000e+00 3.66342e-01 2.97429e-03 9.24376e-01 7.13176e-03 2.54468e-01 3.01115e-04 1.36786e-01 1.46709e-03 1.05288e+00 2.38725e-01     308745 0.00000e+00 0.00000e+00 
           29           10   36660     2223070     4.82395e-05 1.45574e-05 1.16423e-06 2.33610e-01 1.14506e-01 8.28547e-01 7.24241e-03 3.23544e+00 2.29155e-01 1.26792e-01 1.78051e-03 1.61112e+00 1.88879e-01 4.97906e+00 5.52739e-02 1.03574e+01 0.00000e+00 3.03141e+00 0.00000e+00 4.10098e+01 0.00000e+00 2.01321e+01 0.00000e+00 3.94541e-01 3.01441e-03 1.03995e+00 6.03333e-03 2.65715e-01 2.05797e-04 1.55078e-01 1.25882e-03 1.16451e+00 2.41057e-01     345411 0.00000e+00 0.00000e+00 
           30           10   40763     2475809     3.28458e-05 1.44344e-05 1.88609e-06 2.38069e-01 3.56969e-03 9.50456e-01 8.82923e-03 3.61827e+00 2.23545e-01 1.44087e-01 1.74597e-03 1.86554e+00 1.95819e-01 5.63421e+00 5.68352e-02 1.17429e+01 0.00000e+00 3.25210e+00 0.00000e+00 4.63089e+01 0.00000e+00 2.28369e+01 0.00000e+00 4.33571e-01 2.77618e-03 1.17479e+00 9.54418e-03 2.84993e-01 2.22880e-04 1.91624e-01 1.32956e-03 1.29112e+00 2.36891e-01     388869 0.00000e+00 0.00000e+00 
           31           10   45311     2765189     2.29255e-05 1.45402e-05 1.08879e-06 2.92575e-01 2.84157e-03 1.08069e+00 9.27653e-03 3.94569e+00 2.08088e-01 1.64293e-01 3.22730e-03 2.10103e+00 2.50845e-01 6.21793e+00 8.89276e-02 1.32495e+01 0.00000e+00 3.54958e+00 0.00000e+00 5.20751e+01 0.00000e+00 2.56470e+01 0.00000e+00 4.50257e-01 1.15408e-02 1.28537e+00 1.52521e-03 3.00353e-01 1.35645e-04 2.29914e-01 9.01525e-04 1.41171e+00 2.26121e-01     420183 0.00000e+00 0.00000e+00 
           32           10   51957     3133661     1.46587e-05 1.43512e-05 3.37109e-07 3.44217e-01 3.75908e-03 1.27592e+00 8.58864e-03 5.89443e+00 1.06316e+00 1.97507e-01 8.22198e-03 2.32349e+00 2.10884e-01 8.42320e+00 8.45765e-01 1.53513e+01 0.00000e+00 3.89229e+00 0.00000e+00 5.98503e+01 0.00000e+00 2.97640e+01 0.00000e+00 6.15651e-01 7.39090e-03 1.52421e+00 5.15496e-03 8.64158e-01 2.06713e-04 3.81381e-01 1.15271e-03 2.17134e+00 1.06488e+00     474017 0.00000e+00 0.00000e+00 
           33           10   61102     3622020     8.90305e-06 1.49084e-05 1.67956e-06 2.69482e-01 6.30905e-03 1.49510e+00 1.45059e-02 6.38949e+00 1.01236e+00 2.10995e-01 1.54489e-02 2.57431e+00 1.82237e-01 9.18386e+00 8.38611e-01 1.82350e+01 0.00000e+00 4.34817e+00 0.00000e+00 7.06474e+01 0.00000e+00 3.51816e+01 0.00000e+00 6.47995e-01 1.43874e-02 1.72738e+00 6.17247e-03 8.75112e-01 2.34750e-04 4.15872e-01 1.26637e-03 2.36392e+00 1.03864e+00     528097 0.00000e+00 0.00000e+00 
           34           10   68207     3987497     5.93076e-06 1.49406e-05 1.11688e-06 3.69269e-01 6.24422e-03 1.67440e+00 1.77682e-02 6.95285e+00 9.56784e-01 2.35399e-01 1.19503e-02 2.96340e+00 2.72884e-01 1.01618e+01 6.77601e-01 2.05155e+01 0.00000e+00 4.69782e+00 0.00000e+00 7.92690e+01 0.00000e+00 3.97604e+01 0.00000e+00 7.18320e-01 5.72023e-03 1.93035e+00 3.41613e-02 8.97237e-01 1.66480e-04 4.57140e-01 4.93159e-03 2.55666e+00 1.00660e+00     586171 0.00000e+00 0.00000e+00 
           35           10   77666     4478576     4.12567e-06 1.66342e-05 9.46528e-06 5.03043e-01 5.50708e-03 1.93502e+00 1.99211e-02 7.75321e+00 9.99413e-01 2.72380e-01 1.40713e-02 3.54249e+00 2.89794e-01 1.15799e+01 7.02957e-01 2.37412e+01 0.00000e+00 5.15763e+00 0.00000e+00 9.14635e+01 0.00000e+00 4.59707e+01 0.00000e+00 8.21774e-01 1.52793e-02 2.23050e+00 1.67868e-02 9.24664e-01 3.45697e-04 5.03561e-01 1.67616e-03 2.83223e+00 1.02963e+00     674856 0.00000e+00 0.00000e+00 
           36           11   84987     4927199     3.17539e-06 1.52342e-05 1.06937e-06 3.28185e-01 3.56157e-03 2.24840e+00 1.59332e-02 1.49238e+01 1.52858e+00 3.04113e-01 9.73500e-03 5.14033e+00 4.48922e-01 2.03812e+01 1.07503e+00 2.68533e+01 0.00000e+00 5.59046e+00 0.00000e+00 1.02883e+02 0.00000e+00 5.21228e+01 0.00000e+00 1.14471e+00 1.22692e-02 2.73631e+00 1.70562e-02 2.44136e+00 5.17678e-04 7.45852e-01 6.80119e-03 7.29247e+00 1.52186e+00     756772 0.00000e+00 0.00000e+00 
           37           11   93214     5488120     2.42428e-06 1.50724e-05 1.13994e-06 3.89168e-01 4.74772e-03 2.53234e+00 1.14897e-02 1.58497e+01 1.64841e+00 3.48772e-01 1.62441e-02 6.08743e+00 6.84489e-02 2.23004e+01 1.63521e+00 3.03963e+01 0.00000e+00 6.06950e+00 0.00000e+00 1.15754e+02 0.00000e+00 5.84204e+01 0.00000e+00 1.18030e+00 5.13936e-03 3.00976e+00 7.91836e-02 2.58342e+00 7.50711e-04 8.96356e-01 5.73374e-03 7.57185e+00 1.56239e+00     828992 0.00000e+00 0.00000e+00 
           38           11  102665     6163971     1.82836e-06 1.69382e-05 1.06749e-05 7.09588e-01 5.00772e-03 2.90844e+00 1.57709e-02 1.72273e+01 1.56468e+00 4.08878e-01 4.39020e-02 7.07240e+00 5.73195e-01 2.47247e+01 1.14173e+00 3.42157e+01 0.00000e+00 6.70700e+00 0.00000e+00 1.30460e+02 0.00000e+00 6.64196e+01 0.00000e+00 1.24930e+00 1.56861e-03 3.30519e+00 4.14158e-02 2.98983e+00 1.01270e-03 1.16065e+00 5.31764e-03 7.84907e+00 1.53439e+00     909554 0.00000e+00 0.00000e+00 
           39           11  115898     7086476     1.31424e-06 1.66710e-05 1.02329e-05 8.18625e-01 6.31028e-03 3.38132e+00 1.63184e-02 1.84323e+01 1.53301e+00 4.28087e-01 6.06431e-02 7.85735e+00 5.45343e-01 2.67359e+01 1.13294e+00 3.94277e+01 0.00000e+00 7.52158e+00 0.00000e+00 1.49170e+02 0.00000e+00 7.59140e+01 0.00000e+00 1.27569e+00 6.22395e-03 3.62217e+00 3.49747e-02 3.21248e+00 8.76479e-04 1.41160e+00 5.05083e-03 8.14644e+00 1.51688e+00     986242 0.00000e+00 0.00000e+00 
           40           11  134263     8185807     8.68326e-07 1.70232e-05 8.36251e-06 1.05253e+00 3.84017e-03 3.89758e+00 1.08516e-02 1.80119e+01 1.53084e+00 5.05771e-01 6.04922e-02 8.54338e+00 4.03338e-01 2.70814e+01 1.29598e+00 4.50224e+01 0.00000e+00 8.58277e+00 0.00000e+00 1.69584e+02 0.00000e+00 8.68094e+01 0.00000e+00 1.29872e+00 1.88920e-03 3.94912e+00 3.46466e-02 2.15681e+00 5.93695e-04 1.28974e+00 3.98653e-03 8.48224e+00 1.46332e+00    1059484 0.00000e+00 0.00000e+00 
           41           11  158936     9412336     5.63870e-07 1.70120e-05 8.87933e-06 1.09961e+00 6.02707e-03 4.52947e+00 2.45352e-02 2.07347e+01 1.46046e+00 6.06711e-01 5.21053e-02 9.20976e+00 4.08414e-01 3.05749e+01 1.18046e+00 5.31359e+01 0.00000e+00 9.73655e+00 0.00000e+00 1.99762e+02 0.00000e+00 1.02491e+02 0.00000e+00 1.34819e+00 4.38198e-03 4.43965e+00 2.14667e-02 3.36148e+00 1.10398e-03 1.69380e+00 2.94667e-03 8.96874e+00 1.45035e+00    1174103 0.00000e+00 0.00000e+00 
           42           11  186934    10724144     3.63958e-07 1.74016e-05 9.18184e-06 1.21343e+00 6.21063e-03 5.27656e+00 3.44881e-02 2.26673e+01 1.29767e+00 7.17341e-01 5.83345e-02 1.09498e+01 4.00156e-01 3.43622e+01 9.59318e-01 6.25639e+01 0.00000e+00 1.10491e+01 0.00000e+00 2.34353e+02 0.00000e+00 1.19749e+02 0.00000e+00 1.52202e+00 6.32895e-03 5.11447e+00 4.66698e-02 3.45758e+00 5.60502e-04 1.87018e+00 2.92082e-03 9.66847e+00 1.35188e+00    1346719 0.00000e+00 0.00000e+00 
           43           11  217018    12077106     2.45663e-07 1.81186e-05 9.86716e-06 1.17213e+00 3.69912e-02 6.08204e+00 2.12892e-02 2.46375e+01 1.33210e+00 7.78832e-01 4.52015e-02 1.26936e+01 6.32446e-01 3.81420e+01 8.73166e-01 7.29036e+01 0.00000e+00 1.21777e+01 0.00000e+00 2.72602e+02 0.00000e+00 1.39276e+02 0.00000e+00 1.69391e+00 2.99250e-02 5.83326e+00 6.26746e-02 3.55304e+00 1.23318e-03 2.05044e+00 4.39181e-03 1.03380e+01 1.41435e+00    1529151 0.00000e+00 0.00000e+00 
           44           11  244558    13672776     1.88732e-07 1.69716e-05 1.14599e-05 1.15691e+00 1.65632e-02 7.10840e+00 5.10945e-02 2.76664e+01 1.36418e+00 8.89902e-01 7.80868e-02 2.01890e+01 4.70925e-01 4.87819e+01 9.80648e-01 8.49710e+01 0.00000e+00 1.38628e+01 0.00000e+00 3.13461e+02 0.00000e+00 1.61277e+02 0.00000e+00 1.89653e+00 3.90162e-03 6.79260e+00 4.36641e-02 3.79391e+00 6.58254e-04 2.50275e+00 4.54213e-03 1.12771e+01 1.37292e+00    1781659 0.00000e+00 0.00000e+00 
           45           11  273953    15709189     1.50190e-07 1.71870e-05 9.95920e-06 1.24512e+00 1.52032e-02 8.31776e+00 5.82581e-02 3.02691e+01 1.45339e+00 1.04379e+00 8.55796e-02 2.43966e+01 3.30018e-01 5.57509e+01 1.63551e+00 9.74875e+01 0.00000e+00 1.53617e+01 0.00000e+00 3.61302e+02 0.00000e+00 1.86836e+02 0.00000e+00 2.01026e+00 3.20738e-02 7.72674e+00 3.89007e-02 3.95071e+00 9.46822e-04 2.80655e+00 1.06101e-02 1.21438e+01 1.42301e+00    2025803 0.00000e+00 0.00000e+00 
           46           11  314216    18223858     1.14107e-07 1.72598e-05 1.05034e-05 1.64340e+00 1.57201e-02 9.96542e+00 3.75153e-02 3.41369e+01 1.27047e+00 1.22176e+00 9.58505e-02 2.87313e+01 8.45361e-01 6.41371e+01 8.24376e-01 1.13887e+02 0.00000e+00 1.78651e+01 0.00000e+00 4.18481e+02 0.00000e+00 2.16597e+02 0.00000e+00 2.28039e+00 3.12333e-03 8.80122e+00 7.66466e-02 4.30459e+00 6.93845e-04 3.61476e+00 4.52873e-03 1.32499e+01 1.32754e+00    2295171 0.00000e+00 0.00000e+00 
           47           11  359780    20913036     8.49813e-08 1.72032e-05 9.59854e-06 1.81068e+00 1.85239e-02 1.15152e+01 5.78116e-02 3.70220e+01 1.08424e+00 1.44964e+00 1.00578e-01 3.24142e+01 5.27191e-01 7.09398e+01 6.88971e-01 1.31378e+02 0.00000e+00 2.04525e+01 0.00000e+00 4.82094e+02 0.00000e+00 2.49140e+02 0.00000e+00 2.42380e+00 4.07264e-02 9.88478e+00 9.68943e-02 4.43689e+00 2.68794e-03 3.89680e+00 5.90607e-03 1.42552e+01 1.23948e+00    2547175 0.00000e+00 0.00000e+00 
           48           11  409924    23865664     6.26248e-08 1.88348e-05 1.33207e-05 3.00547e+00 1.42926e-02 1.31056e+01 1.00547e-01 3.98644e+01 9.85982e-01 1.71600e+00 9.81493e-02 3.53734e+01 7.94623e-01 7.70145e+01 1.16336e+00 1.49957e+02 0.00000e+00 2.33275e+01 0.00000e+00 5.51152e+02 0.00000e+00 2.84472e+02 0.00000e+00 2.53768e+00 7.09995e-03 1.09616e+01 1.15335e-01 4.52109e+00 5.93745e-04 4.06696e+00 4.55114e-03 1.53896e+01 1.19441e+00    2776903 0.00000e+00 0.00000e+00 
           49           12  468032    26890692     4.44687e-08 1.75298e-05 9.56027e-06 2.11098e+00 2.36790e-02 1.49754e+01 8.05003e-02 4.28794e+01 5.41897e-01 1.78060e+00 7.20252e-02 3.80161e+01 8.16060e-01 8.27457e+01 1.21917e+00 1.72349e+02 0.00000e+00 2.60097e+01 0.00000e+00 6.30610e+02 0.00000e+00 3.27154e+02 0.00000e+00 2.67805e+00 4.40940e-02 1.21629e+01 1.81185e-01 4.61521e+00 9.87817e-04 4.24471e+00 3.23005e-03 1.65980e+01 7.92844e-01    3032157 0.00000e+00 0.00000e+00 
           50           12  533487    30293843     3.12263e-08 1.71884e-05 8.79349e-06 3.32099e+00 1.05512e-02 1.69313e+01 6.57761e-02 4.59132e+01 7.71754e-01 2.07937e+00 6.56442e-02 4.04049e+01 1.46556e+00 8.84781e+01 1.80385e+00 1.95863e+02 0.00000e+00 2.99768e+01 0.00000e+00 7.13465e+02 0.00000e+00 3.73018e+02 0.00000e+00 2.78373e+00 8.53793e-03 1.33856e+01 1.13041e-01 4.69316e+00 3.28662e-04 4.39101e+00 3.16106e-03 1.78242e+01 8.44404e-01    3294659 0.00000e+00 0.00000e+00 
           51           12  605664    34212946     2.21828e-08 1.74576e-05 9.91207e-06 4.20844e+00 2.57989e-02 1.91837e+01 1.15293e-01 4.99693e+01 5.01582e-01 3.18291e+00 4.72099e+00 4.26691e+01 3.96649e-01 9.59101e+01 4.44974e+00 2.22047e+02 0.00000e+00 3.42001e+01 0.00000e+00 8.08536e+02 0.00000e+00 4.22483e+02 0.00000e+00 2.89667e+00 8.73961e-03 1.48555e+01 2.08264e-01 4.77387e+00 3.27455e-04 4.54687e+00 2.26414e-02 1.93815e+01 9.89277e-01    3609383 0.00000e+00 0.00000e+00 
           52           12  693445    38959105     1.62609e-08 1.77712e-05 8.92356e-06 4.56703e+00 1.14439e-02 2.22461e+01 1.10889e-01 8.50280e+01 2.98157e+00 2.81043e+00 8.41643e-02 5.06269e+01 1.57046e+00 1.38566e+02 4.50060e+00 2.56084e+02 0.00000e+00 3.94853e+01 0.00000e+00 9.27167e+02 0.00000e+00 4.86121e+02 0.00000e+00 3.74387e+00 5.29079e-02 1.77521e+01 1.93336e-01 1.05913e+01 1.98942e-03 7.23952e+00 1.11644e-02 4.18115e+01 3.05301e+00    4061267 0.00000e+00 0.00000e+00 
           53           12  804061    44713025     1.21035e-08 1.82114e-05 1.00365e-05 4.76769e+00 5.60029e-02 2.63701e+01 1.50767e-01 9.98867e+01 2.17516e+00 3.34506e+00 1.34114e-01 8.28492e+01 1.46567e+00 1.86199e+02 3.29641e+00 2.99450e+02 0.00000e+00 4.56194e+01 0.00000e+00 1.07969e+03 0.00000e+00 5.66479e+02 0.00000e+00 4.70827e+00 5.49033e-02 2.07054e+01 2.28558e-01 1.50043e+01 2.51639e-03 1.02927e+01 4.40628e-02 4.45603e+01 2.50028e+00    4729657 0.00000e+00 0.00000e+00 
           54           12  931691    51802411     9.41326e-09 1.86386e-05 9.18334e-06 5.35889e+00 1.84560e-02 3.12361e+01 1.18192e-01 1.10980e+02 3.32788e+00 3.59256e+00 1.53463e-01 1.02034e+02 5.85683e+00 2.16745e+02 9.19430e+00 3.57044e+02 0.00000e+00 5.24187e+01 0.00000e+00 1.27175e+03 0.00000e+00 6.70809e+02 0.00000e+00 5.35998e+00 1.65439e-02 2.45473e+01 3.43852e-01 1.56230e+01 3.78279e-03 1.15612e+01 4.61561e-03 4.82964e+01 3.04842e+00    5624774 0.00000e+00 0.00000e+00 
           55           12 1075376    59727978     7.31525e-09 2.01378e-05 1.17732e-05 5.85963e+00 2.95626e-01 3.74033e+01 9.69220e-02 1.24356e+02 3.67985e+00 4.17104e+00 2.30872e-01 1.20213e+02 9.37650e+00 2.48899e+02 1.15692e+01 4.18728e+02 0.00000e+00 6.52263e+01 0.00000e+00 1.48507e+03 0.00000e+00 7.83776e+02 0.00000e+00 6.27756e+00 2.88196e-02 2.84373e+01 3.06208e-01 1.68696e+01 6.11489e-03 1.44418e+01 2.94344e-02 5.19239e+01 3.08411e+00    6504357 0.00000e+00 0.00000e+00 
           56           12 1235255    68337883     5.60633e-09 1.70168e-05 1.23639e-06 6.34589e+00 1.80793e-01 4.37017e+01 4.30157e-01 1.35479e+02 3.87179e+00 4.94103e+00 1.07877e-01 1.33529e+02 4.84525e+00 2.74132e+02 8.70052e+00 4.86774e+02 0.00000e+00 7.33318e+01 0.00000e+00 1.72210e+03 0.00000e+00 9.13211e+02 0.00000e+00 6.86131e+00 3.69488e-01 3.22277e+01 2.22003e-01 1.74727e+01 9.83952e-03 1.58032e+01 3.76188e-02 5.57834e+01 2.08195e+00    7305795 0.00000e+00 0.00000e+00 
           57           12 1402869    77669589     4.32997e-09 1.74560e-05 2.58819e-06 6.57223e+00 8.14143e-02 4.98961e+01 5.30830e-01 1.46060e+02 3.38592e+00 5.87552e+00 4.31606e-01 1.44908e+02 4.61673e+00 2.97053e+02 8.06584e+00 5.56874e+02 0.00000e+00 8.10765e+01 0.00000e+00 1.96330e+03 0.00000e+00 1.04206e+03 0.00000e+00 7.15816e+00 4.43903e-02 3.65465e+01 6.03221e-01 1.77881e+01 8.81737e-02 1.64188e+01 6.04391e-02 5.97052e+01 1.72852e+00    8247697 0.00000e+00 0.00000e+00 
           58           12 1588043    86972387     3.23090e-09 1.68864e-05 1.66312e-06 0.00000e+00 0.00000e+00 5.57882e+01 3.37742e-01 1.56865e+02 7.26570e+00 6.79749e+00 1.51195e-01 1.54958e+02 3.69398e+00 3.18856e+02 5.25784e+00 6.29686e+02 0.00000e+00 9.04938e+01 0.00000e+00 2.22055e+03 0.00000e+00 1.18716e+03 0.00000e+00 7.58452e+00 2.25962e-01 4.03894e+01 1.06837e+00 1.80844e+01 1.39976e-03 1.81257e+01 6.64771e+00 6.35126e+01 4.63908e-01    8967709 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_4_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     64        2704     1.10966e-01 1.60394e-05 5.56984e-05 6.44523e-04 2.92488e-04 3.18638e-04 5.35476e-04 0.00000e+00 0.00000e+00 2.84581e-04 4.77287e-04 5.32815e-03 2.36340e-02 8.01789e-03 2.60049e-02 3.15277e-02 0.00000e+00 1.07130e-01 0.00000e+00 5.17841e-02 0.00000e+00 8.26291e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        400 1.20292e-04 1.46202e-04 
            1            1     64        2704     1.02424e-01 4.91360e-06 2.25814e-06 2.29867e-03 7.51531e-03 2.21340e-04 1.84065e-04 0.00000e+00 0.00000e+00 1.79321e-04 1.01403e-04 2.19352e-03 1.63160e-03 2.56110e-03 1.80066e-03 1.19543e-02 0.00000e+00 1.14380e-02 0.00000e+00 2.42887e-02 0.00000e+00 1.44115e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        550 1.23718e-04 4.24267e-05 
            2            2    144        7744     1.01712e-01 3.91080e-06 1.56224e-06 6.15246e-04 4.46627e-04 5.81727e-04 3.94420e-04 0.00000e+00 0.00000e+00 4.70747e-04 2.02417e-04 9.75601e-03 1.62699e-02 1.06180e-02 1.67207e-02 2.79570e-02 0.00000e+00 2.53798e-02 0.00000e+00 1.03160e-01 0.00000e+00 4.89888e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1675 3.04812e-04 2.22816e-04 
            3            2    144        7744     1.01304e-01 4.16880e-06 2.01805e-06 5.05547e-03 4.91218e-03 6.19527e-04 4.16350e-04 0.00000e+00 0.00000e+00 4.30857e-04 2.16968e-04 1.20150e-02 2.29580e-02 1.28722e-02 2.34267e-02 1.77043e-02 0.00000e+00 2.82172e-02 0.00000e+00 9.47216e-02 0.00000e+00 2.59542e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1900 3.32893e-04 2.33081e-04 
            4            3    400       25600     9.74827e-02 4.20060e-06 1.87182e-06 9.97088e-04 6.72374e-05 1.90192e-03 1.38334e-03 0.00000e+00 0.00000e+00 1.56260e-03 8.57904e-04 3.75681e-02 2.62771e-02 4.05730e-02 2.81356e-02 3.20145e-02 0.00000e+00 4.63163e-02 0.00000e+00 2.25279e-01 0.00000e+00 6.04737e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       6475 1.27986e-03 9.18630e-04 
            5            3    400       25600     9.73407e-02 3.97520e-06 4.02838e-07 1.08062e-03 7.79464e-05 1.68446e-03 5.35771e-05 0.00000e+00 0.00000e+00 1.26390e-03 2.17879e-05 3.61555e-02 2.06392e-03 3.87612e-02 2.15870e-03 3.21944e-02 0.00000e+00 4.44865e-02 0.00000e+00 2.40431e-01 0.00000e+00 6.62715e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       7000 1.18451e-03 7.51840e-05 
            6            3    400       25600     9.70402e-02 3.88920e-06 5.39371e-07 1.35594e-02 1.11362e-04 1.77744e-03 6.77941e-05 0.00000e+00 0.00000e+00 1.26801e-03 2.88038e-05 4.03276e-02 2.05502e-03 4.30305e-02 2.12983e-03 3.61242e-02 0.00000e+00 3.96470e-02 0.00000e+00 2.60485e-01 0.00000e+00 7.47095e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       7675 1.27070e-03 4.97886e-05 
            7            4    871       71755     9.01528e-02 3.98520e-06 3.52535e-07 3.73196e-03 5.61658e-05 7.38609e-03 4.38028e-04 0.00000e+00 0.00000e+00 3.18791e-03 4.40462e-05 1.35538e-01 4.14797e-03 1.43787e-01 3.73554e-03 1.21763e-01 0.00000e+00 1.37003e-01 0.00000e+00 6.55036e-01 0.00000e+00 2.44639e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      20050 4.71550e-03 4.10299e-04 
            8            4    976       75780     8.95342e-02 4.23840e-06 1.22021e-06 2.97909e-02 1.31823e-04 8.25197e-03 6.48421e-04 0.00000e+00 0.00000e+00 3.31763e-03 4.39031e-04 1.47988e-01 4.20735e-03 1.56733e-01 3.91654e-03 1.35435e-01 0.00000e+00 1.44050e-01 0.00000e+00 7.12628e-01 0.00000e+00 2.73102e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      22300 5.04784e-03 6.12792e-05 
            9            5   1674      146002     7.78626e-02 4.56440e-06 2.18723e-06 1.71861e-02 1.37501e-04 1.91030e-02 1.78429e-03 0.00000e+00 0.00000e+00 6.47192e-03 1.97477e-04 3.20325e-01 8.34366e-03 3.39859e-01 8.14069e-03 2.98437e-01 0.00000e+00 2.30333e-01 0.00000e+00 1.43434e+00 0.00000e+00 5.89320e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      42100 1.23430e-02 4.54466e-04 
           10            5   2130      190914     7.44156e-02 5.08540e-06 6.93042e-07 9.49070e-03 2.13304e-04 2.54524e-02 8.52430e-04 0.00000e+00 0.00000e+00 8.62824e-03 5.29399e-04 4.33705e-01 6.37703e-03 4.60125e-01 5.51797e-03 4.03802e-01 0.00000e+00 2.95316e-01 0.00000e+00 1.85851e+00 0.00000e+00 8.05496e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      54400 1.68439e-02 7.43924e-04 
           11            5   2204      196260     7.44148e-02 5.06420e-06 9.07888e-07 8.52701e-02 2.08755e-03 2.69302e-02 7.19411e-04 0.00000e+00 0.00000e+00 8.94737e-03 5.31832e-04 4.68889e-01 1.02667e-02 4.97042e-01 9.73809e-03 4.41972e-01 0.00000e+00 3.04826e-01 0.00000e+00 2.06724e+00 0.00000e+00 8.83404e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      58900 1.81921e-02 7.91068e-05 
           12            6   4160      385464     5.96854e-02 5.09100e-06 9.30992e-07 4.63049e-02 5.38011e-04 6.38747e-02 3.94934e-03 0.00000e+00 0.00000e+00 1.76275e-02 1.97963e-03 1.01422e+00 2.14352e-02 1.07682e+00 1.86321e-02 9.70080e-01 0.00000e+00 6.16536e-01 0.00000e+00 4.29121e+00 0.00000e+00 1.89312e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     113350 4.26877e-02 1.26569e-03 
           13            6   5064      467220     5.02304e-02 5.88940e-06 1.07507e-06 1.43169e-01 9.03914e-04 7.07654e-02 5.32861e-03 0.00000e+00 0.00000e+00 2.25838e-02 4.12027e-04 1.22662e+00 2.75628e-02 1.29825e+00 2.87981e-02 1.15006e+00 0.00000e+00 7.62523e-01 0.00000e+00 5.34534e+00 0.00000e+00 2.30958e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     140425 4.61505e-02 8.83422e-04 
           14            7   7940      753168     3.41291e-02 6.01300e-06 1.11571e-06 8.21039e-02 5.34910e-04 1.32716e-01 1.02081e-02 0.00000e+00 0.00000e+00 3.59085e-02 7.03134e-04 2.17774e+00 4.65064e-02 2.30596e+00 4.53515e-02 2.04087e+00 0.00000e+00 1.28283e+00 0.00000e+00 9.19126e+00 0.00000e+00 4.10540e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     223525 8.79526e-02 1.79902e-03 
           15            7   9280      887632     2.65938e-02 6.16620e-06 1.98404e-06 2.53033e-01 1.54842e-03 1.63615e-01 1.34953e-02 0.00000e+00 0.00000e+00 4.30119e-02 7.89467e-04 2.68265e+00 6.72047e-02 2.83908e+00 7.14039e-02 2.52482e+00 0.00000e+00 1.57798e+00 0.00000e+00 1.12133e+01 0.00000e+00 4.98407e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     267550 1.08224e-01 3.08801e-03 
           16            8  13114     1258318     1.67049e-02 6.46520e-06 1.02363e-06 1.26567e-01 7.80301e-04 2.54247e-01 1.63490e-02 0.00000e+00 0.00000e+00 5.84330e-02 4.31192e-04 4.06034e+00 9.16847e-02 4.29734e+00 8.56866e-02 3.79963e+00 0.00000e+00 1.81017e+00 0.00000e+00 1.64082e+01 0.00000e+00 7.41467e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     375700 1.71443e-01 6.76056e-03 
           17            8  15222     1468926     1.04569e-02 7.89060e-06 6.83873e-06 9.95680e-02 7.68913e-04 3.04900e-01 1.48096e-02 0.00000e+00 0.00000e+00 6.92317e-02 1.27388e-03 4.92233e+00 7.98207e-02 5.20820e+00 8.09233e-02 4.60729e+00 0.00000e+00 2.11752e+00 0.00000e+00 1.97839e+01 0.00000e+00 8.99274e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     440125 2.08227e-01 9.92278e-04 
           18            8  16914     1638130     6.11506e-03 6.94640e-06 1.27994e-06 9.00810e-02 5.06640e-04 3.46711e-01 1.58431e-02 0.00000e+00 0.00000e+00 7.87345e-02 9.23286e-04 5.58791e+00 1.04425e-01 5.91378e+00 1.07119e-01 5.24450e+00 0.00000e+00 2.35777e+00 0.00000e+00 2.22469e+01 0.00000e+00 1.03153e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     490075 2.37842e-01 1.54926e-03 
           19            8  18394     1784630     4.14066e-03 7.06700e-06 1.98536e-06 8.92342e-02 4.66736e-04 3.83383e-01 1.58543e-02 0.00000e+00 0.00000e+00 8.74090e-02 1.95127e-03 6.16905e+00 1.02021e-01 6.52988e+00 1.04998e-01 5.76249e+00 0.00000e+00 2.54653e+00 0.00000e+00 2.44125e+01 0.00000e+00 1.14301e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     534775 2.63316e-01 1.57462e-03 
           20            8  19600     1901004     3.31860e-03 7.29560e-06 1.49564e-06 2.94157e-01 1.43524e-03 4.39003e-01 2.93398e-02 0.00000e+00 0.00000e+00 9.55280e-02 1.18047e-03 6.74413e+00 1.19484e-01 7.14161e+00 1.24991e-01 6.31215e+00 0.00000e+00 2.65357e+00 0.00000e+00 2.67015e+01 0.00000e+00 1.24520e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     577600 2.91011e-01 4.24107e-03 
           21            9  24142     2347878     1.88362e-03 7.65020e-06 3.57835e-06 2.13840e-01 1.41165e-03 5.67718e-01 2.89033e-02 0.00000e+00 0.00000e+00 1.24259e-01 5.01676e-03 8.60125e+00 1.34159e-01 9.11819e+00 1.22873e-01 8.12124e+00 0.00000e+00 3.06184e+00 0.00000e+00 3.40239e+01 0.00000e+00 1.59375e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     706000 3.79504e-01 8.77075e-03 
           22            9  27358     2667806     1.16371e-03 8.30240e-06 2.04507e-06 1.77400e-01 7.84385e-04 6.62416e-01 3.06847e-02 0.00000e+00 0.00000e+00 1.27971e-01 1.17794e-03 9.99893e+00 2.21934e-01 1.06164e+01 2.30059e-01 9.46512e+00 0.00000e+00 3.34533e+00 0.00000e+00 3.90094e+01 0.00000e+00 1.86033e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     799300 4.74475e-01 7.89713e-03 
           23            9  29680     2890872     8.21935e-04 9.15360e-06 2.53507e-06 2.64237e-01 2.04762e-03 7.33216e-01 3.29059e-02 0.00000e+00 0.00000e+00 1.40261e-01 8.73406e-04 1.10008e+01 1.21752e-01 1.16809e+01 1.31698e-01 1.04699e+01 0.00000e+00 3.57016e+00 0.00000e+00 4.31293e+01 0.00000e+00 2.05223e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     870925 5.23495e-01 9.49863e-03 
           24            9  33044     3229644     4.21335e-04 9.46060e-06 1.59073e-06 9.75079e-02 6.73998e-04 8.26714e-01 3.08258e-02 0.00000e+00 0.00000e+00 1.59809e-01 1.03732e-03 1.23465e+01 2.18646e-01 1.31119e+01 2.33107e-01 1.17104e+01 0.00000e+00 3.84742e+00 0.00000e+00 4.81635e+01 0.00000e+00 2.29188e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     966175 5.87636e-01 1.42052e-02 
           25            9  34500     3372184     2.46363e-04 9.99300e-06 2.31872e-06 7.66702e-02 1.74754e-04 8.70541e-01 2.63878e-02 0.00000e+00 0.00000e+00 1.68103e-01 1.82036e-03 1.29658e+01 1.53910e-01 1.37714e+01 1.65377e-01 1.22988e+01 0.00000e+00 4.00654e+00 0.00000e+00 5.08753e+01 0.00000e+00 2.40193e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1008325 6.18758e-01 1.03746e-02 
           26            9  35628     3485632     1.46466e-04 9.77540e-06 1.35722e-06 7.95183e-02 5.72806e-04 9.09928e-01 3.16988e-02 0.00000e+00 0.00000e+00 1.74648e-01 1.11636e-03 1.34587e+01 1.63449e-01 1.42957e+01 1.77017e-01 1.27713e+01 0.00000e+00 4.10525e+00 0.00000e+00 5.23292e+01 0.00000e+00 2.50650e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1041925 6.43017e-01 1.35494e-02 
           27            9  36842     3606702     8.59658e-05 1.10308e-05 1.83628e-06 8.28425e-02 2.37237e-04 9.47210e-01 3.13305e-02 0.00000e+00 0.00000e+00 1.80803e-01 1.43569e-03 1.39851e+01 2.33871e-01 1.48536e+01 2.43548e-01 1.33078e+01 0.00000e+00 4.21246e+00 0.00000e+00 5.43271e+01 0.00000e+00 2.59805e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1076725 6.67666e-01 1.26801e-02 
           28            9  37992     3719756     6.01404e-05 1.06444e-05 2.22474e-06 9.75820e-02 2.15259e-04 9.80311e-01 3.10817e-02 0.00000e+00 0.00000e+00 1.86918e-01 1.84144e-03 1.44646e+01 1.94554e-01 1.53638e+01 2.04430e-01 1.37629e+01 0.00000e+00 4.31668e+00 0.00000e+00 5.65983e+01 0.00000e+00 2.70562e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1111975 6.91528e-01 1.29843e-02 
           29            9  39130     3831950     5.10010e-05 1.16796e-05 1.67703e-06 2.62944e-01 1.90246e-03 1.02832e+00 3.64072e-02 0.00000e+00 0.00000e+00 1.94533e-01 1.89319e-03 1.51079e+01 1.21896e-01 1.60487e+01 1.31146e-01 1.44244e+01 0.00000e+00 4.40282e+00 0.00000e+00 5.89900e+01 0.00000e+00 2.81664e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1155625 7.24780e-01 1.55162e-02 
           30           10  41858     4103162     3.85465e-05 1.15228e-05 3.51011e-06 2.36181e-01 9.71179e-04 1.13088e+00 2.65330e-02 0.00000e+00 0.00000e+00 2.12757e-01 1.64390e-04 1.64661e+01 1.43985e-01 1.74963e+01 1.58694e-01 1.57598e+01 0.00000e+00 4.67110e+00 0.00000e+00 6.41656e+01 0.00000e+00 3.08808e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1243300 7.94596e-01 1.54035e-02 
           31           10  44904     4406364     2.67069e-05 1.29774e-05 8.13731e-07 3.14562e-01 1.31727e-03 1.23268e+00 3.14062e-02 0.00000e+00 0.00000e+00 2.30415e-01 2.93201e-03 1.82052e+01 1.09364e+00 1.93328e+01 1.10159e+00 1.72577e+01 0.00000e+00 4.93748e+00 0.00000e+00 7.01836e+01 0.00000e+00 3.37118e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1337875 8.72292e-01 1.61655e-02 
           32           10  48892     4810180     1.83065e-05 1.29304e-05 1.01143e-06 2.73384e-01 1.06505e-03 1.35470e+00 2.45472e-02 0.00000e+00 0.00000e+00 2.59408e-01 1.39772e-02 1.99932e+01 1.45997e-01 2.12529e+01 1.53585e-01 1.91914e+01 0.00000e+00 5.29513e+00 0.00000e+00 7.70968e+01 0.00000e+00 3.73111e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1458925 9.73212e-01 2.21207e-02 
           33           10  52686     5188762     1.20303e-05 1.40382e-05 1.56051e-06 3.03377e-01 1.04675e-03 1.51035e+00 2.41158e-02 0.00000e+00 0.00000e+00 2.56600e-01 1.09055e-02 2.17904e+01 3.38345e-01 2.32031e+01 3.39469e-01 2.09730e+01 0.00000e+00 5.60513e+00 0.00000e+00 8.43519e+01 0.00000e+00 4.07985e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1570975 1.12699e+00 1.24070e-02 
           34           10  56640     5579408     8.26588e-06 1.45360e-05 2.86027e-06 3.03647e-01 9.03402e-04 1.64545e+00 1.88594e-02 0.00000e+00 0.00000e+00 2.77963e-01 1.17380e-02 2.37084e+01 2.57048e-01 2.52464e+01 2.63760e-01 2.28558e+01 0.00000e+00 5.96265e+00 0.00000e+00 9.13196e+01 0.00000e+00 4.43145e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1689100 1.22842e+00 2.02531e-02 
           35           10  59802     5900684     6.19191e-06 1.50946e-05 3.21833e-06 5.65507e-01 2.10405e-03 1.77879e+00 1.34061e-02 0.00000e+00 0.00000e+00 2.93613e-01 1.72266e-02 2.52644e+01 3.92866e-01 2.68995e+01 3.98811e-01 2.45058e+01 0.00000e+00 6.29619e+00 0.00000e+00 9.81498e+01 0.00000e+00 4.74910e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1787800 1.30774e+00 2.39639e-02 
           36           10  67032     6605920     3.32960e-06 1.49216e-05 2.51972e-06 2.72728e-01 7.50409e-04 2.01609e+00 2.69993e-02 0.00000e+00 0.00000e+00 3.37187e-01 1.30280e-02 2.82211e+01 4.09525e-01 3.00600e+01 4.03797e-01 2.72009e+01 0.00000e+00 6.93713e+00 0.00000e+00 1.08948e+02 0.00000e+00 5.32052e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1979200 1.46357e+00 1.16604e-02 
           37           10  70861     6960663     2.11778e-06 1.56004e-05 2.65644e-06 3.28590e-01 1.41575e-03 2.14295e+00 2.30975e-02 0.00000e+00 0.00000e+00 3.55444e-01 7.15268e-03 2.98953e+01 2.73083e-01 3.18492e+01 2.79266e-01 2.89742e+01 0.00000e+00 7.26108e+00 0.00000e+00 1.15599e+02 0.00000e+00 5.62722e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2085175 1.55873e+00 8.57835e-03 
           38           10  75301     7367087     1.38242e-06 1.56500e-05 2.96584e-06 2.97618e-01 1.47710e-03 2.28799e+00 1.98988e-02 0.00000e+00 0.00000e+00 3.84402e-01 1.61156e-02 3.18798e+01 3.28333e-01 3.39668e+01 3.40430e-01 3.09635e+01 0.00000e+00 7.61398e+00 0.00000e+00 1.23198e+02 0.00000e+00 5.99771e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2213650 1.66014e+00 3.15490e-02 
           39           10  79169     7730443     9.65632e-07 1.55256e-05 2.30403e-06 5.89273e-01 1.02654e-03 2.44558e+00 1.49424e-02 0.00000e+00 0.00000e+00 4.07374e-01 1.53094e-02 3.37805e+01 4.39624e-01 3.59912e+01 4.48586e-01 3.28082e+01 0.00000e+00 8.02130e+00 0.00000e+00 1.30149e+02 0.00000e+00 6.64871e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2333575 1.75854e+00 2.36526e-02 
           40           10  87183     8458487     6.89714e-07 1.54702e-05 3.51506e-06 8.45062e-01 2.67384e-03 2.71116e+00 1.79133e-02 0.00000e+00 0.00000e+00 4.52024e-01 2.52925e-02 3.77137e+01 5.46673e-01 4.01880e+01 5.46759e-01 3.69106e+01 0.00000e+00 8.69023e+00 0.00000e+00 1.45362e+02 0.00000e+00 7.14973e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2585350 1.97231e+00 2.67671e-02 
           41           10  99747     9601205     5.32291e-07 1.60230e-05 2.57712e-06 1.42330e+00 5.92195e-03 3.19614e+00 3.24979e-02 0.00000e+00 0.00000e+00 5.35011e-01 2.56686e-02 4.43019e+01 6.13045e-01 4.72288e+01 6.05742e-01 4.33761e+01 0.00000e+00 9.70268e+00 0.00000e+00 1.70186e+02 0.00000e+00 8.40112e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2984950 2.33348e+00 2.27151e-02 
           42           11 115143    11040767     3.58381e-07 1.60830e-05 2.40812e-06 1.26220e+00 4.51588e-03 3.83547e+00 3.40301e-02 0.00000e+00 0.00000e+00 5.57712e-01 2.97456e-02 5.25067e+01 7.23434e-01 5.60167e+01 6.89316e-01 5.16489e+01 0.00000e+00 1.10053e+01 0.00000e+00 2.02031e+02 0.00000e+00 9.97659e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3465400 2.88048e+00 2.97617e-02 
           43           11 129588    12371202     2.42147e-07 1.61930e-05 2.26525e-06 1.32543e+00 7.42771e-03 4.41021e+00 4.48317e-02 0.00000e+00 0.00000e+00 6.35788e-01 3.36224e-02 6.04494e+01 7.51907e-01 6.44907e+01 7.20635e-01 5.99493e+01 0.00000e+00 1.23057e+01 0.00000e+00 2.31897e+02 0.00000e+00 1.15318e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3920650 3.32505e+00 1.85933e-02 
           44           11 143010    13596758     1.74119e-07 1.63196e-05 2.88529e-06 1.34286e+00 9.79678e-03 5.03363e+00 5.37610e-02 0.00000e+00 0.00000e+00 7.11744e-01 3.87239e-02 6.83224e+01 7.18492e-01 7.28863e+01 7.08292e-01 6.79439e+01 0.00000e+00 1.33827e+01 0.00000e+00 2.63202e+02 0.00000e+00 1.30771e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4378225 3.76336e+00 3.33739e-02 
           45           11 155507    14766483     1.31999e-07 1.59848e-05 2.40511e-06 1.82470e+00 1.06299e-02 5.66196e+00 5.02713e-02 0.00000e+00 0.00000e+00 7.95181e-01 2.86873e-02 7.62272e+01 9.51643e-01 8.13445e+01 9.52853e-01 7.59575e+01 0.00000e+00 1.45385e+01 0.00000e+00 2.92792e+02 0.00000e+00 1.45245e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4828150 4.21831e+00 3.57571e-02 
           46           11 173179    16430135     8.27209e-08 1.62810e-05 2.58859e-06 1.29673e+00 5.81101e-03 6.50856e+00 6.97825e-02 0.00000e+00 0.00000e+00 8.99776e-01 4.62493e-02 8.65384e+01 1.53903e+00 9.23533e+01 1.52615e+00 8.60689e+01 0.00000e+00 1.61806e+01 0.00000e+00 3.29626e+02 0.00000e+00 1.65406e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5421700 4.80405e+00 3.92582e-02 
           47           11 186461    17639435     5.97197e-08 1.63240e-05 3.16512e-06 1.79202e+00 1.17680e-02 7.13829e+00 6.24213e-02 0.00000e+00 0.00000e+00 9.90520e-01 4.99953e-02 9.47634e+01 1.25568e+00 1.01166e+02 1.22380e+00 9.47911e+01 0.00000e+00 1.72462e+01 0.00000e+00 3.62964e+02 0.00000e+00 1.81303e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5890975 5.28603e+00 3.78529e-02 
           48           11 208865    19583719     4.01407e-08 1.61896e-05 1.73734e-06 2.34465e+00 2.74079e-02 8.06442e+00 6.48065e-02 0.00000e+00 0.00000e+00 1.14384e+00 5.58797e-02 1.07196e+02 1.49329e+00 1.14528e+02 1.48622e+00 1.07671e+02 0.00000e+00 1.90812e+01 0.00000e+00 4.12825e+02 0.00000e+00 2.05818e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6591325 6.04566e+00 5.32787e-02 
           49           11 243366    22485714     2.30787e-08 1.74470e-05 8.77807e-06 1.77839e+00 2.04966e-02 9.30644e+00 8.75878e-02 0.00000e+00 0.00000e+00 1.17988e+00 6.23522e-02 1.23755e+02 1.83619e+00 1.32187e+02 1.71583e+00 1.24611e+02 0.00000e+00 2.18937e+01 0.00000e+00 4.74724e+02 0.00000e+00 2.39825e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7564975 7.08325e+00 4.17853e-02 
           50           11 265434    24351214     1.59661e-08 1.62232e-05 2.58546e-06 1.95931e+00 1.91271e-02 1.02791e+01 9.56415e-02 0.00000e+00 0.00000e+00 1.28946e+00 7.31042e-02 1.35604e+02 1.50575e+00 1.44818e+02 1.48025e+00 1.36964e+02 0.00000e+00 2.36453e+01 0.00000e+00 5.21686e+02 0.00000e+00 2.63176e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8255575 7.74428e+00 5.73582e-02 
           51           11 288482    26457026     1.29120e-08 1.66138e-05 3.18681e-06 4.12765e+00 3.92327e-02 1.14452e+01 8.67286e-02 0.00000e+00 0.00000e+00 1.43529e+00 9.32371e-02 1.50844e+02 1.95633e+00 1.61135e+02 1.99133e+00 1.52766e+02 0.00000e+00 2.57919e+01 0.00000e+00 5.78201e+02 0.00000e+00 2.92097e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9073000 8.66286e+00 8.64780e-02 
           52           12 329019    30322939     9.12979e-09 1.62842e-05 2.42908e-06 4.86209e+00 1.80474e-02 1.35023e+01 9.66800e-02 0.00000e+00 0.00000e+00 1.69445e+00 1.05218e-01 1.76473e+02 1.51585e+00 1.88594e+02 1.52202e+00 1.79011e+02 0.00000e+00 2.94494e+01 0.00000e+00 6.75744e+02 0.00000e+00 3.40930e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10394725 1.01956e+01 9.45196e-02 
           53           12 385555    35376283     6.23238e-09 1.65492e-05 2.22757e-06 5.06734e+00 3.14159e-02 1.58698e+01 1.10994e-01 0.00000e+00 0.00000e+00 2.07934e+00 1.58554e-01 2.05995e+02 2.59784e+00 2.20381e+02 2.48205e+00 2.09883e+02 0.00000e+00 3.37863e+01 0.00000e+00 7.85604e+02 0.00000e+00 4.00812e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11955775 1.20339e+01 6.92488e-02 
           54           12 450970    41180532     4.17843e-09 1.66454e-05 1.98743e-06 5.64097e+00 3.43376e-02 1.87449e+01 1.18007e-01 0.00000e+00 0.00000e+00 2.20574e+00 1.40378e-01 2.38254e+02 2.67870e+00 2.54762e+02 2.43948e+00 2.44337e+02 0.00000e+00 3.93253e+01 0.00000e+00 9.11074e+02 0.00000e+00 4.61173e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13640950 1.39827e+01 9.54642e-02 
           55           12 522552    47685406     2.69521e-09 1.67078e-05 2.39011e-06 5.71227e+00 4.33954e-02 2.18300e+01 2.26638e-01 0.00000e+00 0.00000e+00 2.62524e+00 1.26333e-01 2.72074e+02 2.44020e+00 2.91065e+02 2.58278e+00 2.77957e+02 0.00000e+00 4.61081e+01 0.00000e+00 1.04102e+03 0.00000e+00 5.27564e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15449200 1.59523e+01 6.06725e-02 
           56           12 590822    53439016     1.76314e-09 1.66354e-05 2.39063e-06 6.36204e+00 5.21659e-02 2.44162e+01 2.19113e-01 0.00000e+00 0.00000e+00 3.03598e+00 1.46200e-01 3.04814e+02 2.65199e+00 3.26133e+02 2.62562e+00 3.13005e+02 0.00000e+00 5.13333e+01 0.00000e+00 1.16182e+03 0.00000e+00 5.94440e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   17232250 1.78675e+01 5.35931e-02 
           57           12 668962    59915524     1.11351e-09 1.66614e-05 1.18496e-06 5.24122e+00 4.72363e-02 2.74257e+01 2.20727e-01 0.00000e+00 0.00000e+00 3.56143e+00 8.75631e-03 3.40996e+02 3.99426e+00 3.65250e+02 3.97064e+00 3.50785e+02 0.00000e+00 5.83695e+01 0.00000e+00 1.30407e+03 0.00000e+00 6.65036e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   19249450 2.02146e+01 1.78043e-01 
           58           12 738631    65823055     7.53962e-10 1.83424e-05 7.78119e-06 0.00000e+00 0.00000e+00 3.01286e+01 1.81938e-01 0.00000e+00 0.00000e+00 4.01997e+00 8.41010e-03 3.75762e+02 3.52505e+00 4.02661e+02 3.63615e+00 3.88499e+02 0.00000e+00 6.50637e+01 0.00000e+00 1.43770e+03 0.00000e+00 7.35878e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   21062725 2.23798e+01 3.01184e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_4_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     64        2704     1.10963e-01 8.59100e-06 1.23595e-05 1.21519e-03 4.61831e-03 1.33504e-03 2.17446e-03 1.76548e-02 8.56168e-02 2.39580e-04 6.99097e-05 6.25308e-04 3.97889e-04 1.85837e-02 8.61927e-02 1.64645e-03 0.00000e+00 2.00841e-02 0.00000e+00 1.12789e-02 0.00000e+00 1.18571e-02 0.00000e+00 1.19718e-02 5.90674e-02 6.58591e-04 1.30012e-03 6.75086e-05 1.36682e-04 7.09632e-05 2.31452e-04 5.86794e-04 8.31531e-04        225 0.00000e+00 0.00000e+00 
            1            1     64        2704     1.02422e-01 4.49880e-06 2.68047e-06 1.16619e-03 9.36198e-04 3.20694e-04 3.30376e-05 3.50872e-03 2.46114e-03 1.76727e-04 8.85795e-05 5.74382e-04 3.36158e-04 4.30062e-03 2.90694e-03 1.15275e-02 0.00000e+00 1.31720e-02 0.00000e+00 2.42727e-02 0.00000e+00 1.44518e-02 0.00000e+00 2.07832e-03 1.35979e-03 5.06798e-04 3.92470e-04 4.71552e-05 3.61620e-05 2.97530e-05 1.98131e-05 5.73813e-04 4.43013e-04        225 0.00000e+00 0.00000e+00 
            2            2    144        7744     1.01714e-01 9.45000e-06 1.45944e-05 6.27227e-04 4.15069e-04 7.40306e-04 3.57944e-04 6.84713e-03 4.40595e-03 5.24624e-04 1.95608e-04 1.23094e-03 6.65647e-04 8.65164e-03 5.28075e-03 1.08715e-02 0.00000e+00 1.21657e-02 0.00000e+00 5.17033e-02 0.00000e+00 2.21268e-02 0.00000e+00 3.31980e-03 2.01830e-03 1.31630e-03 9.15814e-04 7.89814e-05 4.89809e-05 5.52378e-05 2.62254e-05 1.45282e-03 9.82487e-04        529 0.00000e+00 0.00000e+00 
            3            2    144        7744     1.01307e-01 4.32900e-06 1.35165e-06 5.08613e-03 4.82210e-03 6.98246e-04 3.08019e-04 6.79544e-03 4.82224e-03 4.35257e-04 2.21616e-04 1.17808e-03 7.33296e-04 8.45624e-03 5.79486e-03 1.27934e-02 0.00000e+00 1.19865e-02 0.00000e+00 6.09102e-02 0.00000e+00 2.59584e-02 0.00000e+00 3.21293e-03 2.17681e-03 1.36918e-03 1.01851e-03 7.24274e-05 5.66072e-05 5.33066e-05 3.27713e-05 1.50689e-03 1.09027e-03        529 0.00000e+00 0.00000e+00 
            4            3    400       25600     9.74836e-02 4.25000e-06 1.43741e-06 9.86756e-04 7.01883e-05 1.96471e-03 1.33501e-03 1.61307e-02 1.22125e-02 1.60376e-03 6.16547e-04 2.95695e-03 1.73999e-03 2.07637e-02 1.45904e-02 5.18053e-02 0.00000e+00 3.97377e-02 0.00000e+00 2.18850e-01 0.00000e+00 6.04336e-02 0.00000e+00 5.40263e-03 3.94961e-03 4.36892e-03 3.33476e-03 1.31245e-04 1.02698e-04 1.09217e-04 6.99123e-05 4.63166e-03 3.53140e-03       1521 0.00000e+00 0.00000e+00 
            5            3    400       25600     9.73417e-02 4.22600e-06 2.39166e-07 1.04597e-03 2.37107e-05 1.75647e-03 1.07266e-04 1.41906e-02 5.55055e-04 1.30523e-03 1.74086e-05 2.60572e-03 1.00002e-04 1.81731e-02 6.58291e-04 3.21829e-02 0.00000e+00 4.03751e-02 0.00000e+00 2.36729e-01 0.00000e+00 6.73435e-02 0.00000e+00 4.72952e-03 2.72015e-04 3.85436e-03 1.14710e-04 1.11098e-04 7.48117e-06 8.73966e-05 8.13057e-06 4.15240e-03 1.57138e-04       1521 0.00000e+00 0.00000e+00 
            6            3    400       25600     9.70403e-02 4.16140e-06 1.62029e-07 1.35771e-02 1.27551e-04 1.85507e-03 8.23014e-05 1.47132e-02 4.77931e-04 1.30116e-03 2.83804e-05 2.58720e-03 7.27778e-05 1.86756e-02 5.82698e-04 3.58356e-02 0.00000e+00 3.99982e-02 0.00000e+00 2.54001e-01 0.00000e+00 7.47931e-02 0.00000e+00 4.72266e-03 2.68409e-04 4.12370e-03 6.97311e-05 1.11043e-04 6.75454e-06 8.63048e-05 9.60744e-06 4.41686e-03 1.21430e-04       1521 0.00000e+00 0.00000e+00 
            7            4    871       71755     9.01530e-02 4.12820e-06 2.12144e-07 3.73377e-03 8.59119e-05 7.55946e-03 5.37930e-04 4.47427e-02 9.64845e-04 3.34826e-03 3.22284e-04 1.18433e-02 3.46648e-04 6.00676e-02 1.61969e-03 1.21841e-01 0.00000e+00 1.24733e-01 0.00000e+00 6.35816e-01 0.00000e+00 2.42551e-01 0.00000e+00 1.27135e-02 3.67344e-04 1.35184e-02 2.44555e-04 4.15478e-04 1.03695e-05 5.89067e-04 1.34204e-04 1.31729e-02 1.67755e-04       5537 0.00000e+00 0.00000e+00 
            8            4    976       75780     8.95342e-02 4.58060e-06 1.11993e-06 3.01339e-02 2.25244e-04 8.44531e-03 8.36175e-04 4.42415e-02 1.03594e-03 3.46025e-03 3.82031e-04 1.12744e-02 4.45001e-04 5.91181e-02 1.09803e-03 1.34287e-01 0.00000e+00 1.30121e-01 0.00000e+00 7.09077e-01 0.00000e+00 2.90538e-01 0.00000e+00 1.15975e-02 2.69462e-04 1.39908e-02 4.48415e-04 3.79209e-04 1.09101e-05 4.82230e-04 2.04350e-05 1.37115e-02 2.48759e-04       5437 0.00000e+00 0.00000e+00 
            9            5   1674      146002     7.78626e-02 4.50680e-06 8.90844e-07 1.72379e-02 4.26748e-04 1.91256e-02 1.36106e-03 9.57903e-02 1.73446e-03 6.48640e-03 5.90189e-05 2.45361e-02 2.20832e-04 1.27042e-01 1.83954e-03 2.97498e-01 0.00000e+00 2.24310e-01 0.00000e+00 1.41435e+00 0.00000e+00 5.87841e-01 0.00000e+00 2.29243e-02 5.48152e-04 3.18717e-02 5.35593e-04 1.28585e-03 3.91082e-05 1.41437e-03 1.89472e-04 2.89791e-02 2.19452e-04      13057 0.00000e+00 0.00000e+00 
           10            5   2130      190914     7.44156e-02 5.38320e-06 8.42846e-07 9.46013e-03 3.65936e-04 2.57638e-02 1.29134e-03 1.13371e-01 1.80937e-03 8.96531e-03 3.95887e-04 3.14225e-02 7.18482e-04 1.54086e-01 2.15346e-03 4.00345e-01 0.00000e+00 2.98189e-01 0.00000e+00 1.86096e+00 0.00000e+00 7.89304e-01 0.00000e+00 2.47983e-02 5.41161e-04 3.86455e-02 6.08371e-04 1.12632e-03 2.72391e-05 1.56426e-03 2.18819e-04 3.62166e-02 5.27145e-04      15367 0.00000e+00 0.00000e+00 
           11            5   2204      196260     7.44148e-02 5.36740e-06 6.49553e-07 8.54619e-02 1.60665e-03 2.70860e-02 1.01308e-03 1.16961e-01 2.49710e-03 9.64235e-03 4.17542e-04 3.15034e-02 3.06096e-04 1.58445e-01 3.11647e-03 4.37006e-01 0.00000e+00 3.07142e-01 0.00000e+00 2.02602e+00 0.00000e+00 8.69800e-01 0.00000e+00 2.47054e-02 6.46153e-04 4.05148e-02 9.65405e-04 1.12493e-03 3.93154e-05 1.55207e-03 1.60235e-04 3.79074e-02 4.03939e-04      15539 0.00000e+00 0.00000e+00 
           12            6   4160      385464     5.96854e-02 5.56420e-06 1.19025e-06 4.63935e-02 1.45888e-03 6.35324e-02 2.85193e-03 2.41529e-01 1.58509e-03 1.84093e-02 1.26687e-03 6.66588e-02 8.16568e-04 3.27220e-01 2.12256e-03 9.63007e-01 0.00000e+00 6.33750e-01 0.00000e+00 4.20116e+00 0.00000e+00 1.95135e+00 0.00000e+00 4.46094e-02 1.02010e-03 8.69384e-02 1.34943e-03 3.58077e-03 1.18344e-04 3.79575e-03 1.43830e-04 7.88854e-02 1.36718e-03      33388 0.00000e+00 0.00000e+00 
           13            6   5064      467220     5.02304e-02 6.30540e-06 1.16987e-06 1.43777e-01 2.51005e-03 6.95793e-02 1.40542e-03 2.69633e-01 3.87536e-03 2.42344e-02 1.54563e-03 7.50258e-02 5.65232e-04 3.69701e-01 2.71080e-03 1.14554e+00 0.00000e+00 7.68231e-01 0.00000e+00 5.23600e+00 0.00000e+00 2.29195e+00 0.00000e+00 4.52739e-02 1.02253e-03 9.92513e-02 9.28053e-04 3.35498e-03 8.43979e-05 3.89988e-03 1.01242e-04 9.11584e-02 1.85393e-03      38046 0.00000e+00 0.00000e+00 
           14            7   7940      753168     3.41291e-02 6.37800e-06 1.55239e-06 8.21723e-02 1.56059e-03 1.31387e-01 5.99322e-03 4.60792e-01 9.61913e-03 3.71960e-02 2.43959e-03 1.33229e-01 9.60743e-04 6.32512e-01 1.24439e-02 2.03283e+00 0.00000e+00 1.27204e+00 0.00000e+00 9.00640e+00 0.00000e+00 4.00227e+00 0.00000e+00 7.33300e-02 8.96943e-04 1.69597e-01 3.59880e-03 9.45014e-03 6.57520e-05 8.00896e-03 7.51331e-04 1.53952e-01 5.72763e-03      64208 0.00000e+00 0.00000e+00 
           15            7   9280      887632     2.65938e-02 7.31660e-06 2.14959e-06 2.54100e-01 5.61660e-03 1.60710e-01 5.07064e-03 5.32900e-01 2.56010e-03 4.50972e-02 1.24155e-03 1.56602e-01 1.81063e-03 7.36128e-01 3.49732e-03 2.51876e+00 0.00000e+00 1.55742e+00 0.00000e+00 1.09575e+01 0.00000e+00 4.99644e+00 0.00000e+00 7.94411e-02 1.05800e-03 2.00685e-01 1.32493e-03 9.21210e-03 7.60031e-05 8.52229e-03 1.51550e-04 1.81716e-01 1.58192e-03      75470 0.00000e+00 0.00000e+00 
           16            8  13114     1258318     1.67049e-02 7.93800e-06 1.81891e-06 1.26422e-01 2.15331e-03 2.57827e-01 1.67159e-02 8.10254e-01 2.19238e-02 6.12368e-02 2.39615e-03 2.45944e-01 2.00635e-03 1.11957e+00 2.20640e-02 3.79037e+00 0.00000e+00 1.80182e+00 0.00000e+00 1.62269e+01 0.00000e+00 7.41259e+00 0.00000e+00 1.21197e-01 9.27119e-04 2.90576e-01 1.62268e-03 2.62015e-02 6.34007e-05 1.81131e-02 7.10050e-04 2.73511e-01 2.15728e-02     106998 0.00000e+00 0.00000e+00 
           17            8  15222     1468926     1.04569e-02 1.08752e-05 2.19001e-06 9.92049e-02 1.45774e-03 3.08066e-01 1.31812e-02 9.31699e-01 9.44421e-03 7.34041e-02 9.43005e-04 2.97693e-01 4.22965e-03 1.30529e+00 6.09378e-03 4.59232e+00 0.00000e+00 2.11003e+00 0.00000e+00 1.94209e+01 0.00000e+00 9.00175e+00 0.00000e+00 1.29943e-01 2.04463e-03 3.43732e-01 2.59627e-03 2.59803e-02 1.14263e-04 1.93161e-02 5.21948e-04 3.21839e-01 1.28147e-02     125050 0.00000e+00 0.00000e+00 
           18            8  16914     1638130     6.11506e-03 1.32262e-05 1.12892e-05 8.98558e-02 1.42357e-03 3.50590e-01 1.26993e-02 1.03950e+00 2.09448e-02 8.20429e-02 1.26074e-03 3.40153e-01 8.16265e-03 1.46442e+00 1.49591e-02 5.21124e+00 0.00000e+00 2.34886e+00 0.00000e+00 2.18470e+01 0.00000e+00 1.02694e+01 0.00000e+00 1.37429e-01 1.51476e-03 3.86267e-01 2.45689e-03 2.68106e-02 7.12570e-05 2.05954e-02 4.40485e-04 3.66571e-01 2.26757e-02     139766 0.00000e+00 0.00000e+00 
           19            8  18394     1784630     4.14066e-03 1.27492e-05 4.05210e-06 8.90008e-02 1.31846e-03 3.87940e-01 1.16077e-02 1.12723e+00 1.40408e-02 9.18876e-02 5.37777e-03 3.75182e-01 1.06692e-02 1.59723e+00 1.30122e-02 5.76959e+00 0.00000e+00 2.48694e+00 0.00000e+00 2.42282e+01 0.00000e+00 1.13706e+01 0.00000e+00 1.44791e-01 3.33330e-03 4.22375e-01 4.99831e-03 2.75489e-02 6.41383e-05 2.17350e-02 4.94102e-04 4.00059e-01 1.74956e-02     151740 0.00000e+00 0.00000e+00 
           20            8  19600     1901004     3.31860e-03 1.25870e-05 2.78052e-06 2.93787e-01 3.58634e-03 4.45246e-01 2.96423e-02 1.40657e+00 7.95336e-02 9.89985e-02 9.26738e-03 4.50667e-01 9.77367e-03 1.95945e+00 9.70659e-02 6.31805e+00 0.00000e+00 2.68417e+00 0.00000e+00 2.66143e+01 0.00000e+00 1.24921e+01 0.00000e+00 1.98584e-01 2.06681e-03 4.76426e-01 4.82461e-03 7.29675e-02 1.26163e-04 3.62325e-02 4.65554e-04 4.88702e-01 8.06795e-02     171836 0.00000e+00 0.00000e+00 
           21            9  24142     2347878     1.88362e-03 1.46888e-05 1.59290e-06 2.13048e-01 3.71136e-03 5.69771e-01 2.69115e-02 2.04156e+00 2.84617e-01 1.28329e-01 3.69789e-03 6.37964e-01 2.08929e-02 2.81173e+00 2.71269e-01 8.08120e+00 0.00000e+00 2.99028e+00 0.00000e+00 3.35580e+01 0.00000e+00 1.59167e+01 0.00000e+00 2.94439e-01 1.67527e-03 6.00532e-01 4.19021e-03 1.74068e-01 1.30637e-04 5.00873e-02 4.38974e-04 7.45198e-01 2.92094e-01     207334 0.00000e+00 0.00000e+00 
           22            9  27358     2667806     1.16371e-03 1.57968e-05 2.06979e-06 1.76663e-01 2.88433e-03 6.67251e-01 3.03752e-02 2.32389e+00 2.80369e-01 1.31767e-01 9.31019e-03 8.03937e-01 3.58272e-02 3.26393e+00 2.56770e-01 9.44328e+00 0.00000e+00 3.25408e+00 0.00000e+00 3.86930e+01 0.00000e+00 1.84986e+01 0.00000e+00 3.28991e-01 3.79725e-03 7.06353e-01 2.75499e-03 1.87605e-01 1.51300e-04 6.11682e-02 2.55357e-04 8.46995e-01 2.82439e-01     245494 0.00000e+00 0.00000e+00 
           23            9  29680     2890872     8.21935e-04 1.57872e-05 3.41732e-06 2.64009e-01 4.03151e-03 7.36804e-01 2.71692e-02 2.49322e+00 2.80634e-01 1.44380e-01 1.03333e-02 8.96913e-01 3.43117e-02 3.53920e+00 2.56763e-01 1.04148e+01 0.00000e+00 3.51215e+00 0.00000e+00 4.27406e+01 0.00000e+00 2.05045e+01 0.00000e+00 3.44031e-01 4.47869e-03 7.73837e-01 6.33355e-03 1.93976e-01 6.96622e-04 6.98908e-02 7.05366e-04 9.04916e-01 2.82445e-01     267076 0.00000e+00 0.00000e+00 
           24            9  33044     3229644     4.21335e-04 1.60136e-05 1.10738e-06 9.63362e-02 1.69747e-03 8.29229e-01 2.74932e-02 2.75642e+00 2.98028e-01 1.66987e-01 1.36713e-02 1.01146e+00 4.58526e-02 3.94002e+00 2.65363e-01 1.16301e+01 0.00000e+00 3.80682e+00 0.00000e+00 4.76981e+01 0.00000e+00 2.29585e+01 0.00000e+00 3.63499e-01 4.23097e-03 8.57424e-01 3.01135e-03 2.25607e-01 2.15181e-04 8.96117e-02 5.63032e-04 9.90051e-01 2.91676e-01     295796 0.00000e+00 0.00000e+00 
           25            9  34500     3372184     2.46363e-04 1.61738e-05 1.51240e-06 7.54059e-02 1.62692e-03 8.73646e-01 2.68134e-02 2.84546e+00 2.77834e-01 1.73878e-01 3.84294e-03 1.06140e+00 4.47215e-02 4.08609e+00 2.46682e-01 1.22648e+01 0.00000e+00 3.94696e+00 0.00000e+00 5.02793e+01 0.00000e+00 2.40407e+01 0.00000e+00 3.70377e-01 2.32369e-03 8.94907e-01 5.96344e-03 2.29326e-01 3.53457e-04 9.32401e-02 6.43473e-04 1.01973e+00 2.81914e-01     307952 0.00000e+00 0.00000e+00 
           26            9  35628     3485632     1.46466e-04 1.55888e-05 3.09545e-06 7.81392e-02 1.19219e-03 9.07592e-01 2.49927e-02 2.93486e+00 2.99220e-01 1.81033e-01 5.46992e-03 1.10561e+00 4.08937e-02 4.22705e+00 2.71864e-01 1.27255e+01 0.00000e+00 4.05885e+00 0.00000e+00 5.15391e+01 0.00000e+00 2.51357e+01 0.00000e+00 3.77416e-01 9.30435e-03 9.26100e-01 5.44865e-03 2.32480e-01 1.55536e-04 9.87661e-02 1.09157e-03 1.05438e+00 2.99294e-01     317700 0.00000e+00 0.00000e+00 
           27            9  36842     3606702     8.59658e-05 1.58890e-05 2.51130e-06 8.14612e-02 1.37246e-03 9.48164e-01 2.76183e-02 3.00919e+00 2.75511e-01 1.87867e-01 8.61205e-03 1.16290e+00 6.13408e-02 4.36569e+00 2.37531e-01 1.32384e+01 0.00000e+00 4.16159e+00 0.00000e+00 5.36434e+01 0.00000e+00 2.60283e+01 0.00000e+00 3.81295e-01 3.11107e-03 9.56611e-01 5.19930e-03 2.36040e-01 2.43922e-04 1.05248e-01 6.82658e-04 1.07754e+00 2.81549e-01     328048 0.00000e+00 0.00000e+00 
           28            9  37992     3719756     6.01404e-05 1.57250e-05 1.63793e-06 9.61355e-02 1.75782e-03 9.82034e-01 2.59803e-02 3.09608e+00 2.76017e-01 1.94349e-01 1.05742e-02 1.21843e+00 7.52490e-02 4.51485e+00 2.20528e-01 1.37254e+01 0.00000e+00 4.26757e+00 0.00000e+00 5.57977e+01 0.00000e+00 2.71274e+01 0.00000e+00 3.88271e-01 6.71547e-03 9.87523e-01 6.44210e-03 2.38910e-01 1.03562e-04 1.11430e-01 6.65287e-04 1.11046e+00 2.78521e-01     337254 0.00000e+00 0.00000e+00 
           29            9  39130     3831950     5.10010e-05 1.63628e-05 1.00502e-06 2.60490e-01 4.15426e-03 1.02844e+00 2.52939e-02 3.18859e+00 2.70601e-01 2.02264e-01 2.24099e-03 1.26797e+00 8.87696e-02 4.66494e+00 2.02576e-01 1.43638e+01 0.00000e+00 4.34392e+00 0.00000e+00 5.80828e+01 0.00000e+00 2.82990e+01 0.00000e+00 3.93285e-01 2.57426e-03 1.02436e+00 3.64577e-03 2.42420e-01 4.51669e-04 1.19224e-01 7.25005e-04 1.14190e+00 2.75769e-01     346894 0.00000e+00 0.00000e+00 
           30           10  41858     4103162     3.85465e-05 1.60136e-05 2.06111e-06 2.34526e-01 4.39752e-03 1.13216e+00 2.18149e-02 3.46599e+00 2.81045e-01 2.18209e-01 6.15991e-03 1.51799e+00 1.08185e-01 5.20872e+00 1.90514e-01 1.57081e+01 0.00000e+00 4.60428e+00 0.00000e+00 6.35175e+01 0.00000e+00 3.07846e+01 0.00000e+00 4.22844e-01 1.99543e-03 1.12769e+00 9.22248e-03 2.52139e-01 2.57659e-04 1.31577e-01 5.86055e-04 1.24040e+00 2.88960e-01     382976 0.00000e+00 0.00000e+00 
           31           10  44904     4406364     2.67069e-05 1.65850e-05 7.88885e-07 3.13384e-01 4.11300e-03 1.23501e+00 2.68730e-02 3.64111e+00 2.71374e-01 2.40052e-01 1.83538e-02 1.72381e+00 9.46590e-02 5.61208e+00 1.96643e-01 1.72111e+01 0.00000e+00 4.86964e+00 0.00000e+00 6.89865e+01 0.00000e+00 3.37020e+01 0.00000e+00 4.32077e-01 2.56673e-03 1.19779e+00 7.95232e-03 2.56923e-01 1.04029e-04 1.38678e-01 6.46339e-04 1.30829e+00 2.79658e-01     402244 0.00000e+00 0.00000e+00 
           32           10  48892     4810180     1.83065e-05 1.63288e-05 1.84786e-06 2.71676e-01 3.78468e-03 1.35581e+00 1.31738e-02 3.91595e+00 2.70088e-01 2.70683e-01 1.44115e-02 2.00306e+00 1.55742e-01 6.19720e+00 1.56999e-01 1.91219e+01 0.00000e+00 5.24130e+00 0.00000e+00 7.66771e+01 0.00000e+00 3.72740e+01 0.00000e+00 4.48462e-01 2.94691e-03 1.30465e+00 6.11590e-03 2.65829e-01 2.52676e-04 1.51526e-01 6.73958e-04 1.41257e+00 2.79255e-01     434130 0.00000e+00 0.00000e+00 
           33           10  52686     5188762     1.20303e-05 1.62072e-05 1.70288e-06 3.01339e-01 4.06630e-03 1.50833e+00 1.20475e-02 5.56617e+00 9.25827e-01 2.68340e-01 2.11561e-02 2.26785e+00 9.21084e-02 8.11056e+00 8.57089e-01 2.09914e+01 0.00000e+00 5.54546e+00 0.00000e+00 8.36317e+01 0.00000e+00 4.07694e+01 0.00000e+00 6.14885e-01 3.92628e-03 1.45490e+00 1.21751e-02 6.59806e-01 4.32246e-04 2.08130e-01 5.11269e-04 2.23022e+00 9.24641e-01     462775 0.00000e+00 0.00000e+00 
           34           10  56640     5579408     8.26588e-06 1.61626e-05 2.31873e-06 3.01841e-01 5.37550e-03 1.64678e+00 1.21949e-02 5.83161e+00 8.98221e-01 2.89287e-01 2.11327e-02 2.50014e+00 7.57354e-02 8.62978e+00 8.49430e-01 2.28188e+01 0.00000e+00 5.88850e+00 0.00000e+00 8.99073e+01 0.00000e+00 4.43394e+01 0.00000e+00 6.27483e-01 2.76930e-03 1.55136e+00 1.10461e-02 6.78912e-01 5.33863e-04 2.39782e-01 1.03130e-03 2.32485e+00 9.06006e-01     490526 0.00000e+00 0.00000e+00 
           35           10  59802     5900684     6.19191e-06 1.67086e-05 1.99946e-06 5.64753e-01 6.88305e-03 1.77992e+00 1.85085e-02 6.23796e+00 8.98075e-01 3.09764e-01 2.28457e-02 2.70379e+00 4.73401e-02 9.26073e+00 8.74921e-01 2.43007e+01 0.00000e+00 6.21411e+00 0.00000e+00 9.60333e+01 0.00000e+00 4.74628e+01 0.00000e+00 6.57278e-01 5.42772e-03 1.65735e+00 5.21268e-03 7.66687e-01 4.75048e-04 2.95790e-01 1.67103e-03 2.42760e+00 9.00640e-01     523802 0.00000e+00 0.00000e+00 
           36           10  67032     6605920     3.32960e-06 1.64440e-05 2.85933e-06 2.69942e-01 4.42308e-03 2.01822e+00 1.50310e-02 6.72806e+00 9.54580e-01 3.43556e-01 1.01663e-02 2.96500e+00 3.98505e-02 1.00469e+01 9.32627e-01 2.71358e+01 0.00000e+00 6.84628e+00 0.00000e+00 1.07804e+02 0.00000e+00 5.28452e+01 0.00000e+00 6.78047e-01 4.59741e-03 1.82019e+00 2.46494e-02 8.37430e-01 4.88226e-04 3.48868e-01 8.87160e-04 2.56924e+00 9.29952e-01     569658 0.00000e+00 0.00000e+00 
           37           10  70861     6960663     2.11778e-06 1.67160e-05 2.45744e-06 3.25424e-01 4.81223e-03 2.14031e+00 9.31805e-03 6.97350e+00 8.70637e-01 3.65829e-01 1.00127e-02 3.15539e+00 1.44343e-02 1.05056e+01 8.82913e-01 2.88760e+01 0.00000e+00 7.19031e+00 0.00000e+00 1.13442e+02 0.00000e+00 5.61046e+01 0.00000e+00 6.92694e-01 3.58924e-03 1.90905e+00 8.83177e-03 8.52465e-01 2.13262e-04 3.73493e-01 9.04911e-04 2.65333e+00 8.71855e-01     595158 0.00000e+00 0.00000e+00 
           38           10  75301     7367087     1.38242e-06 1.63140e-05 1.97221e-06 2.94178e-01 4.61145e-03 2.28854e+00 1.34497e-02 7.23997e+00 8.89461e-01 3.95367e-01 3.06798e-02 3.31187e+00 7.45620e-02 1.09588e+01 8.59556e-01 3.09602e+01 0.00000e+00 7.53341e+00 0.00000e+00 1.21232e+02 0.00000e+00 5.98405e+01 0.00000e+00 7.07210e-01 2.43114e-03 2.00978e+00 1.26987e-02 8.65389e-01 1.76202e-04 3.95160e-01 9.32191e-04 2.74740e+00 8.81077e-01     623946 0.00000e+00 0.00000e+00 
           39           10  79169     7730443     9.65632e-07 1.68650e-05 2.04917e-06 5.86566e-01 4.85452e-03 2.45331e+00 1.97072e-02 7.51358e+00 8.68975e-01 4.20071e-01 1.24208e-02 3.48484e+00 7.67764e-02 1.14306e+01 9.41237e-01 3.27998e+01 0.00000e+00 7.91140e+00 0.00000e+00 1.28368e+02 0.00000e+00 6.36831e+01 0.00000e+00 7.21211e-01 5.62785e-03 2.11340e+00 7.83241e-03 8.78678e-01 5.74777e-04 4.23156e-01 1.58341e-03 2.84051e+00 8.61977e-01     649992 0.00000e+00 0.00000e+00 
           40           10  87183     8458487     6.89714e-07 1.60992e-05 2.50275e-06 8.43998e-01 8.65188e-03 2.71018e+00 1.25517e-02 8.09429e+00 8.73435e-01 4.67659e-01 7.72815e-03 3.79509e+00 5.81641e-02 1.23707e+01 8.40031e-01 3.68248e+01 0.00000e+00 8.58503e+00 0.00000e+00 1.43771e+02 0.00000e+00 7.15969e+01 0.00000e+00 7.62708e-01 1.47159e-02 2.32610e+00 1.70083e-02 9.01093e-01 6.29414e-04 4.63555e-01 1.95977e-03 3.05796e+00 8.66239e-01     706854 0.00000e+00 0.00000e+00 
           41           10  99747     9601205     5.32291e-07 1.65754e-05 1.92196e-06 1.42342e+00 1.51187e-02 3.19338e+00 1.37038e-02 8.98949e+00 8.48686e-01 5.54210e-01 3.78506e-02 4.66756e+00 7.29625e-02 1.42270e+01 8.48988e-01 4.33716e+01 0.00000e+00 9.63075e+00 0.00000e+00 1.69363e+02 0.00000e+00 8.41218e+01 0.00000e+00 8.32017e-01 6.42725e-03 2.67690e+00 2.27299e-02 9.28980e-01 4.34137e-04 5.11682e-01 5.93995e-04 3.38558e+00 8.60641e-01     799316 0.00000e+00 0.00000e+00 
           42           11 115143    11040767     3.58381e-07 1.83984e-05 9.43598e-06 1.25931e+00 4.92075e-03 3.84463e+00 2.43418e-02 1.67627e+01 9.79158e-01 5.72908e-01 3.06136e-02 6.29093e+00 5.47777e-02 2.36448e+01 1.01299e+00 5.18388e+01 0.00000e+00 1.09445e+01 0.00000e+00 1.99557e+02 0.00000e+00 1.00104e+02 0.00000e+00 1.22691e+00 1.10298e-02 3.33828e+00 6.24205e-02 2.29718e+00 9.71283e-04 6.75953e-01 1.30444e-02 8.36371e+00 8.92563e-01     922460 0.00000e+00 0.00000e+00 
           43           11 129588    12371202     2.42147e-07 1.68328e-05 2.24617e-06 1.32213e+00 6.18255e-03 4.40791e+00 2.39847e-02 1.81167e+01 9.32898e-01 6.52656e-01 3.27649e-02 8.26290e+00 4.08566e-01 2.70529e+01 1.36417e+00 5.99160e+01 0.00000e+00 1.21948e+01 0.00000e+00 2.31001e+02 0.00000e+00 1.15651e+02 0.00000e+00 1.34625e+00 9.69348e-03 3.78129e+00 4.47007e-02 2.44111e+00 4.61188e-04 8.25768e-01 1.05257e-02 8.78453e+00 8.79577e-01    1043096 0.00000e+00 0.00000e+00 
           44           11 143010    13596758     1.74119e-07 1.70652e-05 3.16123e-06 1.33722e+00 6.89592e-03 5.05353e+00 7.61245e-02 1.95607e+01 9.80283e-01 7.27465e-01 3.56981e-02 1.01198e+01 3.46905e-01 3.04310e+01 1.35035e+00 6.77920e+01 0.00000e+00 1.33336e+01 0.00000e+00 2.60791e+02 0.00000e+00 1.30854e+02 0.00000e+00 1.47730e+00 1.24070e-02 4.24928e+00 5.10118e-02 2.59986e+00 6.03713e-04 9.77559e-01 4.84066e-03 9.22379e+00 9.13986e-01    1173448 0.00000e+00 0.00000e+00 
           45           11 155507    14766483     1.31999e-07 1.67740e-05 2.72003e-06 1.82075e+00 9.32422e-03 5.66798e+00 4.31833e-02 2.13854e+01 9.71589e-01 8.13228e-01 3.41756e-02 1.19120e+01 1.09545e-01 3.41362e+01 1.05785e+00 7.58144e+01 0.00000e+00 1.43619e+01 0.00000e+00 2.89592e+02 0.00000e+00 1.46358e+02 0.00000e+00 1.62383e+00 9.34761e-03 4.73377e+00 5.17772e-02 2.97114e+00 4.91299e-04 1.23008e+00 1.77933e-02 9.68548e+00 8.77585e-01    1307904 0.00000e+00 0.00000e+00 
           46           11 173179    16430135     8.27209e-08 1.70950e-05 2.44012e-06 1.28848e+00 6.97720e-03 6.50151e+00 4.61855e-02 2.32791e+01 9.77008e-01 9.28134e-01 3.54306e-02 1.32867e+01 1.45572e-01 3.75228e+01 1.13417e+00 8.62728e+01 0.00000e+00 1.60511e+01 0.00000e+00 3.29731e+02 0.00000e+00 1.66209e+02 0.00000e+00 1.76292e+00 9.32149e-03 5.27729e+00 5.95500e-02 3.29689e+00 5.14434e-04 1.52214e+00 6.61074e-03 1.01621e+01 9.01645e-01    1448218 0.00000e+00 0.00000e+00 
           47           11 186461    17639435     5.97197e-08 1.67548e-05 2.25534e-06 1.78534e+00 9.26151e-03 7.12603e+00 2.93090e-02 2.45971e+01 1.02554e+00 1.00984e+00 2.92913e-02 1.46521e+01 1.19105e-01 4.02903e+01 1.07615e+00 9.45323e+01 0.00000e+00 1.69556e+01 0.00000e+00 3.60071e+02 0.00000e+00 1.81707e+02 0.00000e+00 1.87052e+00 1.53622e-02 5.72549e+00 9.12442e-02 3.38543e+00 6.27477e-04 1.67142e+00 3.88200e-03 1.05878e+01 9.17598e-01    1559834 0.00000e+00 0.00000e+00 
           48           11 208865    19583719     4.01407e-08 1.65176e-05 1.52905e-06 2.33340e+00 1.15614e-02 8.04565e+00 1.74996e-02 2.61961e+01 8.31287e-01 1.15980e+00 1.79197e-02 1.59279e+01 1.59809e-01 4.33189e+01 7.82631e-01 1.07406e+02 0.00000e+00 1.88021e+01 0.00000e+00 4.06560e+02 0.00000e+00 2.06040e+02 0.00000e+00 1.97103e+00 1.67359e-02 6.30382e+00 4.05509e-02 3.46809e+00 1.10346e-03 1.82118e+00 4.10258e-03 1.11056e+01 8.58497e-01    1699244 0.00000e+00 0.00000e+00 
           49           11 243366    22485714     2.30787e-08 1.67522e-05 2.35010e-06 1.76641e+00 7.29023e-03 9.29164e+00 1.88482e-02 2.82033e+01 7.77205e-01 1.19620e+00 2.79490e-02 1.74414e+01 2.91645e-01 4.68813e+01 6.94767e-01 1.25176e+02 0.00000e+00 2.16135e+01 0.00000e+00 4.72820e+02 0.00000e+00 2.40575e+02 0.00000e+00 2.04665e+00 9.85312e-03 7.03194e+00 6.54891e-02 3.54734e+00 1.35104e-03 1.98335e+00 7.24126e-03 1.18760e+01 7.94284e-01    1875704 0.00000e+00 0.00000e+00 
           50           11 265434    24351214     1.59661e-08 1.71176e-05 3.39405e-06 1.95059e+00 1.14807e-02 1.02783e+01 3.42532e-02 2.97044e+01 7.73038e-01 1.31765e+00 3.94469e-02 1.88416e+01 4.95721e-01 4.99075e+01 6.33081e-01 1.37410e+02 0.00000e+00 2.34011e+01 0.00000e+00 5.18938e+02 0.00000e+00 2.64561e+02 0.00000e+00 2.13924e+00 1.58860e-02 7.57684e+00 5.77680e-02 3.62626e+00 1.48581e-03 2.14773e+00 2.71988e-03 1.24001e+01 7.94698e-01    2003320 0.00000e+00 0.00000e+00 
           51           11 288482    26457026     1.29120e-08 1.71008e-05 1.55252e-06 4.13042e+00 3.33392e-02 1.14430e+01 2.88964e-02 3.22542e+01 7.93545e-01 1.45353e+00 4.73641e-02 2.48215e+01 4.56273e-01 5.85775e+01 1.11496e+00 1.52800e+02 0.00000e+00 2.56420e+01 0.00000e+00 5.74587e+02 0.00000e+00 2.92693e+02 0.00000e+00 2.38246e+00 1.47104e-02 8.42683e+00 4.05976e-02 3.78576e+00 1.14560e-03 2.46565e+00 1.23053e-03 1.31891e+01 8.00192e-01    2228774 0.00000e+00 0.00000e+00 
           52           12 329019    30322939     9.12979e-09 1.72144e-05 1.66881e-06 4.86528e+00 3.86180e-02 1.34799e+01 3.76930e-02 3.54023e+01 9.26983e-01 1.70107e+00 3.80894e-02 3.20242e+01 1.48965e+00 6.91838e+01 2.35416e+00 1.79426e+02 0.00000e+00 2.90138e+01 0.00000e+00 6.72041e+02 0.00000e+00 3.45206e+02 0.00000e+00 2.56616e+00 2.46782e-02 9.52761e+00 4.97831e-02 3.95998e+00 6.18342e-04 2.80381e+00 3.27953e-03 1.42804e+01 8.96595e-01    2486488 0.00000e+00 0.00000e+00 
           53           12 385555    35376283     6.23238e-09 1.72884e-05 2.58125e-06 5.06090e+00 1.96903e-02 1.58002e+01 4.29232e-02 3.86581e+01 1.04773e+00 2.07571e+00 4.72091e-02 3.76195e+01 1.78900e+00 7.84176e+01 2.77022e+00 2.09891e+02 0.00000e+00 3.39459e+01 0.00000e+00 7.80534e+02 0.00000e+00 3.99864e+02 0.00000e+00 2.67793e+00 9.09467e-03 1.07542e+01 8.59304e-02 4.09434e+00 5.83583e-04 3.07002e+00 1.96320e-03 1.55224e+01 9.73626e-01    2748184 0.00000e+00 0.00000e+00 
           54           12 450970    41180532     4.17843e-09 1.72500e-05 3.07607e-06 5.64378e+00 3.16866e-02 1.87021e+01 1.20652e-01 4.28961e+01 8.60520e-01 2.22646e+00 8.06562e-02 4.21154e+01 1.38294e+00 8.73116e+01 2.10065e+00 2.43665e+02 0.00000e+00 4.07468e+01 0.00000e+00 9.03318e+02 0.00000e+00 4.64877e+02 0.00000e+00 2.87258e+00 2.21967e-02 1.22056e+01 1.13163e-01 4.31974e+00 1.71370e-03 3.58851e+00 5.49472e-03 1.69742e+01 8.01794e-01    3097040 0.00000e+00 0.00000e+00 
           55           12 522552    47685406     2.69521e-09 1.74046e-05 2.57131e-06 5.70780e+00 6.06024e-02 2.17658e+01 1.60659e-01 4.75167e+01 6.61708e-01 2.62344e+00 7.95391e-02 4.78412e+01 1.52182e+00 9.80645e+01 2.06719e+00 2.79330e+02 0.00000e+00 4.75289e+01 0.00000e+00 1.02946e+03 0.00000e+00 5.30119e+02 0.00000e+00 3.06193e+00 2.47575e-02 1.37859e+01 1.47476e-01 4.54215e+00 9.00980e-04 4.13184e+00 4.20636e-03 1.86177e+01 5.34924e-01    3464922 0.00000e+00 0.00000e+00 
           56           12 590822    53439016     1.76314e-09 1.81708e-05 4.20261e-06 6.36205e+00 3.98987e-02 2.44825e+01 2.76478e-01 5.14038e+01 1.34472e+00 3.11399e+00 5.23703e-01 5.14806e+01 1.18338e+00 1.06092e+02 2.65084e+00 3.12537e+02 0.00000e+00 5.08431e+01 0.00000e+00 1.15488e+03 0.00000e+00 5.96288e+02 0.00000e+00 3.14582e+00 2.95871e-02 1.52703e+01 4.46311e-01 4.62494e+00 4.12091e-03 4.29005e+00 1.45226e-02 2.01270e+01 3.91267e-01    3763500 0.00000e+00 0.00000e+00 
           57           12 668962    59915524     1.11351e-09 1.78732e-05 3.54214e-06 5.22631e+00 3.98174e-02 2.73726e+01 1.80243e-01 5.53267e+01 3.16711e-01 3.50182e+00 1.60841e-01 5.56960e+01 9.36116e-01 1.14630e+02 5.65697e-01 3.50693e+02 0.00000e+00 6.17999e+01 0.00000e+00 1.29292e+03 0.00000e+00 6.69621e+02 0.00000e+00 3.23170e+00 2.43645e-02 1.68134e+01 1.36661e-01 4.69960e+00 8.14076e-04 4.43414e+00 1.23118e-02 2.17783e+01 5.92945e-01    4100690 0.00000e+00 0.00000e+00 
           58           12 738631    65823055     7.53962e-10 1.96564e-05 8.91169e-06 0.00000e+00 0.00000e+00 3.00690e+01 1.30755e-01 5.88918e+01 1.02292e+00 3.93407e+00 1.01942e-01 5.88065e+01 2.47677e+00 1.21749e+02 3.46513e+00 3.88833e+02 0.00000e+00 6.80971e+01 0.00000e+00 1.42879e+03 0.00000e+00 7.38331e+02 0.00000e+00 3.27859e+00 2.09943e-02 1.82102e+01 1.54954e-01 4.75601e+00 1.16002e-03 4.54626e+00 3.03287e-02 2.32186e+01 7.75879e-01    4375456 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_5_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     81        4761     1.13162e-01 9.22140e-06 1.54410e-05 7.26674e-04 3.83011e-04 3.17680e-04 1.07644e-04 0.00000e+00 0.00000e+00 3.13585e-04 1.32585e-04 2.28755e-03 5.27317e-04 2.82243e-03 8.41327e-04 1.67487e-03 0.00000e+00 4.16199e-02 0.00000e+00 2.72344e-02 0.00000e+00 4.96379e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        576 1.09430e-04 1.86839e-05 
            1            1     81        4761     1.01272e-01 8.16840e-06 1.73545e-05 1.49777e-03 1.22832e-03 2.96803e-04 2.25272e-04 0.00000e+00 0.00000e+00 2.61750e-04 1.52866e-04 3.53262e-03 2.21792e-03 4.00450e-03 2.46660e-03 4.01058e-03 0.00000e+00 7.71098e-03 0.00000e+00 1.86742e-02 0.00000e+00 7.18848e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        792 1.43021e-04 7.31321e-05 
            2            2    169       12769     1.00066e-01 3.93620e-06 1.28242e-06 7.91651e-04 6.78706e-04 8.05693e-04 3.90730e-04 0.00000e+00 0.00000e+00 7.02045e-04 2.78453e-04 1.25464e-02 8.32949e-03 1.37436e-02 8.91577e-03 1.44699e-02 0.00000e+00 1.93130e-02 0.00000e+00 6.45962e-02 0.00000e+00 2.65089e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2412 4.09946e-04 2.66651e-04 
            3            2    169       12769     1.00173e-01 4.12300e-06 1.29302e-06 7.00008e-03 6.73912e-03 8.64450e-04 4.18928e-04 0.00000e+00 0.00000e+00 6.34384e-04 3.43332e-04 1.45932e-02 9.72339e-03 1.57547e-02 1.03718e-02 1.70342e-02 0.00000e+00 1.88911e-02 0.00000e+00 7.61320e-02 0.00000e+00 3.12331e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2736 4.41047e-04 2.69462e-04 
            4            3    441       40401     9.66088e-02 4.00640e-06 1.65236e-06 1.40922e-03 4.29857e-05 2.47654e-03 1.60840e-03 0.00000e+00 0.00000e+00 2.07321e-03 1.08300e-03 5.56891e-02 3.13721e-02 5.93366e-02 3.35867e-02 3.97689e-02 0.00000e+00 6.38173e-02 0.00000e+00 2.66141e-01 0.00000e+00 7.38597e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       9324 1.41385e-03 1.08418e-03 
            5            3    441       40401     9.65769e-02 3.88560e-06 1.52459e-07 1.51549e-03 5.10839e-05 2.24667e-03 1.37109e-04 0.00000e+00 0.00000e+00 1.59508e-03 6.48123e-06 5.45912e-02 1.84990e-03 5.76950e-02 1.79787e-03 4.39186e-02 0.00000e+00 6.13373e-02 0.00000e+00 2.85638e-01 0.00000e+00 8.10647e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      10080 1.35675e-03 6.01068e-05 
            6            3    441       40401     9.64696e-02 5.40300e-06 8.72989e-06 2.47352e-02 1.25512e-04 2.35133e-03 9.54867e-05 0.00000e+00 0.00000e+00 1.59602e-03 2.52345e-05 6.09529e-02 2.03971e-03 6.41583e-02 2.10321e-03 4.92241e-02 0.00000e+00 6.11015e-02 0.00000e+00 3.12445e-01 0.00000e+00 9.13644e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      11052 1.44867e-03 3.93808e-05 
            7            4   1114      125314     8.92509e-02 3.83580e-06 1.91130e-07 3.79889e-03 6.15709e-05 1.14931e-02 1.89252e-03 0.00000e+00 0.00000e+00 5.61040e-03 2.52718e-04 2.32460e-01 9.15409e-03 2.45886e-01 8.79147e-03 1.89975e-01 0.00000e+00 1.87933e-01 0.00000e+00 9.23341e-01 0.00000e+00 3.41732e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      32868 7.38608e-03 3.69860e-04 
            8            4   1114      125314     8.90562e-02 4.70320e-06 1.26802e-06 7.80228e-02 8.26733e-04 1.20198e-02 1.67045e-03 0.00000e+00 0.00000e+00 5.04402e-03 4.06274e-04 2.45108e-01 1.11003e-02 2.58145e-01 1.08700e-02 2.02007e-01 0.00000e+00 1.84391e-01 0.00000e+00 9.73314e-01 0.00000e+00 3.63407e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      34704 7.56783e-03 1.68377e-04 
            9            5   2365      300403     7.53856e-02 4.34500e-06 1.49444e-06 1.69953e-02 2.09090e-04 2.89363e-02 2.70812e-03 0.00000e+00 0.00000e+00 1.38532e-02 5.85958e-04 6.56123e-01 2.18958e-02 6.91134e-01 2.16757e-02 5.33574e-01 0.00000e+00 4.92792e-01 0.00000e+00 2.49572e+00 0.00000e+00 9.73799e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      82980 1.98373e-02 6.05503e-04 
           10            5   2676      339546     7.40894e-02 5.74100e-06 9.41990e-07 1.12060e-01 1.13872e-03 3.42127e-02 3.12290e-03 0.00000e+00 0.00000e+00 1.67976e-02 6.07373e-04 7.50705e-01 2.58201e-02 7.91653e-01 2.61198e-02 6.15520e-01 0.00000e+00 5.29723e-01 0.00000e+00 2.88875e+00 0.00000e+00 1.11548e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      93780 2.25906e-02 7.08181e-04 
           11            6   4262      556118     6.63036e-02 6.02720e-06 6.75138e-07 1.40186e-01 8.51407e-04 6.92779e-02 1.04041e-02 0.00000e+00 0.00000e+00 2.69714e-02 1.27115e-03 1.38540e+00 5.34995e-02 1.46033e+00 5.17133e-02 1.15415e+00 0.00000e+00 9.11142e-01 0.00000e+00 5.09391e+00 0.00000e+00 2.05553e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     155016 4.54171e-02 9.59790e-04 
           12            6   6007      819149     5.01359e-02 6.16220e-06 1.75778e-06 2.03019e-01 8.18605e-04 1.08117e-01 9.80185e-03 0.00000e+00 0.00000e+00 4.23218e-02 8.57231e-04 2.20939e+00 9.52368e-02 2.32880e+00 9.65135e-02 1.79488e+00 0.00000e+00 1.39252e+00 0.00000e+00 7.79174e+00 0.00000e+00 3.17658e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     227916 7.33528e-02 7.88814e-04 
           13            7   8403     1168477     3.93977e-02 6.22140e-06 1.60725e-06 2.05005e-01 1.26991e-03 1.80494e-01 2.57852e-02 0.00000e+00 0.00000e+00 5.72458e-02 1.56950e-03 3.53409e+00 2.12599e-01 3.71630e+00 2.14361e-01 2.81912e+00 0.00000e+00 2.06197e+00 0.00000e+00 1.18547e+01 0.00000e+00 4.94689e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     326412 1.19869e-01 1.30842e-03 
           14            7  10707     1511123     2.71871e-02 6.34300e-06 1.42002e-06 1.49639e-01 6.46098e-04 2.38025e-01 2.43792e-02 0.00000e+00 0.00000e+00 7.71735e-02 9.72774e-03 4.89000e+00 3.29700e-01 5.13723e+00 3.45426e-01 3.81294e+00 0.00000e+00 2.12386e+00 0.00000e+00 1.57933e+01 0.00000e+00 6.69589e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     422856 1.63479e-01 5.86922e-03 
           15            7  11843     1666341     2.49063e-02 6.70240e-06 2.36320e-06 5.73116e-01 1.84573e-03 2.99491e-01 5.28921e-02 0.00000e+00 0.00000e+00 8.69049e-02 8.25132e-03 5.64484e+00 3.56826e-01 5.93276e+00 3.74243e-01 4.43607e+00 0.00000e+00 2.33876e+00 0.00000e+00 1.84650e+01 0.00000e+00 7.86055e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     484200 1.93597e-01 8.12957e-03 
           16            8  17289     2467923     1.32605e-02 7.59520e-06 6.26553e-06 2.65001e-01 1.68726e-03 4.48360e-01 3.68116e-02 0.00000e+00 0.00000e+00 1.22840e-01 1.07915e-02 8.91299e+00 6.90328e-01 9.38990e+00 7.14183e-01 7.02349e+00 0.00000e+00 3.10430e+00 0.00000e+00 2.87291e+01 0.00000e+00 1.24552e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     708084 3.43400e-01 1.28649e-02 
           17            8  19994     2867766     7.60295e-03 7.06420e-06 1.92019e-06 1.72600e-01 7.81523e-04 5.38589e-01 3.87560e-02 0.00000e+00 0.00000e+00 1.43396e-01 1.35113e-02 1.05006e+01 7.66883e-01 1.10644e+01 8.01267e-01 8.40792e+00 0.00000e+00 3.44928e+00 0.00000e+00 3.36632e+01 0.00000e+00 1.47976e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     821160 4.08102e-01 2.03838e-02 
           18            8  21684     3112540     4.95319e-03 7.64060e-06 3.04510e-06 1.76904e-01 1.28167e-03 5.89732e-01 4.12794e-02 0.00000e+00 0.00000e+00 1.59006e-01 1.36723e-02 1.15272e+01 8.70555e-01 1.21440e+01 9.13823e-01 9.19177e+00 0.00000e+00 3.69088e+00 0.00000e+00 3.72946e+01 0.00000e+00 1.63712e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     891576 4.44281e-01 2.81604e-02 
           19            8  23269     3339989     3.63373e-03 8.04120e-06 3.71984e-06 4.21311e-01 1.93837e-03 6.77730e-01 7.74818e-02 0.00000e+00 0.00000e+00 1.73972e-01 1.78073e-02 1.25232e+01 8.56882e-01 1.32017e+01 9.02344e-01 1.00715e+01 0.00000e+00 3.89653e+00 0.00000e+00 4.04400e+01 0.00000e+00 1.78727e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     961776 4.90207e-01 2.63382e-02 
           20            9  26354     3789928     2.46934e-03 8.34040e-06 3.83692e-06 5.15846e-01 1.23627e-02 7.75862e-01 4.47201e-02 0.00000e+00 0.00000e+00 1.81902e-01 2.16943e-02 1.47060e+01 1.17767e+00 1.55495e+01 1.25191e+00 1.18869e+01 0.00000e+00 4.29562e+00 0.00000e+00 4.69340e+01 0.00000e+00 2.09571e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1095912 6.45609e-01 5.06372e-02 
           21            9  31471     4530645     1.48221e-03 9.65760e-06 1.42003e-06 4.34814e-01 3.22835e-03 9.53797e-01 5.16948e-02 0.00000e+00 0.00000e+00 2.19716e-01 2.35066e-02 1.78181e+01 1.23939e+00 1.88459e+01 1.33116e+00 1.46107e+01 0.00000e+00 4.93470e+00 0.00000e+00 5.77935e+01 0.00000e+00 2.57592e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1299816 7.89025e-01 6.72618e-02 
           22            9  35135     5067359     8.98544e-04 1.08374e-05 2.17802e-06 2.73750e-01 1.03694e-03 1.11731e+00 7.26557e-02 0.00000e+00 0.00000e+00 2.50431e-01 2.57240e-02 2.01978e+01 1.16773e+00 2.13627e+01 1.27559e+00 1.66650e+01 0.00000e+00 5.46352e+00 0.00000e+00 6.51663e+01 0.00000e+00 2.93859e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1453284 8.93010e-01 7.96289e-02 
           23            9  37246     5374458     6.43516e-04 1.19104e-05 1.02516e-06 5.33533e-01 3.59004e-03 1.20465e+00 8.19511e-02 0.00000e+00 0.00000e+00 2.68109e-01 2.67401e-02 2.16572e+01 1.35713e+00 2.29077e+01 1.47078e+00 1.79069e+01 0.00000e+00 5.74368e+00 0.00000e+00 7.03743e+01 0.00000e+00 3.15753e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1546380 9.59814e-01 8.45267e-02 
           24            9  41241     5973207     3.34157e-04 1.27488e-05 2.25295e-06 2.50643e-01 1.39999e-03 1.36350e+00 8.69511e-02 0.00000e+00 0.00000e+00 3.03643e-01 2.95531e-02 2.40764e+01 1.49904e+00 2.54758e+01 1.60822e+00 1.99300e+01 0.00000e+00 6.26697e+00 0.00000e+00 7.76348e+01 0.00000e+00 3.52680e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1707408 1.07091e+00 8.16094e-02 
           25            9  43418     6282322     1.73045e-04 1.30252e-05 2.05910e-06 1.28830e-01 1.43728e-03 1.45513e+00 1.25491e-01 0.00000e+00 0.00000e+00 3.26313e-01 3.58437e-02 2.53740e+01 1.40757e+00 2.68551e+01 1.54289e+00 2.11197e+01 0.00000e+00 6.53201e+00 0.00000e+00 8.21677e+01 0.00000e+00 3.71707e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1794348 1.12874e+00 9.84714e-02 
           26            9  44552     6449508     1.18159e-04 1.29098e-05 2.55728e-06 1.31658e-01 9.27445e-04 1.49702e+00 9.98968e-02 0.00000e+00 0.00000e+00 3.36613e-01 3.69313e-02 2.60938e+01 1.68275e+00 2.76194e+01 1.81783e+00 2.16442e+01 0.00000e+00 6.68396e+00 0.00000e+00 8.47670e+01 0.00000e+00 3.83356e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1841220 1.16175e+00 9.81396e-02 
           27            9  45720     6618466     7.31409e-05 1.53336e-05 5.84518e-06 1.30466e-01 1.15460e-03 1.54693e+00 1.04134e-01 0.00000e+00 0.00000e+00 3.48955e-01 3.72356e-02 2.68458e+01 1.58462e+00 2.84182e+01 1.72389e+00 2.23633e+01 0.00000e+00 6.82678e+00 0.00000e+00 8.79419e+01 0.00000e+00 3.93883e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1889496 1.19599e+00 1.00037e-01 
           28            9  46932     6798058     4.42651e-05 1.33468e-05 3.56431e-06 1.43898e-01 2.43431e-03 1.59614e+00 1.19282e-01 0.00000e+00 0.00000e+00 3.53886e-01 2.30165e-02 2.77129e+01 1.85372e+00 2.93263e+01 1.98196e+00 2.30444e+01 0.00000e+00 7.01669e+00 0.00000e+00 9.06717e+01 0.00000e+00 4.07506e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1938852 1.23157e+00 1.04811e-01 
           29            9  48148     6974130     3.12380e-05 1.34098e-05 4.03364e-06 1.55003e-01 2.94318e-03 1.66064e+00 1.84713e-01 0.00000e+00 0.00000e+00 3.74859e-01 2.30341e-02 2.84513e+01 1.69148e+00 3.01262e+01 1.81491e+00 2.38147e+01 0.00000e+00 7.15787e+00 0.00000e+00 9.32747e+01 0.00000e+00 4.21220e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1990800 1.27127e+00 9.86818e-02 
           30            9  49146     7121064     2.55452e-05 1.45256e-05 3.75568e-06 5.39379e-01 7.64056e-03 1.69762e+00 1.04418e-01 0.00000e+00 0.00000e+00 3.85954e-01 2.39536e-02 2.94463e+01 1.71776e+00 3.11789e+01 1.84670e+00 2.47647e+01 0.00000e+00 7.29637e+00 0.00000e+00 9.66128e+01 0.00000e+00 4.35832e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2050524 1.31722e+00 1.03487e-01 
           31           10  53252     7736314     1.64440e-05 1.39756e-05 4.43472e-06 5.21988e-01 5.11887e-03 1.90188e+00 1.42706e-01 0.00000e+00 0.00000e+00 3.79635e-01 2.91823e-02 3.25230e+01 1.80637e+00 3.45008e+01 1.96655e+00 2.73080e+01 0.00000e+00 7.86257e+00 0.00000e+00 1.05501e+02 0.00000e+00 4.80023e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2220084 1.56633e+00 1.30084e-01 
           32           10  57676     8400106     1.00540e-05 1.53178e-05 3.51387e-06 3.81951e-01 6.43387e-03 2.09120e+00 1.50801e-01 0.00000e+00 0.00000e+00 4.12753e-01 5.74606e-02 3.55584e+01 1.67881e+00 3.77125e+01 1.85228e+00 3.00147e+01 0.00000e+00 8.51492e+00 0.00000e+00 1.16084e+02 0.00000e+00 5.29023e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2398176 1.70693e+00 1.13045e-01 
           33           10  60672     8849410     6.91147e-06 1.56070e-05 3.61231e-06 5.73204e-01 7.44620e-03 2.24908e+00 1.80667e-01 0.00000e+00 0.00000e+00 4.31346e-01 5.24674e-02 3.78276e+01 2.23511e+00 4.00948e+01 2.42658e+00 3.19670e+01 0.00000e+00 8.86097e+00 0.00000e+00 1.22997e+02 0.00000e+00 5.65131e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2526372 1.79967e+00 1.40411e-01 
           34           10  65316     9549242     4.24868e-06 1.56150e-05 4.02549e-06 3.78939e-01 5.61589e-03 2.42820e+00 1.76147e-01 0.00000e+00 0.00000e+00 4.75069e-01 6.44400e-02 4.10400e+01 2.25822e+00 4.35114e+01 2.43848e+00 3.49108e+01 0.00000e+00 9.52145e+00 0.00000e+00 1.33372e+02 0.00000e+00 6.10926e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2712672 1.95790e+00 1.16187e-01 
           35           10  68115     9965855     3.01042e-06 1.57520e-05 3.29878e-06 5.48546e-01 5.02234e-03 2.56507e+00 1.57368e-01 0.00000e+00 0.00000e+00 4.99124e-01 6.44994e-02 4.30948e+01 2.38681e+00 4.56970e+01 2.60571e+00 3.68580e+01 0.00000e+00 9.84784e+00 0.00000e+00 1.43100e+02 0.00000e+00 6.42688e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2834280 2.06198e+00 1.53114e-01 
           36           10  71770    10508972     2.14439e-06 1.53964e-05 4.24412e-06 4.89781e-01 4.75554e-03 2.73440e+00 1.94512e-01 0.00000e+00 0.00000e+00 5.30768e-01 5.82814e-02 4.56902e+01 2.33728e+00 4.84888e+01 2.59188e+00 3.89954e+01 0.00000e+00 1.04172e+01 0.00000e+00 1.48934e+02 0.00000e+00 6.84481e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2992932 2.22467e+00 1.96669e-01 
           37           10  74890    10995272     1.53441e-06 1.60934e-05 2.28546e-06 8.13433e-01 3.28446e-03 2.89977e+00 1.29237e-01 0.00000e+00 0.00000e+00 5.75261e-01 2.68034e-02 4.85341e+01 8.32815e-01 5.15237e+01 9.33454e-01 4.12591e+01 0.00000e+00 1.09081e+01 0.00000e+00 1.56729e+02 0.00000e+00 7.19169e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3127500 2.36816e+00 8.29878e-02 
           38           10  80271    11811735     8.35276e-07 1.54834e-05 4.06054e-06 3.99940e-01 5.09758e-03 3.14462e+00 1.26225e-01 0.00000e+00 0.00000e+00 6.27329e-01 4.93098e-02 5.21708e+01 4.34438e-01 5.54077e+01 5.28217e-01 4.43129e+01 0.00000e+00 1.16545e+01 0.00000e+00 1.67145e+02 0.00000e+00 7.73812e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3338208 2.56001e+00 6.45640e-02 
           39           10  83248    12261852     5.27866e-07 1.63626e-05 2.86869e-06 4.01103e-01 2.50085e-03 3.28543e+00 1.39892e-01 0.00000e+00 0.00000e+00 6.53078e-01 5.86427e-02 5.42317e+01 5.00417e-01 5.75887e+01 5.61103e-01 4.59229e+01 0.00000e+00 1.20787e+01 0.00000e+00 1.73605e+02 0.00000e+00 8.05274e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3457764 2.65264e+00 3.65419e-02 
           40           10  86197    12682853     3.36582e-07 1.59276e-05 4.63400e-06 3.54056e-01 2.25433e-03 3.41229e+00 1.07927e-01 0.00000e+00 0.00000e+00 6.78441e-01 5.66498e-02 5.61367e+01 5.44567e-01 5.96262e+01 6.13080e-01 4.78127e+01 0.00000e+00 1.24810e+01 0.00000e+00 1.80037e+02 0.00000e+00 8.37313e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3575160 2.75687e+00 3.34652e-02 
           41           10  88835    13072919     2.20771e-07 1.65768e-05 1.99446e-06 5.36139e-01 2.53262e-03 3.57078e+00 9.91254e-02 0.00000e+00 0.00000e+00 7.07290e-01 5.97356e-02 5.81369e+01 5.21565e-01 6.17282e+01 4.86758e-01 4.93796e+01 0.00000e+00 1.28887e+01 0.00000e+00 1.86550e+02 0.00000e+00 8.64540e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3684672 2.82804e+00 1.00490e-01 
           42           10  92978    13657842     1.48812e-07 1.58250e-05 4.64582e-06 1.02213e+00 6.72542e-03 3.75656e+00 8.70799e-02 0.00000e+00 0.00000e+00 7.43999e-01 6.52684e-02 6.10184e+01 4.25009e-01 6.47664e+01 3.58810e-01 5.19731e+01 0.00000e+00 1.33184e+01 0.00000e+00 1.96866e+02 0.00000e+00 9.10784e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3861252 2.94481e+00 1.93054e-01 
           43           10 100281    14635115     1.11196e-07 1.60422e-05 2.08277e-06 1.38356e+00 1.15616e-02 4.11820e+00 8.29886e-02 0.00000e+00 0.00000e+00 8.20520e-01 6.24599e-02 6.68028e+01 2.32526e-01 7.08923e+01 3.23768e-01 5.70817e+01 0.00000e+00 1.42852e+01 0.00000e+00 2.15573e+02 0.00000e+00 9.99630e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4200696 3.20704e+00 1.91434e-01 
           44           11 107327    15767829     8.34981e-08 1.57660e-05 2.66020e-06 1.74820e+00 1.12922e-02 4.60117e+00 2.30838e-01 0.00000e+00 0.00000e+00 7.85309e-01 7.46381e-02 7.25348e+01 5.28575e-01 7.70056e+01 5.15246e-01 6.22189e+01 0.00000e+00 1.52495e+01 0.00000e+00 2.33510e+02 0.00000e+00 1.08579e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4506876 3.61932e+00 1.53853e-01 
           45           11 117739    17338739     5.86651e-08 1.67832e-05 2.99088e-06 2.22664e+00 2.01647e-02 5.06249e+00 1.53541e-01 0.00000e+00 0.00000e+00 8.66469e-01 3.93500e-02 8.03988e+01 8.24875e-01 8.53806e+01 7.61769e-01 6.94021e+01 0.00000e+00 1.67929e+01 0.00000e+00 2.59865e+02 0.00000e+00 1.21577e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4926888 4.04202e+00 1.74577e-01 
           46           11 130762    19235956     4.02417e-08 1.65588e-05 3.15471e-06 3.10663e+00 3.41390e-02 5.73093e+00 9.17799e-02 0.00000e+00 0.00000e+00 9.60971e-01 3.54841e-02 9.01803e+01 8.00492e-01 9.58361e+01 8.33331e-01 7.86196e+01 0.00000e+00 1.86088e+01 0.00000e+00 2.92453e+02 0.00000e+00 1.36435e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5458572 4.61222e+00 3.42084e-01 
           47           11 150368    21905394     2.68041e-08 1.64610e-05 3.04197e-06 2.61627e+00 1.20871e-02 6.62169e+00 9.85073e-02 0.00000e+00 0.00000e+00 1.12629e+00 2.57175e-02 1.03398e+02 1.13007e+00 1.09778e+02 1.24667e+00 9.08693e+01 0.00000e+00 2.09451e+01 0.00000e+00 3.37768e+02 0.00000e+00 1.58328e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6227964 5.16065e+00 1.19675e-01 
           48           11 164872    23844868     1.88372e-08 1.64748e-05 2.95310e-06 2.55742e+00 1.16345e-02 7.39077e+00 7.71439e-02 0.00000e+00 0.00000e+00 1.24880e+00 2.53873e-02 1.14144e+02 1.05468e+00 1.21173e+02 1.08676e+00 1.01281e+02 0.00000e+00 2.29558e+01 0.00000e+00 3.73281e+02 0.00000e+00 1.75624e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6841728 5.67947e+00 6.79756e-02 
           49           11 178381    25810581     1.35549e-08 1.62658e-05 3.81177e-06 3.80004e+00 2.38012e-02 8.16183e+00 1.05795e-01 0.00000e+00 0.00000e+00 1.39612e+00 8.32813e-02 1.24151e+02 1.68238e+00 1.31832e+02 1.71978e+00 1.10131e+02 0.00000e+00 2.45790e+01 0.00000e+00 4.07957e+02 0.00000e+00 1.91288e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7389828 6.17522e+00 1.20300e-01 
           50           11 201309    28889731     7.94812e-09 1.83468e-05 1.31014e-05 3.24678e+00 2.51383e-02 9.25199e+00 1.21868e-01 0.00000e+00 0.00000e+00 1.61189e+00 9.57540e-02 1.40219e+02 8.91332e-01 1.48984e+02 8.76694e-01 1.25440e+02 0.00000e+00 2.77802e+01 0.00000e+00 4.59443e+02 0.00000e+00 2.17757e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8301564 7.02990e+00 8.25138e-02 
           51           11 224243    31868227     4.82907e-09 1.66496e-05 3.81926e-06 3.58729e+00 2.05130e-02 1.04943e+01 1.25918e-01 0.00000e+00 0.00000e+00 1.59789e+00 9.02945e-02 1.56862e+02 2.45230e+00 1.66662e+02 2.35136e+00 1.41835e+02 0.00000e+00 3.03422e+01 0.00000e+00 5.17312e+02 0.00000e+00 2.45333e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9225936 8.06326e+00 7.69297e-02 
           52           11 252009    35427655     2.91296e-09 1.63142e-05 2.12024e-06 3.65747e+00 6.98603e-02 1.18389e+01 1.37397e-01 0.00000e+00 0.00000e+00 1.77895e+00 7.62335e-02 1.77060e+02 2.46062e+00 1.88080e+02 2.44441e+00 1.60258e+02 0.00000e+00 3.43240e+01 0.00000e+00 5.82773e+02 0.00000e+00 2.75564e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10324728 9.08702e+00 9.88596e-02 
           53           11 278366    38710568     1.75109e-09 1.63456e-05 3.58936e-06 3.27563e+00 2.68608e-02 1.30896e+01 1.28226e-01 0.00000e+00 0.00000e+00 1.98386e+00 1.18659e-01 1.94523e+02 2.64954e+00 2.06748e+02 2.65569e+00 1.78172e+02 0.00000e+00 3.81174e+01 0.00000e+00 6.45814e+02 0.00000e+00 3.05497e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11394144 1.00693e+01 1.21521e-01 
           54           11 302589    41791383     1.19582e-09 1.63926e-05 4.25721e-06 2.75849e+00 2.79408e-02 1.44214e+01 1.75139e-01 0.00000e+00 0.00000e+00 2.17995e+00 1.24758e-01 2.13762e+02 3.60789e+00 2.27264e+02 3.46250e+00 1.96215e+02 0.00000e+00 4.02220e+01 0.00000e+00 7.18105e+02 0.00000e+00 3.37555e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12450276 1.11198e+01 1.21753e-01 
           55           11 319097    44012399     9.82896e-10 1.83546e-05 1.03998e-05 5.23122e+00 7.79813e-02 1.56996e+01 1.16498e-01 0.00000e+00 0.00000e+00 2.31612e+00 1.14523e-01 2.32281e+02 4.46883e+00 2.46960e+02 4.56088e+00 2.15393e+02 0.00000e+00 4.26341e+01 0.00000e+00 7.76618e+02 0.00000e+00 3.68534e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13435128 1.21543e+01 2.23497e-01 
           56           12 344334    47693908     7.43519e-10 1.69148e-05 1.91079e-06 7.72418e+00 7.48193e-02 1.74432e+01 2.02981e-01 0.00000e+00 0.00000e+00 2.54288e+00 1.56430e-01 2.54410e+02 3.64460e+00 2.70621e+02 3.66232e+00 2.37168e+02 0.00000e+00 4.59285e+01 0.00000e+00 8.54348e+02 0.00000e+00 4.04822e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14569020 1.34454e+01 1.97311e-01 
           57           12 392742    54202214     4.95004e-10 1.68854e-05 2.41114e-06 9.10850e+00 1.15967e-01 2.02676e+01 1.89959e-01 0.00000e+00 0.00000e+00 3.02481e+00 1.62334e-01 2.93397e+02 4.82859e+00 3.12338e+02 4.82340e+00 2.73688e+02 0.00000e+00 5.21952e+01 0.00000e+00 9.78492e+02 0.00000e+00 4.68646e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16506000 1.56583e+01 2.08329e-01 
           58           12 447709    61486185     3.30510e-10 1.67134e-05 2.77481e-06 0.00000e+00 0.00000e+00 2.34755e+01 2.17855e-01 0.00000e+00 0.00000e+00 3.06993e+00 2.30015e-01 3.37505e+02 6.70318e+00 3.59159e+02 6.60159e+00 3.16941e+02 0.00000e+00 5.87669e+01 0.00000e+00 1.13064e+03 0.00000e+00 5.39775e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   18782856 1.82728e+01 3.44937e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_5_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     81        4761     1.13195e-01 1.25226e-05 2.51212e-05 2.16116e-03 9.70673e-03 1.67248e-03 3.14037e-03 1.19995e-02 4.55804e-02 3.61882e-04 7.67615e-05 8.12824e-04 1.07170e-04 1.32258e-02 4.57901e-02 2.07528e-03 0.00000e+00 2.51435e-02 0.00000e+00 2.23496e-02 0.00000e+00 4.99204e-03 0.00000e+00 1.03886e-02 4.49129e-02 5.54780e-04 3.13849e-04 5.63378e-05 2.72231e-05 4.87720e-05 4.10676e-05 5.32758e-04 2.34974e-05        289 0.00000e+00 0.00000e+00 
            1            1     81        4761     1.01264e-01 4.60720e-06 2.77550e-06 1.61792e-03 1.95028e-03 4.25345e-04 3.49327e-05 6.01953e-03 1.19443e-02 2.72599e-04 1.66978e-04 8.20341e-04 4.68844e-04 7.15986e-03 1.25850e-02 8.06979e-03 0.00000e+00 1.74105e-02 0.00000e+00 3.56238e-02 0.00000e+00 1.61534e-02 0.00000e+00 3.70581e-03 6.79074e-03 5.68928e-04 4.49945e-04 5.51386e-05 4.00782e-05 3.99356e-05 2.12442e-05 1.29273e-03 4.35647e-03        289 0.00000e+00 0.00000e+00 
            2            2    169       12769     1.00065e-01 4.34020e-06 1.23579e-06 6.77573e-04 2.37905e-05 8.54913e-04 3.24639e-04 9.74667e-03 1.52277e-02 1.59284e-03 4.97422e-03 1.70495e-03 9.41745e-04 1.30921e-02 2.11594e-02 1.45297e-02 0.00000e+00 1.16989e-02 0.00000e+00 4.13176e-02 0.00000e+00 1.62381e-02 0.00000e+00 5.38045e-03 9.08476e-03 1.37685e-03 1.00156e-03 7.86062e-05 6.07482e-05 6.06310e-04 3.29801e-03 1.51937e-03 1.12954e-03        625 0.00000e+00 0.00000e+00 
            3            2    169       12769     1.00172e-01 4.22060e-06 3.82787e-07 5.97230e-03 2.30260e-04 9.00565e-04 3.00238e-04 7.29080e-03 1.37353e-04 6.03220e-04 8.58342e-05 1.51094e-03 2.66888e-05 9.44981e-03 2.38192e-04 1.03601e-02 0.00000e+00 1.11399e-02 0.00000e+00 4.89049e-02 0.00000e+00 1.90772e-02 0.00000e+00 3.84861e-03 7.12838e-05 1.25763e-03 3.74218e-05 7.00480e-05 7.04432e-06 5.80092e-05 3.35684e-06 1.38885e-03 2.80026e-05        625 0.00000e+00 0.00000e+00 
            4            3    441       40401     9.66086e-02 4.19500e-06 5.55229e-07 1.41467e-03 9.13837e-05 2.30121e-03 2.24832e-04 1.64152e-02 5.53617e-04 2.04901e-03 1.47258e-04 3.76711e-03 1.48475e-04 2.23031e-02 5.07934e-04 4.19670e-02 0.00000e+00 3.84483e-02 0.00000e+00 2.07375e-01 0.00000e+00 7.37692e-02 0.00000e+00 6.35763e-03 1.68338e-04 3.97614e-03 2.00263e-04 1.23939e-04 2.12712e-05 1.16536e-04 8.01982e-06 4.20156e-03 1.87308e-04       1681 0.00000e+00 0.00000e+00 
            5            3    441       40401     9.65767e-02 4.24640e-06 4.87537e-07 1.53434e-03 1.12803e-04 2.33876e-03 2.71049e-04 1.63563e-02 4.50803e-04 1.66091e-03 2.32840e-05 3.66286e-03 1.51495e-04 2.17551e-02 5.75688e-04 4.39957e-02 0.00000e+00 3.99936e-02 0.00000e+00 2.29409e-01 0.00000e+00 8.16520e-02 0.00000e+00 6.28614e-03 1.54263e-04 3.99294e-03 1.60309e-04 1.18159e-04 5.60160e-06 1.06325e-04 1.21751e-05 4.25179e-03 9.44430e-05       1681 0.00000e+00 0.00000e+00 
            6            3    441       40401     9.64695e-02 4.18420e-06 2.80896e-07 2.49303e-02 3.35807e-04 2.44259e-03 2.23987e-04 1.69083e-02 3.66520e-04 1.66168e-03 7.15507e-06 3.63560e-03 1.46826e-04 2.22826e-02 5.23281e-04 4.89768e-02 0.00000e+00 4.29973e-02 0.00000e+00 2.58055e-01 0.00000e+00 9.14418e-02 0.00000e+00 6.28378e-03 1.02858e-04 4.25466e-03 1.12152e-04 1.19016e-04 9.88639e-06 1.04160e-04 2.40649e-06 4.54488e-03 1.25474e-04       1681 0.00000e+00 0.00000e+00 
            7            4   1114      125314     8.92501e-02 4.23660e-06 8.43871e-07 3.68876e-03 7.09805e-05 1.13693e-02 1.21628e-03 5.09722e-02 5.05685e-04 5.80081e-03 2.06808e-04 1.55999e-02 2.39158e-04 7.25394e-02 7.12692e-04 1.92337e-01 0.00000e+00 1.32610e-01 0.00000e+00 8.60279e-01 0.00000e+00 3.44202e-01 0.00000e+00 1.51943e-02 1.33665e-04 1.46581e-02 1.47430e-04 3.92781e-04 2.14699e-05 6.33071e-04 3.07728e-05 1.44062e-02 1.71293e-04       5690 0.00000e+00 0.00000e+00 
            8            4   1114      125314     8.90562e-02 5.09520e-06 8.45988e-07 7.76058e-02 3.80311e-04 1.17970e-02 9.16205e-04 5.10821e-02 1.16418e-03 5.36435e-03 2.66031e-04 1.56100e-02 7.49678e-04 7.22219e-02 1.76311e-03 2.03814e-01 0.00000e+00 1.87032e-01 0.00000e+00 9.60431e-01 0.00000e+00 3.63805e-01 0.00000e+00 1.51844e-02 3.58006e-04 1.48556e-02 3.25334e-04 4.07757e-04 5.75606e-05 5.68865e-04 2.24822e-05 1.46035e-02 5.04440e-04       5690 0.00000e+00 0.00000e+00 
            9            5   2365      300403     7.53856e-02 4.77940e-06 1.97993e-06 1.67598e-02 2.34180e-04 2.87087e-02 1.21107e-03 1.27519e-01 1.36951e-03 1.48973e-02 1.71677e-03 3.50818e-02 4.93020e-04 1.77857e-01 6.05443e-04 5.42558e-01 0.00000e+00 4.92802e-01 0.00000e+00 2.49267e+00 0.00000e+00 9.70170e-01 0.00000e+00 2.96774e-02 9.78739e-04 4.20520e-02 2.77240e-04 1.00572e-03 4.05564e-05 1.63456e-03 1.15632e-04 3.84293e-02 5.40773e-04      17627 0.00000e+00 0.00000e+00 
           10            5   2676      339546     7.40894e-02 5.94100e-06 1.34599e-06 1.11705e-01 8.86622e-04 3.31862e-02 1.80225e-03 1.32420e-01 3.85970e-03 1.72490e-02 2.45910e-03 3.99838e-02 5.36021e-04 1.90053e-01 6.51566e-03 6.17021e-01 0.00000e+00 5.28204e-01 0.00000e+00 2.79900e+00 0.00000e+00 1.14365e+00 0.00000e+00 3.00714e-02 8.43730e-04 4.35088e-02 1.18589e-03 1.03125e-03 7.49371e-05 1.69646e-03 3.82365e-04 4.07780e-02 8.94521e-04      17210 0.00000e+00 0.00000e+00 
           11            6   4262      556118     6.63036e-02 6.10260e-06 8.64426e-07 1.39691e-01 8.03957e-04 6.59838e-02 4.73546e-03 2.41101e-01 7.33483e-04 2.71325e-02 3.14103e-03 7.54648e-02 1.06966e-03 3.44312e-01 4.42997e-03 1.16057e+00 0.00000e+00 9.01346e-01 0.00000e+00 4.97320e+00 0.00000e+00 2.09679e+00 0.00000e+00 5.18221e-02 1.15880e-03 8.09396e-02 1.37704e-03 3.56472e-03 1.30838e-04 4.11708e-03 7.83221e-05 7.27627e-02 8.46242e-04      32332 0.00000e+00 0.00000e+00 
           12            6   6007      819149     5.01359e-02 6.43420e-06 1.86639e-06 2.01963e-01 1.56386e-03 1.06203e-01 5.23146e-03 3.25094e-01 6.06843e-03 4.26793e-02 6.58043e-03 1.11991e-01 2.04183e-03 4.80698e-01 1.43318e-02 1.81098e+00 0.00000e+00 1.39338e+00 0.00000e+00 7.66929e+00 0.00000e+00 3.21790e+00 0.00000e+00 5.97887e-02 1.69917e-03 1.14350e-01 1.23103e-03 3.44598e-03 9.27417e-05 4.83515e-03 5.37537e-04 1.03822e-01 1.61057e-03      44284 0.00000e+00 0.00000e+00 
           13            7   8403     1168477     3.93977e-02 6.75680e-06 1.25911e-06 2.03936e-01 1.69970e-03 1.72914e-01 1.24714e-02 5.10530e-01 6.36968e-03 5.69092e-02 7.64984e-03 1.76164e-01 1.50057e-03 7.44961e-01 3.38118e-03 2.80630e+00 0.00000e+00 2.07006e+00 0.00000e+00 1.17540e+01 0.00000e+00 4.97121e+00 0.00000e+00 9.37675e-02 1.76001e-03 1.76963e-01 3.62441e-03 9.91731e-03 1.53532e-04 9.32117e-03 2.50538e-04 1.60045e-01 4.94585e-03      68330 0.00000e+00 0.00000e+00 
           14            7  10707     1511123     2.71871e-02 7.48440e-06 1.06765e-06 1.48697e-01 2.24591e-03 2.32523e-01 1.25015e-02 6.35431e-01 7.25200e-03 7.58033e-02 1.00258e-02 2.26052e-01 1.42984e-03 9.39014e-01 1.76069e-02 3.81348e+00 0.00000e+00 2.11400e+00 0.00000e+00 1.56129e+01 0.00000e+00 6.74617e+00 0.00000e+00 1.03763e-01 1.80847e-03 2.29133e-01 3.32918e-03 9.62059e-03 1.64011e-04 9.96658e-03 9.65451e-04 2.06839e-01 1.54288e-03      87828 0.00000e+00 0.00000e+00 
           15            7  11843     1666341     2.49063e-02 8.90820e-06 1.60750e-06 5.70487e-01 6.34956e-03 2.81421e-01 2.43240e-02 7.80128e-01 5.57409e-03 8.76723e-02 1.25512e-02 2.64367e-01 4.23431e-03 1.13410e+00 1.08929e-02 4.44216e+00 0.00000e+00 2.34514e+00 0.00000e+00 1.81787e+01 0.00000e+00 7.87819e+00 0.00000e+00 1.38180e-01 2.56259e-03 2.61694e-01 1.91965e-03 2.44186e-02 2.35328e-04 1.56709e-02 9.49154e-04 2.47833e-01 1.33064e-02      98920 0.00000e+00 0.00000e+00 
           16            8  17289     2467923     1.32605e-02 1.10368e-05 2.80183e-06 2.62809e-01 3.55636e-03 4.46059e-01 3.11102e-02 1.11091e+00 8.02702e-03 1.21318e-01 1.63577e-02 4.13931e-01 7.96288e-03 1.64890e+00 1.70149e-02 7.02967e+00 0.00000e+00 3.10472e+00 0.00000e+00 2.83375e+01 0.00000e+00 1.24502e+01 0.00000e+00 1.67321e-01 2.44086e-03 3.90678e-01 5.23965e-03 2.66479e-02 2.82976e-04 2.20404e-02 4.29385e-04 3.74738e-01 8.33545e-03     142854 0.00000e+00 0.00000e+00 
           17            8  19994     2867766     7.60295e-03 1.61382e-05 1.27309e-05 1.71154e-01 2.86510e-03 5.36552e-01 3.05584e-02 1.27301e+00 1.63039e-02 1.45654e-01 1.86915e-02 4.95987e-01 9.35759e-03 1.91781e+00 4.14039e-02 8.40810e+00 0.00000e+00 3.46737e+00 0.00000e+00 3.36585e+01 0.00000e+00 1.48225e+01 0.00000e+00 1.80382e-01 3.29078e-03 4.55236e-01 4.67852e-03 2.77102e-02 2.58386e-04 2.33333e-02 1.38400e-03 4.37052e-01 6.44986e-03     165854 0.00000e+00 0.00000e+00 
           18            8  21684     3112540     4.95319e-03 1.46724e-05 6.03305e-06 1.75221e-01 2.07736e-03 5.86138e-01 3.39623e-02 1.37375e+00 1.80710e-02 1.59719e-01 1.93868e-02 5.44324e-01 1.49662e-02 2.08123e+00 5.22306e-02 9.22635e+00 0.00000e+00 3.71448e+00 0.00000e+00 3.65189e+01 0.00000e+00 1.62788e+01 0.00000e+00 1.88035e-01 4.83560e-03 4.94669e-01 2.34846e-03 2.82938e-02 2.09363e-04 2.42938e-02 1.23029e-03 4.77985e-01 6.74957e-03     179136 0.00000e+00 0.00000e+00 
           19            8  23269     3339989     3.63373e-03 1.40748e-05 4.05316e-06 4.17546e-01 2.12651e-03 6.56373e-01 4.18468e-02 1.65676e+00 4.31060e-02 1.76578e-01 2.41966e-02 6.18751e-01 2.49372e-02 2.45581e+00 2.74052e-02 1.00832e+01 0.00000e+00 3.90759e+00 0.00000e+00 3.99619e+01 0.00000e+00 1.79057e+01 0.00000e+00 2.45559e-01 4.13365e-03 5.45898e-01 2.04971e-03 7.34429e-02 4.02967e-04 3.70690e-02 9.88801e-04 5.66486e-01 5.32061e-02     196492 0.00000e+00 0.00000e+00 
           20            9  26354     3789928     2.46934e-03 1.56546e-05 3.25136e-06 5.09373e-01 1.89861e-03 7.75716e-01 5.15160e-02 1.93547e+00 4.12075e-02 1.83516e-01 1.58536e-02 7.88236e-01 2.96403e-02 2.91221e+00 3.59592e-02 1.19398e+01 0.00000e+00 4.30589e+00 0.00000e+00 4.66004e+01 0.00000e+00 2.09724e+01 0.00000e+00 2.77239e-01 2.33842e-03 6.53628e-01 4.14474e-03 7.55138e-02 4.78234e-04 4.38206e-02 1.52546e-03 6.70776e-01 5.05725e-02     236190 0.00000e+00 0.00000e+00 
           21            9  31471     4530645     1.48221e-03 1.60040e-05 3.26239e-06 4.31426e-01 1.80155e-03 9.49244e-01 4.94088e-02 2.20284e+00 2.60940e-02 2.22641e-01 3.47893e-02 1.01236e+00 8.37098e-02 3.44278e+00 1.03705e-01 1.47699e+01 0.00000e+00 4.94385e+00 0.00000e+00 5.67433e+01 0.00000e+00 2.57154e+01 0.00000e+00 2.91120e-01 3.10720e-03 7.62670e-01 3.53755e-03 7.83256e-02 4.64542e-04 4.75467e-02 1.83931e-03 7.80103e-01 3.17375e-02     268002 0.00000e+00 0.00000e+00 
           22            9  35135     5067359     8.98544e-04 1.63934e-05 3.57759e-06 2.70302e-01 2.59441e-03 1.09972e+00 4.88200e-02 2.88775e+00 1.94832e-01 2.52730e-01 3.32174e-02 1.24058e+00 1.25148e-01 4.38652e+00 6.67464e-02 1.66658e+01 0.00000e+00 5.47082e+00 0.00000e+00 6.41390e+01 0.00000e+00 2.92968e+01 0.00000e+00 4.04988e-01 6.05962e-03 8.82113e-01 8.78692e-03 1.94065e-01 4.65213e-04 6.80144e-02 1.64623e-03 1.03573e+00 2.23254e-01     303645 0.00000e+00 0.00000e+00 
           23            9  37246     5374458     6.43516e-04 1.70098e-05 3.20462e-06 5.29548e-01 3.60531e-03 1.18552e+00 5.38464e-02 3.05859e+00 2.05021e-01 2.73170e-01 3.82811e-02 1.34292e+00 1.24990e-01 4.68046e+00 6.91267e-02 1.79666e+01 0.00000e+00 5.74566e+00 0.00000e+00 6.88718e+01 0.00000e+00 3.15705e+01 0.00000e+00 4.27181e-01 4.34879e-03 9.48911e-01 4.72786e-03 2.02006e-01 3.86550e-04 7.80847e-02 1.62604e-03 1.08984e+00 2.27575e-01     327024 0.00000e+00 0.00000e+00 
           24            9  41241     5973207     3.34157e-04 1.69280e-05 3.20807e-06 2.47461e-01 1.91580e-03 1.33810e+00 5.05820e-02 3.31993e+00 2.28999e-01 3.08277e-01 3.95382e-02 1.47751e+00 1.39468e-01 5.11211e+00 6.91855e-02 1.99895e+01 0.00000e+00 6.27739e+00 0.00000e+00 7.67602e+01 0.00000e+00 3.50010e+01 0.00000e+00 4.39024e-01 5.27351e-03 1.03568e+00 6.16276e-03 2.25956e-01 6.41818e-04 9.51364e-02 2.23844e-03 1.18654e+00 2.33872e-01     353948 0.00000e+00 0.00000e+00 
           25            9  43418     6282322     1.73045e-04 1.71060e-05 2.26919e-06 1.26034e-01 2.17891e-03 1.41263e+00 5.05135e-02 3.44711e+00 2.13666e-01 3.27691e-01 4.13358e-02 1.59194e+00 1.82422e-01 5.37560e+00 7.70520e-02 2.10122e+01 0.00000e+00 6.53727e+00 0.00000e+00 8.11665e+01 0.00000e+00 3.70040e+01 0.00000e+00 4.47675e-01 5.71086e-03 1.08495e+00 1.05688e-02 2.34735e-01 5.76134e-04 1.01203e-01 8.92819e-04 1.22630e+00 2.29440e-01     369307 0.00000e+00 0.00000e+00 
           26            9  44552     6449508     1.18159e-04 1.66168e-05 3.56817e-06 1.28966e-01 2.37980e-03 1.46568e+00 5.61937e-02 3.53075e+00 1.79972e-01 3.38598e-01 4.36354e-02 1.62895e+00 1.80757e-01 5.50514e+00 9.60387e-02 2.18423e+01 0.00000e+00 6.71726e+00 0.00000e+00 8.34760e+01 0.00000e+00 3.83099e+01 0.00000e+00 4.52197e-01 4.24872e-03 1.11438e+00 1.04313e-02 2.36860e-01 7.12806e-04 1.04780e-01 1.52477e-03 1.26173e+00 1.99993e-01     377971 0.00000e+00 0.00000e+00 
           27            9  45720     6618466     7.31409e-05 1.71256e-05 3.13932e-06 1.27619e-01 2.15212e-03 1.51100e+00 5.21001e-02 3.62131e+00 1.88159e-01 3.52703e-01 4.70320e-02 1.69310e+00 1.91139e-01 5.67411e+00 7.14874e-02 2.23835e+01 0.00000e+00 6.84913e+00 0.00000e+00 8.56184e+01 0.00000e+00 3.93471e+01 0.00000e+00 4.59730e-01 1.91043e-03 1.15225e+00 1.50083e-02 2.39334e-01 6.32628e-04 1.09873e-01 1.64211e-03 1.28579e+00 2.13914e-01     389659 0.00000e+00 0.00000e+00 
           28            9  46932     6798058     4.42651e-05 1.72504e-05 4.14923e-06 1.40714e-01 2.37824e-03 1.55138e+00 5.09148e-02 3.69373e+00 1.99108e-01 3.60360e-01 3.58114e-02 1.74399e+00 1.88883e-01 5.80969e+00 7.27957e-02 2.30767e+01 0.00000e+00 7.03721e+00 0.00000e+00 8.86677e+01 0.00000e+00 4.05017e+01 0.00000e+00 4.65704e-01 4.61313e-03 1.17820e+00 9.36749e-03 2.42188e-01 1.30263e-04 1.15806e-01 1.33405e-03 1.30927e+00 2.23185e-01     397803 0.00000e+00 0.00000e+00 
           29            9  48148     6974130     3.12380e-05 1.68814e-05 3.82028e-06 1.51685e-01 2.04003e-03 1.60040e+00 4.99018e-02 3.78109e+00 2.02717e-01 3.82004e-01 3.70371e-02 1.81181e+00 2.13270e-01 5.98228e+00 9.68546e-02 2.38282e+01 0.00000e+00 7.16160e+00 0.00000e+00 9.13704e+01 0.00000e+00 4.20068e+01 0.00000e+00 4.69474e-01 2.70276e-03 1.21019e+00 4.52762e-03 2.44629e-01 7.74641e-04 1.21881e-01 1.63271e-03 1.34177e+00 2.22713e-01     407799 0.00000e+00 0.00000e+00 
           30            9  49146     7121064     2.55452e-05 1.72766e-05 3.85309e-06 5.31436e-01 3.18929e-03 1.66262e+00 5.02756e-02 3.96238e+00 1.93769e-01 3.91725e-01 3.75736e-02 1.97630e+00 2.29001e-01 6.33787e+00 1.04258e-01 2.47516e+01 0.00000e+00 7.31485e+00 0.00000e+00 9.41019e+01 0.00000e+00 4.33673e+01 0.00000e+00 4.97141e-01 4.17174e-03 1.27651e+00 5.87733e-03 2.48465e-01 5.82301e-04 1.29130e-01 1.60292e-03 1.40306e+00 2.18644e-01     431731 0.00000e+00 0.00000e+00 
           31           10  53252     7736314     1.64440e-05 1.70040e-05 3.05579e-06 5.15511e-01 2.29044e-03 1.84037e+00 4.21183e-02 4.30869e+00 1.67845e-01 3.80629e-01 3.81942e-02 2.37162e+00 3.03046e-01 7.06901e+00 2.08382e-01 2.74200e+01 0.00000e+00 7.87937e+00 0.00000e+00 1.03222e+02 0.00000e+00 4.77454e+01 0.00000e+00 5.29950e-01 1.17236e-02 1.39766e+00 1.12849e-02 2.58822e-01 6.05962e-04 1.42335e-01 2.42847e-03 1.53114e+00 2.08287e-01     471305 0.00000e+00 0.00000e+00 
           32           10  57676     8400106     1.00540e-05 1.73190e-05 3.36998e-06 3.76443e-01 3.73854e-03 2.02846e+00 5.15199e-02 4.63437e+00 1.73701e-01 4.15853e-01 3.44581e-02 2.80368e+00 4.10525e-01 7.86255e+00 2.98191e-01 3.00700e+01 0.00000e+00 8.54640e+00 0.00000e+00 1.13049e+02 0.00000e+00 5.22906e+01 0.00000e+00 5.49753e-01 4.05982e-03 1.52563e+00 1.03725e-02 2.65795e-01 6.53548e-04 1.52762e-01 2.54145e-03 1.65399e+00 2.09168e-01     511205 0.00000e+00 0.00000e+00 
           33           10  60672     8849410     6.91147e-06 1.71386e-05 1.62106e-06 5.65484e-01 4.51106e-04 2.17352e+00 5.02387e-02 4.82787e+00 1.48660e-01 4.45746e-01 4.44097e-02 3.12484e+00 4.62531e-01 8.40779e+00 3.67643e-01 3.19676e+01 0.00000e+00 8.88238e+00 0.00000e+00 1.20847e+02 0.00000e+00 5.57526e+01 0.00000e+00 5.59426e-01 7.60969e-03 1.59469e+00 9.18022e-03 2.70246e-01 4.87547e-04 1.60509e-01 1.54092e-03 1.73459e+00 1.82684e-01     531139 0.00000e+00 0.00000e+00 
           34           10  65316     9549242     4.24868e-06 1.70052e-05 4.02235e-06 3.72584e-01 1.61060e-03 2.35407e+00 6.12046e-02 5.11467e+00 1.32446e-01 4.86884e-01 5.01558e-02 3.40960e+00 5.15639e-01 9.02135e+00 4.46931e-01 3.47221e+01 0.00000e+00 9.52455e+00 0.00000e+00 1.30426e+02 0.00000e+00 6.05523e+01 0.00000e+00 5.74980e-01 5.18494e-03 1.70471e+00 1.09923e-02 2.76785e-01 4.94363e-04 1.72723e-01 2.08354e-03 1.84179e+00 1.67211e-01     561979 0.00000e+00 0.00000e+00 
           35           10  68115     9965855     3.01042e-06 1.75866e-05 2.24174e-06 5.41944e-01 1.53232e-03 2.49850e+00 6.19959e-02 5.33747e+00 1.43854e-01 5.15245e-01 5.50576e-02 3.71250e+00 5.84746e-01 9.57564e+00 5.08829e-01 3.66106e+01 0.00000e+00 9.86117e+00 0.00000e+00 1.37062e+02 0.00000e+00 6.41997e+01 0.00000e+00 5.96098e-01 5.53490e-03 1.79894e+00 1.04991e-02 2.81821e-01 5.22229e-04 1.81186e-01 1.99422e-03 1.90857e+00 1.92172e-01     591595 0.00000e+00 0.00000e+00 
           36           10  71770    10508972     2.14439e-06 1.72544e-05 2.21844e-06 4.81323e-01 1.83634e-03 2.66316e+00 5.54219e-02 5.67248e+00 1.25289e-01 5.39216e-01 4.75314e-02 4.00245e+00 6.02971e-01 1.02252e+01 5.43808e-01 3.88749e+01 0.00000e+00 1.04476e+01 0.00000e+00 1.46885e+02 0.00000e+00 6.81631e+01 0.00000e+00 6.30702e-01 4.50627e-03 1.91851e+00 1.40235e-02 2.88899e-01 6.11094e-04 1.96852e-01 3.12227e-03 2.03501e+00 1.68016e-01     629310 0.00000e+00 0.00000e+00 
           37           10  74890    10995272     1.53441e-06 1.75464e-05 2.48950e-06 8.04497e-01 4.22794e-03 2.82841e+00 6.97087e-02 5.97665e+00 8.96585e-02 5.70991e-01 5.09137e-02 4.24259e+00 6.70208e-01 1.08017e+01 6.46481e-01 4.09301e+01 0.00000e+00 1.08600e+01 0.00000e+00 1.53202e+02 0.00000e+00 7.13180e+01 0.00000e+00 6.60219e-01 7.08885e-03 2.03083e+00 2.50203e-02 2.98978e-01 5.58036e-04 2.21438e-01 1.47582e-03 2.12964e+00 1.48752e-01     663389 0.00000e+00 0.00000e+00 
           38           10  80271    11811735     8.35276e-07 1.72222e-05 3.63681e-06 3.91890e-01 5.06318e-03 3.07828e+00 6.34990e-02 6.31418e+00 1.51736e-01 6.17855e-01 5.05259e-02 4.53650e+00 6.28256e-01 1.14810e+01 5.58480e-01 4.40701e+01 0.00000e+00 1.15687e+01 0.00000e+00 1.63774e+02 0.00000e+00 7.65397e+01 0.00000e+00 6.76266e-01 6.12699e-03 2.15029e+00 1.89093e-02 3.11474e-01 6.77288e-04 2.57592e-01 2.25288e-03 2.24236e+00 1.99794e-01     698325 0.00000e+00 0.00000e+00 
           39           10  83248    12261852     5.27866e-07 1.83416e-05 9.10716e-06 3.94329e-01 2.51184e-03 3.20473e+00 7.44637e-02 6.51760e+00 1.11956e-01 6.46233e-01 8.20011e-02 4.69194e+00 6.69149e-01 1.18687e+01 6.54015e-01 4.57250e+01 0.00000e+00 1.20508e+01 0.00000e+00 1.70882e+02 0.00000e+00 7.97912e+01 0.00000e+00 6.91685e-01 5.83426e-03 2.23107e+00 2.57308e-02 3.14929e-01 6.71835e-04 2.64293e-01 2.34941e-03 2.31392e+00 1.77882e-01     720419 0.00000e+00 0.00000e+00 
           40           10  86197    12682853     3.36582e-07 1.79230e-05 2.97603e-06 3.46633e-01 2.07187e-03 3.34977e+00 7.02460e-02 6.69245e+00 1.03318e-01 6.78120e-01 5.96819e-02 4.86252e+00 7.21176e-01 1.22464e+01 7.00217e-01 4.77073e+01 0.00000e+00 1.24493e+01 0.00000e+00 1.77138e+02 0.00000e+00 8.30308e+01 0.00000e+00 7.04643e-01 6.03976e-03 2.29984e+00 2.48589e-02 3.20105e-01 5.75926e-04 2.72282e-01 2.61358e-03 2.37384e+00 1.61282e-01     742817 0.00000e+00 0.00000e+00 
           41           10  88835    13072919     2.20771e-07 1.77520e-05 1.86841e-06 5.28546e-01 1.36899e-03 3.50880e+00 7.01031e-02 6.91694e+00 9.10251e-02 7.08047e-01 6.36806e-02 5.05582e+00 7.37800e-01 1.26945e+01 7.51170e-01 4.92435e+01 0.00000e+00 1.28068e+01 0.00000e+00 1.82490e+02 0.00000e+00 8.58926e+01 0.00000e+00 7.21090e-01 1.59413e-02 2.38171e+00 2.80421e-02 3.23975e-01 7.55852e-04 2.80271e-01 1.27452e-03 2.46515e+00 1.27806e-01     764693 0.00000e+00 0.00000e+00 
           42           10  92978    13657842     1.48812e-07 1.73802e-05 3.33720e-06 1.00838e+00 3.67734e-03 3.70443e+00 8.41539e-02 9.27749e+00 2.42582e-01 7.44788e-01 6.18513e-02 5.40603e+00 7.39724e-01 1.54428e+01 5.77234e-01 5.21228e+01 0.00000e+00 1.33065e+01 0.00000e+00 1.93046e+02 0.00000e+00 9.08384e+01 0.00000e+00 9.22117e-01 1.36829e-02 2.55909e+00 3.20783e-02 9.04706e-01 9.67592e-04 4.61893e-01 4.30649e-03 3.60519e+00 3.24811e-01     797657 0.00000e+00 0.00000e+00 
           43           10 100281    14635115     1.11196e-07 1.78368e-05 2.46911e-06 1.36677e+00 1.08460e-02 4.07053e+00 8.77965e-02 9.90836e+00 2.21920e-01 8.21173e-01 7.00493e-02 6.13449e+00 7.82015e-01 1.68797e+01 6.60456e-01 5.69800e+01 0.00000e+00 1.42514e+01 0.00000e+00 2.12881e+02 0.00000e+00 9.93155e+01 0.00000e+00 9.93694e-01 8.54075e-03 2.80030e+00 3.14229e-02 9.15519e-01 1.13549e-03 5.00574e-01 4.64268e-03 3.79586e+00 3.24249e-01     867671 0.00000e+00 0.00000e+00 
           44           11 107327    15767829     8.34981e-08 1.76004e-05 2.51933e-06 1.73117e+00 1.55808e-02 4.48258e+00 2.27900e-02 1.07794e+01 4.54711e-01 8.17671e-01 5.83821e-02 8.12986e+00 1.50272e-01 1.97439e+01 3.66620e-01 6.28882e+01 0.00000e+00 1.53075e+01 0.00000e+00 2.28543e+02 0.00000e+00 1.08586e+02 0.00000e+00 1.07386e+00 4.60328e-03 3.07346e+00 2.95872e-02 9.56802e-01 5.17332e-04 5.68990e-01 1.37636e-03 4.06529e+00 4.29389e-01     949103 0.00000e+00 0.00000e+00 
           45           11 117739    17338739     5.86651e-08 1.73636e-05 2.70273e-06 2.20596e+00 5.54113e-03 4.99432e+00 2.46642e-02 1.15982e+01 3.85029e-01 8.95998e-01 3.24585e-02 9.46465e+00 1.01064e+00 2.19773e+01 6.36124e-01 6.93576e+01 0.00000e+00 1.67324e+01 0.00000e+00 2.55516e+02 0.00000e+00 1.20596e+02 0.00000e+00 1.13997e+00 5.30539e-03 3.38123e+00 3.38749e-02 9.85431e-01 1.93609e-04 6.20915e-01 2.48504e-03 4.34787e+00 3.45508e-01    1037333 0.00000e+00 0.00000e+00 
           46           11 130762    19235956     4.02417e-08 1.75516e-05 2.15317e-06 3.08391e+00 1.94758e-02 5.70571e+00 2.81280e-02 1.26089e+01 1.39201e-01 1.01165e+00 4.30217e-02 1.08889e+01 1.05943e+00 2.45296e+01 9.11851e-01 7.84214e+01 0.00000e+00 1.85414e+01 0.00000e+00 2.87340e+02 0.00000e+00 1.35530e+02 0.00000e+00 1.21733e+00 1.41274e-02 3.74905e+00 1.33529e-02 1.01666e+00 5.34033e-04 6.76484e-01 2.16463e-03 4.71814e+00 2.21393e-01    1143565 0.00000e+00 0.00000e+00 
           47           11 150368    21905394     2.68041e-08 1.76172e-05 2.21136e-06 2.59790e+00 3.27027e-02 6.59876e+00 4.15903e-02 1.37732e+01 2.30829e-01 1.19691e+00 5.66006e-02 1.21211e+01 6.54631e-01 2.71141e+01 3.90568e-01 9.05999e+01 0.00000e+00 2.07261e+01 0.00000e+00 3.30222e+02 0.00000e+00 1.57196e+02 0.00000e+00 1.27783e+00 1.52969e-02 4.21519e+00 3.90304e-02 1.04673e+00 1.08530e-04 7.30939e-01 2.13401e-03 5.13467e+00 3.03322e-01    1265703 0.00000e+00 0.00000e+00 
           48           11 164872    23844868     1.88372e-08 1.73872e-05 2.22248e-06 2.54223e+00 2.13527e-02 7.37639e+00 5.85023e-02 1.49307e+01 1.92238e-01 1.31176e+00 2.84245e-02 1.36102e+01 9.58289e-01 2.98804e+01 7.46153e-01 1.01195e+02 0.00000e+00 2.27246e+01 0.00000e+00 3.66613e+02 0.00000e+00 1.75204e+02 0.00000e+00 1.37970e+00 9.23725e-03 4.64290e+00 3.89239e-02 1.08229e+00 3.70088e-04 8.05596e-01 1.58016e-03 5.53246e+00 2.38833e-01    1379035 0.00000e+00 0.00000e+00 
           49           11 178381    25810581     1.35549e-08 1.78022e-05 2.40039e-06 3.77713e+00 2.28151e-02 8.14367e+00 6.67524e-02 1.61285e+01 1.15896e-01 1.43963e+00 5.10274e-02 1.48020e+01 1.18958e+00 3.23979e+01 1.16882e+00 1.10162e+02 0.00000e+00 2.43125e+01 0.00000e+00 3.99867e+02 0.00000e+00 1.90388e+02 0.00000e+00 1.47822e+00 8.77600e-03 5.04859e+00 5.21544e-02 1.14016e+00 2.12945e-04 9.48887e-01 3.54455e-03 5.89831e+00 2.13848e-01    1488841 0.00000e+00 0.00000e+00 
           50           11 201309    28889731     7.94812e-09 1.71038e-05 1.95850e-06 3.21078e+00 1.70891e-02 9.22352e+00 8.25063e-02 1.75904e+01 3.07115e-02 1.66423e+00 6.96525e-02 1.58443e+01 7.38721e-01 3.51298e+01 7.65717e-01 1.25188e+02 0.00000e+00 2.74381e+01 0.00000e+00 4.53892e+02 0.00000e+00 2.15841e+02 0.00000e+00 1.57552e+00 1.25151e-02 5.59148e+00 7.04095e-02 1.17752e+00 2.45674e-04 1.04034e+00 1.97333e-03 6.44455e+00 1.55747e-01    1633598 0.00000e+00 0.00000e+00 
           51           11 224243    31868227     4.82907e-09 1.77392e-05 3.42703e-06 3.55445e+00 3.49068e-02 1.04613e+01 7.62662e-02 2.75866e+01 1.03408e-01 1.66298e+00 6.89934e-02 1.75669e+01 8.38596e-01 4.68508e+01 9.95723e-01 1.41384e+02 0.00000e+00 3.22454e+01 0.00000e+00 5.07854e+02 0.00000e+00 2.43063e+02 0.00000e+00 1.98271e+00 2.56281e-02 6.36913e+00 1.09807e-01 3.37406e+00 6.85473e-04 1.68132e+00 6.84189e-03 1.20613e+01 2.01697e-01    1765083 0.00000e+00 0.00000e+00 
           52           11 252009    35427655     2.91296e-09 1.71234e-05 2.47850e-06 3.60580e+00 1.47755e-02 1.18296e+01 1.00662e-01 2.94537e+01 2.88237e-01 1.87576e+00 4.15452e-02 1.92241e+01 3.74733e-01 5.05918e+01 5.28247e-01 1.60155e+02 0.00000e+00 3.63238e+01 0.00000e+00 5.72129e+02 0.00000e+00 2.77722e+02 0.00000e+00 2.07717e+00 1.10318e-02 7.01717e+00 9.81888e-02 3.43060e+00 6.95525e-04 1.81826e+00 5.81748e-03 1.27461e+01 3.39068e-01    1921047 0.00000e+00 0.00000e+00 
           53           11 278366    38710568     1.75109e-09 1.74906e-05 2.16811e-06 3.23843e+00 1.52499e-02 1.30515e+01 9.04205e-02 3.10527e+01 6.97211e-01 2.07288e+00 7.03124e-02 2.06841e+01 8.02076e-01 5.38526e+01 1.35741e+00 1.78714e+02 0.00000e+00 4.12120e+01 0.00000e+00 6.37857e+02 0.00000e+00 3.07247e+02 0.00000e+00 2.17993e+00 1.25836e-02 7.62107e+00 7.75031e-02 3.49307e+00 9.24496e-04 1.93411e+00 6.24122e-03 1.33218e+01 6.10995e-01    2067640 0.00000e+00 0.00000e+00 
           54           11 302589    41791383     1.19582e-09 1.90164e-05 7.94460e-06 2.72184e+00 1.41018e-02 1.43831e+01 1.00226e-01 3.27628e+01 3.78125e-01 2.26752e+00 2.31620e-02 2.32662e+01 9.32087e-01 5.83426e+01 1.16084e+00 1.97751e+02 0.00000e+00 4.36506e+01 0.00000e+00 7.00934e+02 0.00000e+00 3.40032e+02 0.00000e+00 2.31627e+00 9.62791e-03 8.24747e+00 7.31866e-02 3.56312e+00 6.34198e-04 2.05581e+00 2.59981e-03 1.39333e+01 3.46537e-01    2227905 0.00000e+00 0.00000e+00 
           55           11 319097    44012399     9.82896e-10 1.77204e-05 3.46254e-06 5.19167e+00 9.77476e-02 1.56729e+01 1.77581e-01 3.56017e+01 5.29334e-01 2.41465e+00 3.93468e-02 3.21859e+01 1.50607e+00 7.02524e+01 1.95332e+00 2.15944e+02 0.00000e+00 4.59725e+01 0.00000e+00 7.67399e+02 0.00000e+00 3.70240e+02 0.00000e+00 2.66907e+00 6.99919e-03 9.14426e+00 7.12375e-02 3.72864e+00 9.64964e-04 2.36123e+00 3.28304e-03 1.48189e+01 6.37418e-01    2470820 0.00000e+00 0.00000e+00 
           56           12 344334    47693908     7.43519e-10 1.81606e-05 2.16035e-06 7.68039e+00 1.09134e-01 1.74097e+01 1.47663e-01 3.81499e+01 6.00558e-01 2.64009e+00 1.24359e-01 4.00431e+01 1.33524e+00 8.08878e+01 1.75311e+00 2.39131e+02 0.00000e+00 4.90913e+01 0.00000e+00 8.44418e+02 0.00000e+00 4.08645e+02 0.00000e+00 2.90338e+00 1.37319e-02 9.97919e+00 4.00222e-02 3.86780e+00 1.03651e-03 2.64019e+00 8.21569e-03 1.56256e+01 6.10623e-01    2691862 0.00000e+00 0.00000e+00 
           57           12 392742    54202214     4.95004e-10 1.78646e-05 2.87826e-06 9.06309e+00 7.43155e-02 2.02100e+01 1.27980e-01 4.18461e+01 1.20642e+00 3.10592e+00 7.41415e-02 4.83746e+01 2.16147e+00 9.33885e+01 3.30577e+00 2.76622e+02 0.00000e+00 5.52975e+01 0.00000e+00 9.69277e+02 0.00000e+00 4.72670e+02 0.00000e+00 3.15828e+00 1.81248e-02 1.13403e+01 2.41154e-01 4.01896e+00 7.54832e-04 2.91736e+00 5.85528e-03 1.69869e+01 7.05789e-01    3000406 0.00000e+00 0.00000e+00 
           58           12 447709    61486185     3.30510e-10 1.79066e-05 3.71797e-06 0.00000e+00 0.00000e+00 2.34619e+01 1.64843e-01 4.61018e+01 6.58365e-01 3.19066e+00 1.11720e-01 5.65100e+01 1.90502e+00 1.05874e+02 2.51712e+00 3.20410e+02 0.00000e+00 6.30536e+01 0.00000e+00 1.11788e+03 0.00000e+00 5.43531e+02 0.00000e+00 3.41074e+00 2.94284e-02 1.27909e+01 1.50990e-01 4.15562e+00 9.49322e-04 3.19207e+00 3.05168e-03 1.84858e+01 4.05797e-01    3328056 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_6_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    100        7744     1.12227e-01 8.87420e-06 1.26515e-05 2.09604e-03 8.08422e-03 3.99991e-04 7.67225e-05 0.00000e+00 0.00000e+00 4.63189e-04 1.87435e-04 1.13743e-02 4.59023e-02 1.20846e-02 4.63515e-02 2.40552e-03 0.00000e+00 3.05776e-02 0.00000e+00 2.40187e-02 0.00000e+00 1.52790e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        784 1.26018e-04 3.71359e-05 
            1            1    100        7744     1.01633e-01 4.67940e-06 4.99813e-06 3.38579e-03 1.07044e-02 4.20514e-04 2.49426e-04 0.00000e+00 0.00000e+00 3.82158e-04 2.08303e-04 7.64639e-03 1.38762e-02 8.25314e-03 1.42170e-02 5.63477e-03 0.00000e+00 3.26761e-02 0.00000e+00 3.96493e-02 0.00000e+00 1.72284e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1078 1.59908e-04 1.02157e-04 
            2            2    196       19600     1.00497e-01 4.07600e-06 1.71858e-06 9.92334e-04 3.43809e-05 1.00277e-03 5.47023e-04 0.00000e+00 0.00000e+00 1.05593e-03 3.32912e-04 2.78117e-02 5.47663e-02 2.94605e-02 5.54952e-02 3.80812e-02 0.00000e+00 2.71218e-02 0.00000e+00 5.10584e-02 0.00000e+00 2.07589e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       3283 5.05989e-04 3.65233e-04 
            3            2    196       19600     1.00018e-01 3.96760e-06 2.78943e-07 8.18478e-03 5.02978e-04 9.54332e-04 7.26708e-05 0.00000e+00 0.00000e+00 8.96443e-04 1.59578e-04 2.26265e-02 1.90993e-04 2.41498e-02 1.88390e-04 1.56770e-02 0.00000e+00 1.69585e-02 0.00000e+00 6.25891e-02 0.00000e+00 2.60327e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       3871 5.42439e-04 4.17240e-05 
            4            3    484       59536     9.70052e-02 3.94600e-06 2.40412e-07 2.11297e-03 1.57661e-05 2.84475e-03 4.67590e-05 0.00000e+00 0.00000e+00 2.65949e-03 2.56966e-04 8.64157e-02 3.96258e-03 9.09082e-02 4.48157e-03 5.93682e-02 0.00000e+00 5.92641e-02 0.00000e+00 2.54769e-01 0.00000e+00 9.79747e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      12838 1.67901e-03 2.68680e-04 
            5            3    484       59536     9.68434e-02 4.25780e-06 1.21566e-06 2.22912e-03 1.36803e-05 2.91913e-03 1.18568e-04 0.00000e+00 0.00000e+00 2.37909e-03 2.53172e-04 9.31832e-02 3.67675e-03 9.74716e-02 3.45152e-03 6.59761e-02 0.00000e+00 5.79058e-02 0.00000e+00 2.82886e-01 0.00000e+00 1.06806e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      13867 1.75358e-03 2.19532e-05 
            6            3    484       59536     9.68667e-02 4.07660e-06 5.40249e-07 3.91338e-02 1.95931e-04 3.08739e-03 1.84109e-04 0.00000e+00 0.00000e+00 2.35860e-03 1.28224e-04 1.03383e-01 4.37920e-03 1.07860e-01 4.30468e-03 7.42402e-02 0.00000e+00 5.86268e-02 0.00000e+00 3.15162e-01 0.00000e+00 1.19831e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      15190 1.95412e-03 4.04223e-05 
            7            4   1240      190576     8.95336e-02 4.13140e-06 1.44392e-06 5.82764e-03 1.40320e-04 1.58662e-02 2.22690e-03 0.00000e+00 0.00000e+00 8.42069e-03 5.09647e-04 4.09835e-01 1.55473e-02 4.29113e-01 1.46483e-02 2.96529e-01 0.00000e+00 2.04544e-01 0.00000e+00 1.15988e+00 0.00000e+00 4.74994e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      47530 1.03533e-02 6.04044e-04 
            8            4   1240      190576     8.94234e-02 5.26400e-06 1.23003e-06 1.36466e-01 3.16895e-04 1.66778e-02 2.31496e-03 0.00000e+00 0.00000e+00 8.04112e-03 6.03815e-04 4.33328e-01 1.97144e-02 4.52653e-01 1.86410e-02 3.14724e-01 0.00000e+00 2.88916e-01 0.00000e+00 1.25537e+00 0.00000e+00 5.05111e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      50029 1.07791e-02 4.82939e-04 
            9            5   2629      466103     7.55963e-02 5.08380e-06 7.45282e-07 2.55724e-02 4.57524e-04 4.32555e-02 6.85552e-03 0.00000e+00 0.00000e+00 2.22827e-02 5.76113e-03 1.24897e+00 6.61814e-02 1.30241e+00 5.93706e-02 8.85543e-01 0.00000e+00 7.39327e-01 0.00000e+00 3.43742e+00 0.00000e+00 1.41324e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     124411 2.96336e-02 1.26972e-03 
           10            5   3001      514355     7.43528e-02 5.90140e-06 1.05453e-06 2.29454e-01 5.81528e-03 5.09758e-02 9.27800e-03 0.00000e+00 0.00000e+00 2.46116e-02 1.16023e-03 1.35503e+00 4.43682e-02 1.41468e+00 4.62578e-02 9.97164e-01 0.00000e+00 8.03268e-01 0.00000e+00 3.86846e+00 0.00000e+00 1.60225e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     139111 3.33242e-02 6.35114e-04 
           11            6   5056      923662     6.41309e-02 5.65480e-06 1.23795e-06 2.30683e-01 4.67629e-03 1.16413e-01 2.89786e-02 0.00000e+00 0.00000e+00 4.31463e-02 3.37913e-03 2.73170e+00 9.62574e-02 2.84960e+00 9.25595e-02 2.00261e+00 0.00000e+00 1.52547e+00 0.00000e+00 7.44868e+00 0.00000e+00 3.19263e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     244510 7.18693e-02 1.50950e-03 
           12            6   6802     1288086     5.00652e-02 6.16500e-06 1.34013e-06 3.57165e-01 3.51586e-03 1.73096e-01 4.12786e-02 0.00000e+00 0.00000e+00 5.68828e-02 3.37565e-03 4.11616e+00 1.59399e-01 4.28963e+00 1.63596e-01 2.97737e+00 0.00000e+00 2.27731e+00 0.00000e+00 1.08412e+01 0.00000e+00 4.75580e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     344911 1.12518e-01 1.48803e-03 
           13            7   9358     1812574     4.06100e-02 6.17280e-06 1.29372e-06 4.68193e-01 4.24654e-03 2.78921e-01 6.19998e-02 0.00000e+00 0.00000e+00 8.59649e-02 6.78214e-03 6.43825e+00 2.55007e-01 6.70738e+00 2.61837e-01 4.57044e+00 0.00000e+00 3.34600e+00 0.00000e+00 1.63874e+01 0.00000e+00 7.21603e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     488677 1.77605e-01 1.46323e-03 
           14            7  12619     2464847     2.66218e-02 6.38520e-06 1.37368e-06 6.20668e-01 4.19667e-03 3.76976e-01 7.56039e-02 0.00000e+00 0.00000e+00 1.25151e-01 1.09862e-02 9.17278e+00 4.21155e-01 9.56809e+00 4.36057e-01 6.61241e+00 0.00000e+00 2.98817e+00 0.00000e+00 2.33802e+01 0.00000e+00 1.05559e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     671692 2.62560e-01 4.68208e-03 
           15            8  15703     3098039     2.15886e-02 6.49180e-06 1.78156e-06 8.90018e-01 3.42384e-03 5.07480e-01 7.65329e-02 0.00000e+00 0.00000e+00 1.43398e-01 9.24140e-03 1.20435e+01 2.71385e-01 1.25899e+01 2.85188e-01 8.79275e+00 0.00000e+00 3.50891e+00 0.00000e+00 3.06580e+01 0.00000e+00 1.38878e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     852355 3.93627e-01 5.73689e-03 
           16            8  20401     4077617     1.19712e-02 7.12060e-06 2.97733e-06 4.44532e-01 8.96152e-04 7.19611e-01 1.13795e-01 0.00000e+00 0.00000e+00 1.95358e-01 5.31299e-03 1.63597e+01 2.73862e-01 1.71107e+01 2.60202e-01 1.21349e+01 0.00000e+00 4.35901e+00 0.00000e+00 4.15134e+01 0.00000e+00 1.91635e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1121218 5.43658e-01 1.62047e-02 
           17            8  23077     4635189     7.02266e-03 7.94040e-06 2.66156e-06 3.60637e-01 2.44990e-03 8.20332e-01 1.31223e-01 0.00000e+00 0.00000e+00 2.30011e-01 7.93906e-03 1.89524e+01 2.53746e-01 1.98289e+01 2.43264e-01 1.40472e+01 0.00000e+00 4.85123e+00 0.00000e+00 4.87140e+01 0.00000e+00 2.23223e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1277185 6.32962e-01 1.68733e-02 
           18            8  25216     5072662     4.23161e-03 8.58860e-06 2.20617e-06 3.11208e-01 1.41001e-03 9.12910e-01 1.32548e-01 0.00000e+00 0.00000e+00 2.57051e-01 8.75037e-03 2.09346e+01 3.74647e-01 2.19141e+01 3.62775e-01 1.56422e+01 0.00000e+00 5.28145e+00 0.00000e+00 5.32015e+01 0.00000e+00 2.47625e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1399195 7.07826e-01 2.42292e-02 
           19            8  26811     5392433     3.45095e-03 8.72520e-06 1.17525e-06 8.85264e-01 3.77824e-03 1.03683e+00 1.72490e-01 0.00000e+00 0.00000e+00 2.46012e-01 7.51262e-03 2.26384e+01 2.83677e-01 2.37383e+01 2.58128e-01 1.70438e+01 0.00000e+00 5.54033e+00 0.00000e+00 5.76800e+01 0.00000e+00 2.70240e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1502977 8.38058e-01 3.31129e-02 
           20            9  31249     6296079     2.35153e-03 9.44340e-06 3.47012e-06 7.81851e-01 3.46560e-03 1.18571e+00 4.17576e-02 0.00000e+00 0.00000e+00 2.90041e-01 9.10421e-03 2.71238e+01 3.44576e-01 2.84363e+01 3.47917e-01 2.06556e+01 0.00000e+00 6.35101e+00 0.00000e+00 7.02578e+01 0.00000e+00 3.27388e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1760521 1.00438e+00 1.43668e-02 
           21            9  35535     7166105     1.48232e-03 1.08806e-05 7.87024e-07 9.16064e-01 5.10220e-03 1.38534e+00 5.00098e-02 0.00000e+00 0.00000e+00 3.41516e-01 2.14624e-02 3.15719e+01 2.25818e-01 3.31131e+01 2.09956e-01 2.43375e+01 0.00000e+00 7.15283e+00 0.00000e+00 8.21596e+01 0.00000e+00 3.83914e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2010274 1.17911e+00 4.06169e-02 
           22            9  40009     8080243     8.90848e-04 1.16664e-05 2.98421e-06 7.37631e-01 6.06198e-03 1.62239e+00 8.27146e-02 0.00000e+00 0.00000e+00 3.95827e-01 2.02480e-02 3.62556e+01 3.02024e-01 3.80358e+01 3.03496e-01 2.80628e+01 0.00000e+00 7.93664e+00 0.00000e+00 9.31490e+01 0.00000e+00 4.41636e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2271199 1.36119e+00 2.47388e-02 
           23            9  43413     8790765     5.61991e-04 1.41722e-05 5.98743e-06 8.33579e-01 1.22022e-03 1.76213e+00 4.96871e-02 0.00000e+00 0.00000e+00 4.30929e-01 3.34844e-02 3.95786e+01 3.26937e-01 4.15238e+01 3.39081e-01 3.06843e+01 0.00000e+00 8.58430e+00 0.00000e+00 1.02972e+02 0.00000e+00 4.86723e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2470237 1.48926e+00 1.72841e-02 
           24            9  47221     9569159     2.89867e-04 1.37110e-05 1.82369e-06 4.68305e-01 2.07811e-03 1.94408e+00 5.68593e-02 0.00000e+00 0.00000e+00 4.86441e-01 1.86226e-02 4.33998e+01 1.55014e-01 4.55364e+01 1.59115e-01 3.37777e+01 0.00000e+00 9.32586e+00 0.00000e+00 1.12114e+02 0.00000e+00 5.34155e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2680741 1.62307e+00 4.48021e-02 
           25            9  49507    10031005     1.70411e-04 1.42734e-05 2.23371e-06 3.10583e-01 1.51464e-03 2.07244e+00 6.30796e-02 0.00000e+00 0.00000e+00 5.11339e-01 3.09262e-02 4.54289e+01 4.87549e-01 4.76710e+01 4.92184e-01 3.55717e+01 0.00000e+00 9.68813e+00 0.00000e+00 1.19653e+02 0.00000e+00 5.59821e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2808925 1.70261e+00 3.83932e-02 
           26            9  51266    10392968     8.28669e-05 1.36020e-05 3.99816e-06 2.31775e-01 1.89007e-03 2.14520e+00 8.93442e-02 0.00000e+00 0.00000e+00 5.21378e-01 3.33056e-02 4.71955e+01 3.58162e-01 4.95286e+01 3.69361e-01 3.67834e+01 0.00000e+00 1.00900e+01 0.00000e+00 1.23353e+02 0.00000e+00 5.85066e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2908003 1.78231e+00 4.85097e-02 
           27            9  52494    10646720     5.02963e-05 1.38586e-05 2.82746e-06 2.14017e-01 3.17917e-03 2.20739e+00 5.90623e-02 0.00000e+00 0.00000e+00 4.88242e-01 2.81371e-02 4.85014e+01 4.07576e-01 5.09907e+01 4.32352e-01 3.79934e+01 0.00000e+00 1.02258e+01 0.00000e+00 1.26203e+02 0.00000e+00 5.98641e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2977975 1.97125e+00 7.42041e-02 
           28            9  53632    10882306     3.17101e-05 1.49064e-05 2.86438e-06 2.55233e-01 1.16318e-03 2.26815e+00 5.45995e-02 0.00000e+00 0.00000e+00 4.91043e-01 3.58318e-03 4.97171e+01 1.04171e-01 5.22703e+01 1.66289e-01 3.91357e+01 0.00000e+00 1.05104e+01 0.00000e+00 1.29948e+02 0.00000e+00 6.14163e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3043831 2.03151e+00 7.36762e-02 
           29            9  55062    11178964     2.06285e-05 1.45054e-05 2.21742e-06 3.07546e-01 3.27769e-03 2.34654e+00 5.96197e-02 0.00000e+00 0.00000e+00 4.96328e-01 3.42407e-02 5.11252e+01 5.34100e-01 5.37555e+01 5.94245e-01 4.02859e+01 0.00000e+00 1.07762e+01 0.00000e+00 1.32051e+02 0.00000e+00 6.34400e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3124387 2.10266e+00 1.00809e-01 
           30            9  56410    11455440     1.71212e-05 1.44530e-05 2.71937e-06 9.36932e-01 1.26252e-02 2.47419e+00 8.67691e-02 0.00000e+00 0.00000e+00 5.09518e-01 3.56599e-02 5.30745e+01 8.05699e-01 5.57982e+01 8.61005e-01 4.16337e+01 0.00000e+00 1.09284e+01 0.00000e+00 1.38149e+02 0.00000e+00 6.55929e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3220819 2.18173e+00 1.22625e-01 
           31           10  61392    12460098     1.17060e-05 1.45532e-05 2.74324e-06 9.77436e-01 1.48376e-02 2.84735e+00 1.80152e-01 0.00000e+00 0.00000e+00 5.79602e-01 3.32806e-02 5.84385e+01 8.46384e-01 6.14667e+01 9.26156e-01 4.61469e+01 0.00000e+00 1.19418e+01 0.00000e+00 1.52161e+02 0.00000e+00 7.28590e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3501883 2.41352e+00 1.10151e-01 
           32           10  65717    13352707     7.38554e-06 1.54982e-05 7.92337e-07 6.95464e-01 6.12142e-03 3.09206e+00 1.67161e-01 0.00000e+00 0.00000e+00 6.30517e-01 3.33735e-02 6.36753e+01 1.14958e+00 6.69131e+01 1.13492e+00 5.07551e+01 0.00000e+00 1.27102e+01 0.00000e+00 1.65933e+02 0.00000e+00 7.92080e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3759133 2.56966e+00 2.90763e-02 
           33           10  69303    14087109     5.24800e-06 1.55926e-05 2.21599e-06 8.91864e-01 6.80386e-03 3.28181e+00 1.59769e-01 0.00000e+00 0.00000e+00 6.65934e-01 3.70391e-02 6.74094e+01 8.97372e-01 7.08924e+01 9.58692e-01 5.37536e+01 0.00000e+00 1.37318e+01 0.00000e+00 1.76596e+02 0.00000e+00 8.49779e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3965521 2.77731e+00 1.06754e-01 
           34           10  73445    14945887     3.27372e-06 1.62930e-05 2.62297e-06 5.56222e-01 5.20833e-03 3.47873e+00 1.39838e-01 0.00000e+00 0.00000e+00 7.19119e-01 3.85029e-02 7.21206e+01 1.09855e+00 7.58935e+01 1.20654e+00 5.81230e+01 0.00000e+00 1.41100e+01 0.00000e+00 1.87845e+02 0.00000e+00 9.11140e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4210129 3.01156e+00 1.53962e-01 
           35           10  76245    15531635     2.16305e-06 1.57438e-05 1.82386e-06 8.18551e-01 7.86380e-03 3.67884e+00 1.49964e-01 0.00000e+00 0.00000e+00 7.52675e-01 3.94374e-02 7.53501e+01 1.53221e+00 7.92763e+01 1.63484e+00 6.02876e+01 0.00000e+00 1.46795e+01 0.00000e+00 1.97435e+02 0.00000e+00 9.51200e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4374034 3.12913e+00 1.57265e-01 
           36           10  80081    16328459     1.42186e-06 1.50514e-05 3.84063e-06 5.86540e-01 1.69525e-03 3.87649e+00 1.41992e-01 0.00000e+00 0.00000e+00 7.99189e-01 3.96900e-02 7.97712e+01 9.40101e-01 8.39270e+01 1.01659e+00 6.44016e+01 0.00000e+00 1.55296e+01 0.00000e+00 2.07463e+02 0.00000e+00 1.00645e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4596445 3.30951e+00 1.10049e-01 
           37           10  82885    16909679     1.00577e-06 1.58062e-05 2.19660e-06 6.97704e-01 7.10394e-03 4.03871e+00 1.17028e-01 0.00000e+00 0.00000e+00 8.38764e-01 4.08621e-02 8.31278e+01 1.46636e+00 8.74824e+01 1.52604e+00 6.69658e+01 0.00000e+00 1.59453e+01 0.00000e+00 2.17213e+02 0.00000e+00 1.05092e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4764760 3.46811e+00 1.08264e-01 
           38           10  85747    17495571     7.65766e-07 1.59382e-05 1.83836e-06 1.11977e+00 7.18888e-03 4.21017e+00 1.17603e-01 0.00000e+00 0.00000e+00 8.72585e-01 4.50471e-02 8.67153e+01 1.93258e+00 9.12416e+01 2.02532e+00 6.99380e+01 0.00000e+00 1.64843e+01 0.00000e+00 2.26899e+02 0.00000e+00 1.09441e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4948510 3.60356e+00 1.41401e-01 
           39           10  89737    18324445     5.56146e-07 1.78228e-05 1.05480e-05 1.30392e+00 5.74662e-03 4.48297e+00 1.10570e-01 0.00000e+00 0.00000e+00 9.23011e-01 4.38701e-02 9.13850e+01 1.70522e+00 9.61539e+01 1.79775e+00 7.40533e+01 0.00000e+00 1.72539e+01 0.00000e+00 2.39402e+02 0.00000e+00 1.15582e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5196352 3.79259e+00 1.18934e-01 
           40           10  94386    19304306     3.59576e-07 1.59838e-05 2.06207e-06 1.21848e+00 1.32063e-02 4.75564e+00 8.17757e-02 0.00000e+00 0.00000e+00 9.87339e-01 4.69935e-02 9.66328e+01 2.06003e+00 1.01642e+02 2.06102e+00 7.80470e+01 0.00000e+00 1.81651e+01 0.00000e+00 2.53445e+02 0.00000e+00 1.22439e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5473888 3.96670e+00 4.53589e-02 
           41           10  99342    20322536     2.00375e-07 1.60318e-05 2.07890e-06 4.75738e-01 5.08931e-03 5.05030e+00 6.41056e-02 0.00000e+00 0.00000e+00 1.05893e+00 5.09506e-02 1.01759e+02 1.09538e+00 1.07050e+02 1.10906e+00 8.21100e+01 0.00000e+00 1.90692e+01 0.00000e+00 2.68882e+02 0.00000e+00 1.28767e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5748043 4.17343e+00 3.74318e-02 
           42           10 101538    20773860     1.31808e-07 1.62156e-05 2.07328e-06 4.51638e-01 3.16612e-03 5.16159e+00 6.96137e-02 0.00000e+00 0.00000e+00 1.08859e+00 5.04753e-02 1.04121e+02 1.92353e+00 1.09551e+02 1.94176e+00 8.42079e+01 0.00000e+00 1.94919e+01 0.00000e+00 2.72508e+02 0.00000e+00 1.32681e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5877697 4.28111e+00 4.01650e-02 
           43           10 103626    21201556     9.11107e-08 1.64230e-05 2.14908e-06 4.40395e-01 2.88062e-03 5.27882e+00 7.08221e-02 0.00000e+00 0.00000e+00 1.12434e+00 3.97452e-02 1.06693e+02 2.66701e+00 1.12265e+02 2.67232e+00 8.61078e+01 0.00000e+00 1.98744e+01 0.00000e+00 2.78430e+02 0.00000e+00 1.34974e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6003382 4.38664e+00 4.79326e-02 
           44           10 105570    21601940     6.49089e-08 1.62368e-05 2.95058e-06 5.42476e-01 6.31720e-03 5.41295e+00 7.03771e-02 0.00000e+00 0.00000e+00 1.00937e+00 3.65971e-02 1.09273e+02 2.47244e+00 1.15037e+02 2.50108e+00 8.83231e+01 0.00000e+00 2.03567e+01 0.00000e+00 2.87758e+02 0.00000e+00 1.38717e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6123187 4.69181e+00 7.29553e-02 
           45           10 108006    22074654     4.24957e-08 1.61502e-05 2.08268e-06 5.38821e-01 4.57352e-03 5.57215e+00 6.07877e-02 0.00000e+00 0.00000e+00 1.03433e+00 3.84251e-02 1.11953e+02 2.56583e+00 1.17881e+02 2.61166e+00 9.15602e+01 0.00000e+00 2.06202e+01 0.00000e+00 2.93691e+02 0.00000e+00 1.42048e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6264601 4.83056e+00 8.53447e-02 
           46           10 110450    22572316     3.01725e-08 1.76990e-05 8.94176e-06 7.08391e-01 7.05488e-03 5.76223e+00 5.21933e-02 0.00000e+00 0.00000e+00 1.05322e+00 2.75737e-02 1.14966e+02 1.95363e+00 1.21075e+02 2.09126e+00 9.32959e+01 0.00000e+00 2.12921e+01 0.00000e+00 3.00595e+02 0.00000e+00 1.46620e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6413953 4.98962e+00 1.41577e-01 
           47           10 113414    23173136     2.36772e-08 1.62922e-05 3.51838e-06 9.24487e-01 4.27453e-03 5.98433e+00 4.05683e-02 0.00000e+00 0.00000e+00 1.09172e+00 4.21655e-02 1.18857e+02 1.74283e+00 1.25207e+02 1.90308e+00 9.66712e+01 0.00000e+00 2.16361e+01 0.00000e+00 3.11682e+02 0.00000e+00 1.51300e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6612991 5.19019e+00 2.44478e-01 
           48           10 117048    23920396     2.04821e-08 1.62898e-05 2.85415e-06 3.18573e+00 1.34919e-02 6.27445e+00 4.47498e-02 0.00000e+00 0.00000e+00 1.13078e+00 4.77001e-02 1.24781e+02 2.23021e+00 1.31470e+02 2.41578e+00 1.01441e+02 0.00000e+00 2.24440e+01 0.00000e+00 3.24899e+02 0.00000e+00 1.58798e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6895231 5.48765e+00 2.75901e-01 
           49           11 129565    26435019     1.40328e-08 1.64676e-05 1.85425e-06 3.25845e+00 3.05457e-02 7.20051e+00 1.19449e-01 0.00000e+00 0.00000e+00 1.26502e+00 4.44833e-02 1.39915e+02 2.33810e+00 1.47420e+02 2.46738e+00 1.15711e+02 0.00000e+00 2.50043e+01 0.00000e+00 3.69437e+02 0.00000e+00 1.80369e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7634935 6.15670e+00 1.90980e-01 
           50           11 142473    29029661     9.51707e-09 1.62528e-05 3.51696e-06 3.97402e+00 3.79393e-02 7.89728e+00 6.97321e-02 0.00000e+00 0.00000e+00 1.42035e+00 5.39464e-02 1.56094e+02 5.29929e+00 1.64492e+02 5.38381e+00 1.28886e+02 0.00000e+00 2.79400e+01 0.00000e+00 4.10428e+02 0.00000e+00 2.02045e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8389339 6.88855e+00 2.00472e-01 
           51           11 158294    32130208     6.35074e-09 1.61550e-05 2.15417e-06 3.63137e+00 2.40677e-02 8.88873e+00 6.48657e-02 0.00000e+00 0.00000e+00 1.60247e+00 4.95075e-02 1.73799e+02 3.87873e+00 1.83208e+02 4.04650e+00 1.44534e+02 0.00000e+00 3.14414e+01 0.00000e+00 4.59622e+02 0.00000e+00 2.26677e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9290890 7.70832e+00 2.24348e-01 
           52           11 173353    35045853     4.15394e-09 1.65192e-05 3.13629e-06 3.56726e+00 2.47940e-02 9.81214e+00 6.60778e-02 0.00000e+00 0.00000e+00 1.79140e+00 5.62975e-02 1.90738e+02 3.91911e+00 2.01342e+02 4.34045e+00 1.59623e+02 0.00000e+00 3.47017e+01 0.00000e+00 5.04073e+02 0.00000e+00 2.49002e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10123939 8.70482e+00 5.14483e-01 
           53           11 186891    37707461     2.84262e-09 1.60230e-05 2.77092e-06 3.81508e+00 5.12822e-02 1.07976e+01 6.36777e-02 0.00000e+00 0.00000e+00 1.99966e+00 1.02433e-01 2.06785e+02 3.68839e+00 2.18583e+02 4.26021e+00 1.72783e+02 0.00000e+00 3.81175e+01 0.00000e+00 5.51627e+02 0.00000e+00 2.71078e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10913476 9.68157e+00 6.81611e-01 
           54           11 200021    40235835     2.11766e-09 1.64142e-05 2.56037e-06 5.05103e+00 3.40655e-02 1.16022e+01 1.10747e-01 0.00000e+00 0.00000e+00 2.18315e+00 8.84335e-02 2.23744e+02 4.86208e+00 2.36458e+02 4.84462e+00 1.88437e+02 0.00000e+00 4.07250e+01 0.00000e+00 5.94559e+02 0.00000e+00 2.93207e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11749171 1.04047e+01 1.95441e-01 
           55           11 217421    43682873     1.44187e-09 1.60162e-05 2.70836e-06 5.53275e+00 5.26518e-02 1.29738e+01 1.01403e-01 0.00000e+00 0.00000e+00 2.11378e+00 1.15280e-01 2.45312e+02 6.88293e+00 2.59060e+02 5.66385e+00 2.07064e+02 0.00000e+00 4.43694e+01 0.00000e+00 6.56234e+02 0.00000e+00 3.22371e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12779641 1.14896e+01 1.27083e+00 
           56           11 236000    47235602     8.84088e-10 1.60998e-05 2.31919e-06 5.40782e+00 4.56370e-02 1.42233e+01 1.21022e-01 0.00000e+00 0.00000e+00 2.35787e+00 1.28602e-01 2.67559e+02 4.89301e+00 2.82475e+02 4.67433e+00 2.25980e+02 0.00000e+00 4.86039e+01 0.00000e+00 7.11881e+02 0.00000e+00 3.52751e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13876702 1.24073e+01 4.24238e-01 
           57           11 264304    52295508     5.19961e-10 1.65546e-05 2.06278e-06 4.32935e+00 2.92264e-02 1.60242e+01 1.01741e-01 0.00000e+00 0.00000e+00 2.65867e+00 1.12512e-01 2.98253e+02 5.02781e+00 3.15597e+02 4.78638e+00 2.55317e+02 0.00000e+00 5.38518e+01 0.00000e+00 8.01152e+02 0.00000e+00 3.96894e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15422554 1.45144e+01 4.73020e-01 
           58           11 282725    55638971     3.38647e-10 1.63452e-05 3.36523e-06 0.00000e+00 0.00000e+00 1.73667e+01 1.07090e-01 0.00000e+00 0.00000e+00 2.88875e+00 4.85639e-02 3.20488e+02 4.77727e+00 3.39512e+02 4.89364e+00 2.76112e+02 0.00000e+00 2.94790e+01 0.00000e+00 8.65385e+02 0.00000e+00 4.26876e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16513294 1.59502e+01 3.18051e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_2_degree_6_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    100        7744     1.12232e-01 9.06840e-06 1.37164e-05 7.91181e-04 1.02069e-03 4.39423e-04 4.13754e-05 1.37731e-02 4.71395e-02 5.24653e-04 1.29135e-04 1.16597e-03 4.25829e-05 1.55194e-02 4.73175e-02 2.69149e-03 0.00000e+00 4.72248e-02 0.00000e+00 3.30909e-02 0.00000e+00 1.49834e-02 0.00000e+00 1.18998e-02 4.65456e-02 6.10997e-04 2.83384e-04 6.25682e-05 2.50399e-05 5.81114e-05 2.13110e-05 6.07590e-04 1.55891e-05        361 0.00000e+00 0.00000e+00 
            1            1    100        7744     1.01621e-01 5.30880e-06 7.46321e-06 1.59344e-03 8.79667e-05 6.16071e-04 2.88099e-04 5.51538e-03 2.21984e-04 3.89632e-04 2.25593e-04 1.06853e-03 7.16413e-05 7.01343e-03 9.69663e-05 3.56210e-03 0.00000e+00 7.62475e-03 0.00000e+00 1.37875e-02 0.00000e+00 5.46590e-03 0.00000e+00 3.80772e-03 1.29804e-04 5.64987e-04 6.47893e-05 5.23950e-05 2.39391e-06 4.65620e-05 5.99110e-06 6.33177e-04 3.94983e-05        361 0.00000e+00 0.00000e+00 
            2            2    196       19600     1.00498e-01 4.12340e-06 1.16801e-07 9.84803e-04 3.29714e-05 9.93024e-04 2.89121e-04 1.19372e-02 1.55811e-02 9.82596e-04 1.84392e-04 2.19595e-03 2.07696e-04 1.51606e-02 1.52144e-02 1.25050e-02 0.00000e+00 1.70847e-02 0.00000e+00 4.96157e-02 0.00000e+00 2.01893e-02 0.00000e+00 8.21694e-03 1.56684e-02 1.26575e-03 6.81247e-05 7.30980e-05 4.07908e-06 6.98740e-05 7.74848e-06 1.44493e-03 3.79699e-05        729 0.00000e+00 0.00000e+00 
            3            2    196       19600     1.00019e-01 4.10060e-06 2.03802e-07 8.10602e-03 2.32619e-04 1.08067e-03 3.11369e-04 9.36881e-03 2.85350e-04 8.96491e-04 8.18687e-05 2.12619e-03 1.07826e-04 1.24377e-02 4.45977e-04 1.55159e-02 0.00000e+00 1.65528e-02 0.00000e+00 6.29450e-02 0.00000e+00 2.53560e-02 0.00000e+00 5.52368e-03 2.10150e-04 1.34304e-03 1.81365e-05 7.30504e-05 4.52146e-06 7.11512e-05 1.06350e-05 1.50293e-03 6.48692e-05        729 0.00000e+00 0.00000e+00 
            4            3    484       59536     9.70062e-02 4.24440e-06 6.28136e-07 2.10823e-03 2.77175e-05 2.95095e-03 2.77935e-04 1.97370e-02 3.70666e-04 2.69605e-03 7.54717e-05 5.33153e-03 6.76978e-05 2.78392e-02 3.66198e-04 6.22398e-02 0.00000e+00 5.89543e-02 0.00000e+00 2.54242e-01 0.00000e+00 9.68903e-02 0.00000e+00 8.84267e-03 1.10864e-04 4.13293e-03 1.35968e-04 1.26422e-04 3.20611e-06 1.34079e-04 1.39401e-05 4.39579e-03 1.36350e-04       1849 0.00000e+00 0.00000e+00 
            5            3    484       59536     9.68439e-02 4.37140e-06 9.87059e-07 2.21680e-03 4.45320e-05 3.01977e-03 2.31320e-04 1.98223e-02 6.29568e-04 2.37672e-03 9.55751e-05 5.28684e-03 2.75340e-04 2.75597e-02 8.10180e-04 6.54232e-02 0.00000e+00 5.85299e-02 0.00000e+00 2.83879e-01 0.00000e+00 1.06183e-01 0.00000e+00 8.77948e-03 2.96117e-04 4.21042e-03 1.67610e-04 1.26631e-04 2.88473e-06 1.26398e-04 1.22142e-05 4.49886e-03 1.53039e-04       1849 0.00000e+00 0.00000e+00 
            6            3    484       59536     9.68668e-02 4.24740e-06 8.47164e-07 3.91299e-02 1.76505e-04 3.18829e-03 2.72775e-04 2.03373e-02 4.31577e-04 2.37223e-03 1.17263e-04 5.28285e-03 1.82046e-04 2.80668e-02 4.69987e-04 7.30827e-02 0.00000e+00 5.85052e-02 0.00000e+00 3.45246e-01 0.00000e+00 1.19166e-01 0.00000e+00 8.73692e-03 1.76713e-04 4.47501e-03 1.40593e-04 1.27956e-04 3.21604e-06 1.24906e-04 3.22620e-06 4.79905e-03 9.45854e-05       1849 0.00000e+00 0.00000e+00 
            7            4   1240      190576     8.95342e-02 4.26960e-06 9.14494e-07 5.69273e-03 5.29884e-05 1.55648e-02 1.70313e-03 5.96673e-02 7.79969e-04 8.54310e-03 4.75886e-04 2.31631e-02 4.28356e-04 9.15573e-02 1.45175e-03 2.98723e-01 0.00000e+00 2.05561e-01 0.00000e+00 1.13958e+00 0.00000e+00 4.76447e-01 0.00000e+00 2.02865e-02 5.72820e-04 1.55501e-02 8.14784e-05 4.17334e-04 1.15720e-05 6.92985e-04 2.12076e-05 1.53562e-02 2.19975e-04       5937 0.00000e+00 0.00000e+00 
            8            4   1240      190576     8.94234e-02 5.69760e-06 1.16008e-06 1.36511e-01 6.21652e-04 1.61260e-02 1.22563e-03 5.98789e-02 1.36324e-03 8.17749e-03 2.88332e-04 2.35070e-02 1.77798e-03 9.17406e-02 2.52749e-03 3.17867e-01 0.00000e+00 1.92059e-01 0.00000e+00 1.23836e+00 0.00000e+00 5.03420e-01 0.00000e+00 2.03769e-02 4.83898e-04 1.57370e-02 4.15842e-04 4.23080e-04 4.11868e-05 6.52173e-04 4.10420e-05 1.55471e-02 6.19205e-04       5937 0.00000e+00 0.00000e+00 
            9            5   2629      466103     7.55963e-02 5.17940e-06 1.70929e-06 2.52422e-02 1.42691e-04 4.14234e-02 2.85079e-03 1.52476e-01 8.56061e-04 2.25412e-02 2.91546e-03 5.43146e-02 4.85756e-04 2.29749e-01 1.81279e-03 8.91412e-01 0.00000e+00 7.39229e-01 0.00000e+00 3.49169e+00 0.00000e+00 1.42223e+00 0.00000e+00 4.05238e-02 1.05346e-03 4.65262e-02 4.80304e-04 1.04998e-03 4.71208e-05 1.84340e-03 7.81957e-05 4.26985e-02 4.87798e-04      19316 0.00000e+00 0.00000e+00 
           10            5   3001      514355     7.43528e-02 6.65280e-06 1.00983e-06 2.28315e-01 4.52133e-03 4.75942e-02 3.73447e-03 1.56779e-01 3.36222e-03 2.52321e-02 2.37151e-03 6.15343e-02 7.95757e-04 2.43998e-01 5.17037e-03 9.92195e-01 0.00000e+00 8.21753e-01 0.00000e+00 3.91627e+00 0.00000e+00 1.58566e+00 0.00000e+00 4.08295e-02 9.25298e-04 4.80526e-02 1.22106e-03 1.09250e-03 6.45699e-05 1.95238e-03 4.20524e-04 4.48751e-02 5.66759e-04      18856 0.00000e+00 0.00000e+00 
           11            6   5056      923662     6.41309e-02 6.64460e-06 1.26505e-06 2.29171e-01 2.56399e-03 1.02950e-01 5.65549e-03 3.09807e-01 2.09460e-03 4.49467e-02 6.40756e-03 1.20706e-01 9.52283e-04 4.76197e-01 6.39848e-03 2.01001e+00 0.00000e+00 1.53168e+00 0.00000e+00 7.45813e+00 0.00000e+00 3.17173e+00 0.00000e+00 7.21957e-02 1.59913e-03 1.00679e-01 1.34896e-03 3.74948e-03 9.34629e-05 4.54395e-03 2.06988e-04 8.74912e-02 1.14755e-03      41062 0.00000e+00 0.00000e+00 
           12            6   6802     1288086     5.00652e-02 7.18320e-06 1.05843e-06 3.54775e-01 2.50609e-03 1.56876e-01 1.79240e-02 3.90799e-01 5.79313e-03 5.88100e-02 2.44538e-03 1.72587e-01 2.36465e-03 6.23241e-01 9.66934e-03 2.98816e+00 0.00000e+00 2.28644e+00 0.00000e+00 1.09557e+01 0.00000e+00 4.69058e+00 0.00000e+00 7.92883e-02 1.39125e-03 1.30760e-01 2.02296e-03 3.49754e-03 1.15724e-04 5.22418e-03 3.80589e-04 1.18148e-01 1.41055e-03      50420 0.00000e+00 0.00000e+00 
           13            7   9358     1812574     4.06100e-02 7.64300e-06 1.69122e-06 4.65479e-01 2.69298e-03 2.52988e-01 2.51567e-02 6.07417e-01 6.94830e-03 8.67633e-02 1.73250e-03 2.61408e-01 3.26933e-03 9.57112e-01 7.05710e-03 4.53477e+00 0.00000e+00 3.47252e+00 0.00000e+00 1.61437e+01 0.00000e+00 7.28348e+00 0.00000e+00 1.24494e-01 2.74928e-03 2.00881e-01 4.17859e-03 1.02953e-02 1.83145e-04 1.00247e-02 3.34292e-04 1.78803e-01 5.30836e-03      77592 0.00000e+00 0.00000e+00 
           14            7  12619     2464847     2.66218e-02 8.92600e-06 2.13629e-06 6.18814e-01 4.49696e-03 3.66879e-01 3.76069e-02 7.89810e-01 9.47302e-03 1.25863e-01 2.60007e-03 3.57884e-01 3.30780e-03 1.27553e+00 1.18225e-02 6.58958e+00 0.00000e+00 3.08476e+00 0.00000e+00 2.31427e+01 0.00000e+00 1.04123e+01 0.00000e+00 1.39692e-01 2.25270e-03 2.74388e-01 4.00986e-03 9.94751e-03 3.63771e-04 1.11543e-02 2.89776e-04 2.45308e-01 8.71091e-03     104226 0.00000e+00 0.00000e+00 
           15            8  15703     3098039     2.15886e-02 1.00504e-05 2.92202e-06 8.86849e-01 3.14847e-03 4.93280e-01 4.41046e-02 1.09988e+00 1.80851e-02 1.43465e-01 2.46007e-03 4.88125e-01 2.84701e-03 1.73396e+00 1.99522e-02 8.75949e+00 0.00000e+00 3.57906e+00 0.00000e+00 3.07163e+01 0.00000e+00 1.38176e+01 0.00000e+00 2.04454e-01 2.05870e-03 3.62018e-01 3.43492e-03 2.72977e-02 1.42805e-04 1.99167e-02 8.69181e-04 3.39193e-01 1.78845e-02     136995 0.00000e+00 0.00000e+00 
           16            8  20401     4077617     1.19712e-02 1.45846e-05 2.70217e-06 4.41981e-01 2.65562e-03 6.81158e-01 3.61404e-02 1.41356e+00 1.51299e-02 2.01767e-01 3.80823e-03 6.70113e-01 6.49228e-03 2.28861e+00 9.34600e-03 1.20195e+01 0.00000e+00 4.49264e+00 0.00000e+00 4.18716e+01 0.00000e+00 1.90894e+01 0.00000e+00 2.37695e-01 3.15046e-03 4.80632e-01 5.45380e-03 2.82890e-02 2.04572e-04 2.48503e-02 3.09714e-04 4.53591e-01 1.38908e-02     177682 0.00000e+00 0.00000e+00 
           17            8  23077     4635189     7.02266e-03 1.52396e-05 2.80574e-06 3.58896e-01 8.52734e-03 7.84253e-01 3.21118e-02 1.58359e+00 1.40868e-02 2.35642e-01 2.61860e-03 7.78268e-01 7.23035e-03 2.60108e+00 2.06351e-02 1.40905e+01 0.00000e+00 4.94053e+00 0.00000e+00 4.85254e+01 0.00000e+00 2.21683e+01 0.00000e+00 2.51026e-01 3.90744e-03 5.48001e-01 5.16491e-03 2.91831e-02 1.62412e-04 2.63240e-02 9.25298e-04 5.15973e-01 3.61597e-03     201118 0.00000e+00 0.00000e+00 
           18            8  25216     5072662     4.23161e-03 1.55998e-05 2.47575e-06 3.09754e-01 5.52824e-03 8.75759e-01 3.33041e-02 1.72684e+00 1.15845e-02 2.61434e-01 3.78784e-03 8.66892e-01 1.08958e-02 2.85905e+00 1.11218e-02 1.56117e+01 0.00000e+00 5.35704e+00 0.00000e+00 5.38156e+01 0.00000e+00 2.47125e+01 0.00000e+00 2.62197e-01 2.62245e-03 6.03662e-01 5.58337e-03 2.99310e-02 1.73712e-04 2.77879e-02 3.77990e-04 5.71836e-01 1.11366e-02     219934 0.00000e+00 0.00000e+00 
           19            8  26811     5392433     3.45095e-03 1.60674e-05 4.49140e-06 8.81381e-01 1.14539e-02 9.76272e-01 4.69828e-02 2.03704e+00 4.11819e-02 2.50956e-01 5.80864e-03 9.51466e-01 1.96112e-02 3.24370e+00 2.05236e-02 1.71450e+01 0.00000e+00 5.62083e+00 0.00000e+00 5.79781e+01 0.00000e+00 2.68084e+01 0.00000e+00 3.38098e-01 3.34570e-03 6.54980e-01 4.41645e-03 7.74926e-02 2.94338e-04 4.23927e-02 7.48995e-04 6.58698e-01 5.04121e-02     236864 0.00000e+00 0.00000e+00 
           20            9  31249     6296079     2.35153e-03 1.75586e-05 3.00937e-06 7.80231e-01 9.69102e-03 1.18198e+00 4.34543e-02 2.34086e+00 4.12086e-02 2.97411e-01 7.41169e-03 1.18948e+00 3.21858e-02 3.83265e+00 2.90970e-02 2.06570e+01 0.00000e+00 6.40699e+00 0.00000e+00 6.92838e+01 0.00000e+00 3.26309e+01 0.00000e+00 3.68914e-01 1.73323e-03 7.73557e-01 5.39219e-03 7.89581e-02 3.70517e-04 4.92941e-02 7.06980e-04 7.70502e-01 4.41008e-02     275436 0.00000e+00 0.00000e+00 
           21            9  35535     7166105     1.48232e-03 1.76658e-05 3.02091e-06 9.13552e-01 2.52381e-03 1.38117e+00 4.21432e-02 2.62060e+00 2.81764e-02 3.47747e-01 1.42696e-02 1.44186e+00 6.72084e-02 4.41571e+00 3.15296e-02 2.43831e+01 0.00000e+00 7.22819e+00 0.00000e+00 8.13536e+01 0.00000e+00 3.82958e+01 0.00000e+00 3.87521e-01 3.74446e-03 8.85127e-01 5.01610e-03 8.12009e-02 2.80393e-04 5.25529e-02 7.33294e-04 8.77398e-01 2.88370e-02     310340 0.00000e+00 0.00000e+00 
           22            9  40009     8080243     8.90848e-04 1.85908e-05 8.35486e-06 7.33604e-01 5.06411e-03 1.60945e+00 4.05987e-02 2.91796e+00 5.25707e-02 4.06268e-01 9.80686e-03 1.66648e+00 8.12079e-02 4.99715e+00 3.07047e-02 2.78058e+01 0.00000e+00 8.01869e+00 0.00000e+00 9.38283e+01 0.00000e+00 4.41286e+01 0.00000e+00 4.08715e-01 3.82013e-03 1.00019e+00 6.21852e-03 8.42094e-02 1.82557e-04 5.87824e-02 1.00052e-03 9.89421e-01 5.62792e-02     347590 0.00000e+00 0.00000e+00 
           23            9  43413     8790765     5.61991e-04 1.89954e-05 7.38186e-06 8.30312e-01 5.31114e-03 1.75448e+00 3.89265e-02 3.16816e+00 3.50196e-02 4.45731e-01 1.47317e-02 1.87722e+00 1.28423e-01 5.49775e+00 8.46021e-02 3.07641e+01 0.00000e+00 8.66715e+00 0.00000e+00 1.02705e+02 0.00000e+00 4.84892e+01 0.00000e+00 4.28816e-01 4.11752e-03 1.09139e+00 9.32150e-03 8.82443e-02 2.70113e-04 6.74832e-02 7.85071e-04 1.08143e+00 4.79637e-02     378000 0.00000e+00 0.00000e+00 
           24            9  47221     9569159     2.89867e-04 1.81246e-05 3.13713e-06 4.65883e-01 4.59369e-03 1.93274e+00 3.55878e-02 3.40168e+00 3.57411e-02 4.94924e-01 1.47037e-02 2.01730e+00 1.00701e-01 5.92105e+00 7.36767e-02 3.34046e+01 0.00000e+00 9.40536e+00 0.00000e+00 1.11757e+02 0.00000e+00 5.30098e+01 0.00000e+00 4.43131e-01 3.70820e-03 1.17957e+00 1.17666e-02 9.17120e-02 2.66949e-04 7.58491e-02 1.14248e-03 1.16730e+00 2.61255e-02     403828 0.00000e+00 0.00000e+00 
           25            9  49507    10031005     1.70411e-04 1.99508e-05 9.17665e-06 3.08055e-01 3.61235e-03 2.06191e+00 3.91702e-02 3.52802e+00 2.52973e-02 5.25871e-01 1.46533e-02 2.13399e+00 1.17244e-01 6.19539e+00 8.59652e-02 3.52891e+01 0.00000e+00 9.78240e+00 0.00000e+00 1.18147e+02 0.00000e+00 5.58189e+01 0.00000e+00 4.50336e-01 4.32943e-03 1.23293e+00 8.14252e-03 9.30282e-02 3.30399e-04 7.86728e-02 1.09759e-03 1.20810e+00 3.68463e-02     419204 0.00000e+00 0.00000e+00 
           26            9  51266    10392968     8.28669e-05 1.78366e-05 2.45754e-06 2.28687e-01 2.64551e-03 2.12722e+00 3.41658e-02 3.65307e+00 4.17062e-02 5.38123e-01 1.66763e-02 2.24428e+00 1.44050e-01 6.44315e+00 1.09793e-01 3.70069e+01 0.00000e+00 1.01595e+01 0.00000e+00 1.23448e+02 0.00000e+00 5.81689e+01 0.00000e+00 4.60504e-01 4.72427e-03 1.28106e+00 1.28886e-02 9.41450e-02 2.84213e-04 8.08310e-02 9.45819e-04 1.25649e+00 3.19398e-02     434882 0.00000e+00 0.00000e+00 
           27            9  52494    10646720     5.02963e-05 1.73560e-05 1.98601e-06 2.11213e-01 2.68940e-03 2.19497e+00 3.47958e-02 3.74675e+00 2.95333e-02 5.03705e-01 6.72173e-03 2.31796e+00 1.70040e-01 6.57627e+00 1.70181e-01 3.78556e+01 0.00000e+00 1.03463e+01 0.00000e+00 1.25933e+02 0.00000e+00 5.99478e+01 0.00000e+00 4.67027e-01 4.40249e-03 1.31621e+00 1.31965e-02 9.49342e-02 2.95197e-04 8.25722e-02 6.89971e-04 1.29032e+00 2.81001e-02     445238 0.00000e+00 0.00000e+00 
           28            9  53632    10882306     3.17101e-05 1.89886e-05 7.94708e-06 2.52784e-01 2.07569e-03 2.25747e+00 3.61205e-02 3.82815e+00 3.20216e-02 5.17042e-01 6.50940e-03 2.37764e+00 9.93453e-02 6.73089e+00 6.66858e-02 3.89295e+01 0.00000e+00 1.06277e+01 0.00000e+00 1.28501e+02 0.00000e+00 6.11878e+01 0.00000e+00 4.71964e-01 3.39778e-03 1.34623e+00 8.20054e-03 9.56488e-02 2.35480e-04 8.39247e-02 1.23126e-03 1.32337e+00 4.10691e-02     454814 0.00000e+00 0.00000e+00 
           29            9  55062    11178964     2.06285e-05 1.78730e-05 2.55678e-06 3.04150e-01 2.85912e-03 2.33303e+00 3.81831e-02 3.92120e+00 3.81630e-02 5.14873e-01 1.42415e-02 2.45618e+00 1.60168e-01 6.90053e+00 1.57251e-01 4.00369e+01 0.00000e+00 1.09329e+01 0.00000e+00 1.32743e+02 0.00000e+00 6.32293e+01 0.00000e+00 4.80805e-01 5.24567e-03 1.38875e+00 1.06992e-02 9.66239e-02 2.87870e-04 8.61044e-02 7.54801e-04 1.34691e+00 3.87302e-02     467690 0.00000e+00 0.00000e+00 
           30            9  56410    11455440     1.71212e-05 1.79840e-05 2.77046e-06 9.28254e-01 5.02320e-03 2.44497e+00 3.27939e-02 4.69239e+00 2.82406e-01 5.28733e-01 1.54452e-02 2.67142e+00 1.60080e-01 7.90099e+00 2.18570e-01 4.15123e+01 0.00000e+00 1.16620e+01 0.00000e+00 1.37398e+02 0.00000e+00 6.63484e+01 0.00000e+00 6.28843e-01 6.30757e-03 1.49325e+00 1.10745e-02 2.58184e-01 4.05976e-04 1.39095e-01 5.58459e-04 1.60074e+00 2.82411e-01     500290 0.00000e+00 0.00000e+00 
           31           10  61392    12460098     1.17060e-05 1.76340e-05 3.18269e-06 9.70278e-01 6.33472e-03 2.75604e+00 2.96067e-02 6.91361e+00 6.54631e-01 5.97846e-01 1.27239e-02 3.21285e+00 1.49797e-01 1.07336e+01 5.40543e-01 4.61911e+01 0.00000e+00 1.26384e+01 0.00000e+00 1.51328e+02 0.00000e+00 7.28418e+01 0.00000e+00 8.94622e-01 1.00863e-02 1.68247e+00 1.27953e-02 5.84737e-01 5.24482e-04 1.58072e-01 2.02473e-03 2.91529e+00 6.46722e-01     540900 0.00000e+00 0.00000e+00 
           32           10  65717    13352707     7.38554e-06 2.06892e-05 8.18776e-06 6.87639e-01 4.67231e-03 3.01371e+00 3.93970e-02 7.24131e+00 6.13204e-01 6.52624e-01 1.07205e-02 3.63721e+00 2.23990e-01 1.15412e+01 5.25904e-01 5.06382e+01 0.00000e+00 1.36545e+01 0.00000e+00 1.65173e+02 0.00000e+00 7.96295e+01 0.00000e+00 9.16872e-01 9.66973e-03 1.80982e+00 1.21521e-02 6.00701e-01 5.89914e-04 1.73051e-01 1.58432e-03 3.03959e+00 6.09944e-01     579934 0.00000e+00 0.00000e+00 
           33           10  69303    14087109     5.24800e-06 1.82986e-05 2.52207e-06 8.84322e-01 5.71578e-03 3.20720e+00 3.43795e-02 7.45078e+00 5.94460e-01 6.93826e-01 9.33596e-03 3.87518e+00 1.47238e-01 1.20305e+01 5.59738e-01 5.37559e+01 0.00000e+00 1.42705e+01 0.00000e+00 1.75288e+02 0.00000e+00 8.46045e+01 0.00000e+00 9.29601e-01 1.07120e-02 1.88135e+00 1.13324e-02 6.10353e-01 7.00162e-04 1.85890e-01 2.23503e-03 3.11357e+00 6.15101e-01     599772 0.00000e+00 0.00000e+00 
           34           10  73445    14945887     3.27372e-06 1.89024e-05 3.97527e-06 5.49836e-01 3.94200e-03 3.43076e+00 3.16573e-02 7.86762e+00 7.07411e-01 7.44201e-01 1.71137e-02 4.26736e+00 1.65358e-01 1.28905e+01 7.77847e-01 5.79250e+01 0.00000e+00 1.51324e+01 0.00000e+00 1.88628e+02 0.00000e+00 9.04428e+01 0.00000e+00 9.58704e-01 6.25376e-03 2.02430e+00 1.09336e-02 6.38868e-01 4.91552e-04 2.08826e-01 1.27373e-03 3.26534e+00 7.03138e-01     643886 0.00000e+00 0.00000e+00 
           35           10  76245    15531635     2.16305e-06 1.85716e-05 1.95740e-06 8.11234e-01 5.64872e-03 3.62286e+00 3.39985e-02 8.10487e+00 6.96221e-01 7.79715e-01 8.44252e-03 4.62838e+00 2.26792e-01 1.35247e+01 7.39643e-01 6.04429e+01 0.00000e+00 1.57627e+01 0.00000e+00 1.97160e+02 0.00000e+00 9.54318e+01 0.00000e+00 9.72064e-01 8.48035e-03 2.10503e+00 1.28776e-02 6.50167e-01 6.47094e-04 2.23037e-01 7.41013e-04 3.35118e+00 6.93886e-01     665168 0.00000e+00 0.00000e+00 
           36           10  80081    16328459     1.42186e-06 2.00386e-05 8.59102e-06 5.78994e-01 3.51870e-03 3.83452e+00 4.28725e-02 8.43835e+00 7.26587e-01 8.29196e-01 4.56483e-03 4.95538e+00 1.49106e-01 1.42353e+01 6.73212e-01 6.46418e+01 0.00000e+00 1.65792e+01 0.00000e+00 2.08015e+02 0.00000e+00 1.01003e+02 0.00000e+00 9.98499e-01 9.65053e-03 2.22463e+00 1.60408e-02 6.73495e-01 5.77836e-04 2.45487e-01 1.62295e-03 3.45201e+00 7.16981e-01     702214 0.00000e+00 0.00000e+00 
           37           10  82885    16909679     1.00577e-06 1.82870e-05 2.40661e-06 6.90314e-01 5.92372e-03 4.00798e+00 4.14326e-02 8.65252e+00 6.80446e-01 8.66288e-01 1.13566e-02 5.20739e+00 3.15672e-01 1.47391e+01 4.20426e-01 6.71833e+01 0.00000e+00 1.70584e+01 0.00000e+00 2.17991e+02 0.00000e+00 1.05313e+02 0.00000e+00 1.01257e+00 8.92518e-03 2.29566e+00 1.53902e-02 6.83301e-01 6.78756e-04 2.62078e-01 6.71791e-04 3.53075e+00 6.90551e-01     721672 0.00000e+00 0.00000e+00 
           38           10  85747    17495571     7.65766e-07 2.00980e-05 1.07816e-05 1.11355e+00 1.24232e-02 4.18054e+00 4.23167e-02 8.86890e+00 7.32499e-01 9.03096e-01 1.04787e-02 5.48079e+00 2.80960e-01 1.52662e+01 5.92086e-01 7.00438e+01 0.00000e+00 1.75457e+01 0.00000e+00 2.24663e+02 0.00000e+00 1.09615e+02 0.00000e+00 1.02136e+00 8.08058e-03 2.37147e+00 1.47952e-02 6.92115e-01 6.19177e-04 2.79079e-01 9.63043e-04 3.60727e+00 7.32767e-01     743652 0.00000e+00 0.00000e+00 
           39           10  89737    18324445     5.56146e-07 1.86190e-05 3.60142e-06 1.29799e+00 8.67830e-03 4.46102e+00 5.00243e-02 9.33898e+00 7.07908e-01 9.57316e-01 4.01056e-03 5.79494e+00 2.52321e-01 1.61054e+01 7.92177e-01 7.36519e+01 0.00000e+00 1.85403e+01 0.00000e+00 2.40822e+02 0.00000e+00 1.15298e+02 0.00000e+00 1.06321e+00 6.65626e-03 2.50856e+00 2.33605e-02 7.51671e-01 5.26083e-04 3.18255e-01 5.70586e-04 3.75357e+00 6.89338e-01     785106 0.00000e+00 0.00000e+00 
           40           10  94386    19304306     3.59576e-07 2.06972e-05 6.93965e-06 1.21328e+00 1.81747e-02 4.74732e+00 5.13702e-02 9.80168e+00 8.06897e-01 1.02069e+00 1.36384e-02 6.03814e+00 1.89193e-01 1.68753e+01 9.87822e-01 7.75584e+01 0.00000e+00 1.96513e+01 0.00000e+00 2.51690e+02 0.00000e+00 1.22537e+02 0.00000e+00 1.09925e+00 6.94794e-03 2.66369e+00 2.60992e-02 8.19166e-01 8.40586e-04 3.67961e-01 1.29380e-03 3.85708e+00 7.67700e-01     827114 0.00000e+00 0.00000e+00 
           41           10  99342    20322536     2.00375e-07 1.86610e-05 3.07665e-06 4.69024e-01 6.54094e-03 5.05430e+00 4.95856e-02 1.01563e+01 7.72365e-01 1.09347e+00 1.72501e-02 6.30957e+00 8.51654e-02 1.75750e+01 8.53962e-01 8.22180e+01 0.00000e+00 2.04667e+01 0.00000e+00 2.65552e+02 0.00000e+00 1.28732e+02 0.00000e+00 1.11000e+00 1.06000e-02 2.76702e+00 1.80785e-02 8.61587e-01 4.29227e-04 3.97752e-01 1.44266e-03 3.96715e+00 7.48569e-01     858758 0.00000e+00 0.00000e+00 
           42           10 101538    20773860     1.31808e-07 1.82306e-05 3.14115e-06 4.45226e-01 6.53330e-03 5.15673e+00 3.16298e-02 1.03355e+01 7.55775e-01 1.12849e+00 2.36382e-02 6.51958e+00 1.84970e-01 1.79995e+01 9.26473e-01 8.39337e+01 0.00000e+00 2.10811e+01 0.00000e+00 2.72538e+02 0.00000e+00 1.32963e+02 0.00000e+00 1.12312e+00 5.95431e-03 2.83275e+00 2.16014e-02 8.69291e-01 1.01698e-03 4.10609e-01 2.07016e-03 4.02371e+00 7.34484e-01     876824 0.00000e+00 0.00000e+00 
           43           10 103626    21201556     9.11107e-08 1.82756e-05 2.68986e-06 4.33621e-01 5.24256e-03 5.28794e+00 4.50507e-02 1.05249e+01 7.37313e-01 1.15329e+00 1.84225e-02 6.71311e+00 2.66093e-01 1.84075e+01 9.97700e-01 8.65349e+01 0.00000e+00 2.15040e+01 0.00000e+00 2.77544e+02 0.00000e+00 1.35080e+02 0.00000e+00 1.13415e+00 6.63748e-03 2.89832e+00 1.77981e-02 8.76498e-01 3.15515e-04 4.24189e-01 8.96169e-04 4.09265e+00 7.28203e-01     894416 0.00000e+00 0.00000e+00 
           44           10 105570    21601940     6.49089e-08 1.85520e-05 3.19560e-06 5.37015e-01 6.82124e-03 5.41805e+00 4.45444e-02 1.06979e+01 7.38954e-01 1.04323e+00 4.37529e-02 6.83754e+00 1.29621e-01 1.85953e+01 8.16813e-01 8.81803e+01 0.00000e+00 2.17795e+01 0.00000e+00 2.85512e+02 0.00000e+00 1.38436e+02 0.00000e+00 1.14705e+00 1.05877e-02 2.95514e+00 1.92952e-02 8.83581e-01 4.96612e-04 4.38455e-01 1.47243e-03 4.14848e+00 7.31499e-01     911012 0.00000e+00 0.00000e+00 
           45           10 108006    22074654     4.24957e-08 1.99654e-05 9.03637e-06 5.32145e-01 6.13794e-03 5.58787e+00 5.49442e-02 1.08973e+01 8.24899e-01 1.06739e+00 5.34465e-02 7.00684e+00 2.82449e-01 1.89887e+01 1.11021e+00 9.04177e+01 0.00000e+00 2.22118e+01 0.00000e+00 2.94231e+02 0.00000e+00 1.42597e+02 0.00000e+00 1.15809e+00 7.79707e-03 3.02834e+00 3.30474e-02 8.90902e-01 3.96436e-04 4.56186e-01 1.86763e-03 4.19630e+00 7.52442e-01     928558 0.00000e+00 0.00000e+00 
           46           10 110450    22572316     3.01725e-08 1.87232e-05 3.82376e-06 7.01510e-01 5.32782e-03 5.77367e+00 5.46907e-02 1.10977e+01 8.39106e-01 1.09184e+00 3.69509e-02 7.20416e+00 4.14705e-01 1.94112e+01 1.26168e+00 9.37618e+01 0.00000e+00 2.29026e+01 0.00000e+00 3.01071e+02 0.00000e+00 1.45986e+02 0.00000e+00 1.17291e+00 6.58403e-03 3.09081e+00 2.55748e-02 8.99554e-01 1.91594e-04 4.75635e-01 1.07744e-03 4.27325e+00 7.95960e-01     948838 0.00000e+00 0.00000e+00 
           47           10 113414    23173136     2.36772e-08 1.85354e-05 3.11189e-06 9.16280e-01 9.74857e-03 6.00818e+00 2.28517e-02 1.14360e+01 7.95310e-01 1.12800e+00 5.75503e-02 7.49167e+00 3.45940e-01 2.00737e+01 1.14722e+00 9.73445e+01 0.00000e+00 2.36032e+01 0.00000e+00 3.11041e+02 0.00000e+00 1.51639e+02 0.00000e+00 1.21273e+00 7.16170e-03 3.21194e+00 2.77888e-02 9.11285e-01 7.36703e-04 4.98763e-01 2.02880e-03 4.37421e+00 7.39837e-01     981490 0.00000e+00 0.00000e+00 
           48           10 117048    23920396     2.04821e-08 1.94934e-05 8.77007e-06 3.17966e+00 2.07793e-02 6.29721e+00 4.74078e-02 1.19788e+01 6.86730e-01 1.16729e+00 5.51131e-02 8.86093e+00 4.94840e-01 2.20259e+01 1.18704e+00 1.01828e+02 0.00000e+00 2.43670e+01 0.00000e+00 3.27392e+02 0.00000e+00 1.60584e+02 0.00000e+00 1.30236e+00 1.17172e-02 3.42926e+00 3.02882e-02 9.39396e-01 1.69504e-03 5.45987e-01 3.78073e-03 4.48493e+00 6.52284e-01    1051982 0.00000e+00 0.00000e+00 
           49           11 129565    26435019     1.40328e-08 1.92108e-05 1.25804e-06 3.25162e+00 2.89074e-02 7.17386e+00 4.23024e-02 1.29349e+01 8.46937e-01 1.29841e+00 7.72765e-02 1.04853e+01 7.02964e-01 2.47393e+01 1.57472e+00 1.14885e+02 0.00000e+00 2.67776e+01 0.00000e+00 3.65839e+02 0.00000e+00 1.79362e+02 0.00000e+00 1.37111e+00 7.63617e-03 3.76573e+00 4.09619e-02 9.67240e-01 3.71732e-04 5.96169e-01 1.63511e-03 4.83649e+00 7.51830e-01    1148304 0.00000e+00 0.00000e+00 
           50           11 142473    29029661     9.51707e-09 1.93156e-05 1.23955e-06 3.96067e+00 3.55257e-02 7.91528e+00 4.71870e-02 1.38635e+01 8.15557e-01 1.45097e+00 8.60578e-02 1.21041e+01 1.49618e+00 2.74413e+01 2.06069e+00 1.29072e+02 0.00000e+00 2.92977e+01 0.00000e+00 4.10187e+02 0.00000e+00 2.00945e+02 0.00000e+00 1.42592e+00 4.25728e-03 4.12125e+00 2.13668e-02 9.90545e-01 6.05279e-04 6.38129e-01 1.47252e-03 5.17827e+00 7.32208e-01    1241474 0.00000e+00 0.00000e+00 
           51           11 158294    32130208     6.35074e-09 2.28618e-05 2.42462e-05 3.62700e+00 3.95697e-02 8.91831e+00 4.21586e-02 1.50132e+01 8.59543e-01 1.65100e+00 1.10486e-01 1.36307e+01 2.42020e+00 3.03203e+01 3.31235e+00 1.44822e+02 0.00000e+00 3.25359e+01 0.00000e+00 4.56700e+02 0.00000e+00 2.25344e+02 0.00000e+00 1.48912e+00 9.22449e-03 4.53906e+00 5.18691e-02 1.01223e+00 4.68061e-04 6.77778e-01 4.23361e-03 5.61643e+00 6.89961e-01    1349064 0.00000e+00 0.00000e+00 
           52           11 173353    35045853     4.15394e-09 1.83820e-05 1.92862e-06 3.54841e+00 2.06345e-02 9.85849e+00 4.84628e-02 1.60596e+01 9.15156e-01 1.84549e+00 1.31109e-01 1.51804e+01 2.54379e+00 3.31132e+01 3.53914e+00 1.59488e+02 0.00000e+00 3.50510e+01 0.00000e+00 5.02142e+02 0.00000e+00 2.48918e+02 0.00000e+00 1.55104e+00 6.50212e-03 4.92949e+00 8.02317e-02 1.03813e+00 3.58322e-04 7.25809e-01 5.50624e-03 6.00246e+00 6.99582e-01    1451966 0.00000e+00 0.00000e+00 
           53           11 186891    37707461     2.84262e-09 1.86650e-05 1.66380e-06 3.80177e+00 4.13071e-02 1.08474e+01 3.63546e-02 1.69222e+01 6.33774e-01 2.01998e+00 1.17164e-01 1.63577e+01 1.80297e+00 3.53295e+01 2.45217e+00 1.72029e+02 0.00000e+00 3.67035e+01 0.00000e+00 5.46197e+02 0.00000e+00 2.71097e+02 0.00000e+00 1.61209e+00 9.82942e-03 5.27961e+00 8.73628e-02 1.06764e+00 9.78992e-04 7.77454e-01 5.34596e-03 6.26301e+00 4.25163e-01    1545838 0.00000e+00 0.00000e+00 
           54           11 200021    40235835     2.11766e-09 1.87898e-05 1.80132e-06 5.04465e+00 3.89287e-02 1.16473e+01 3.10241e-02 1.80566e+01 1.10757e+00 2.21579e+00 1.77029e-01 1.80306e+01 2.70621e+00 3.83351e+01 3.94532e+00 1.88230e+02 0.00000e+00 4.07227e+01 0.00000e+00 5.92059e+02 0.00000e+00 2.93830e+02 0.00000e+00 1.68391e+00 7.35969e-03 5.67253e+00 1.67011e-01 1.09076e+00 2.21473e-04 8.26300e-01 7.11814e-03 6.71989e+00 7.72849e-01    1640214 0.00000e+00 0.00000e+00 
           55           11 217421    43682873     1.44187e-09 1.90392e-05 2.12082e-06 5.51127e+00 2.08567e-02 1.30095e+01 7.49900e-02 1.97651e+01 1.29683e+00 2.11384e+00 7.81980e-02 1.94525e+01 2.78684e+00 4.13663e+01 4.06081e+00 2.07040e+02 0.00000e+00 4.43688e+01 0.00000e+00 6.48408e+02 0.00000e+00 3.22125e+02 0.00000e+00 1.82375e+00 1.40543e-02 6.21812e+00 1.98331e-01 1.16492e+00 1.68288e-03 1.01203e+00 8.32864e-03 7.22783e+00 8.57563e-01    1788944 0.00000e+00 0.00000e+00 
           56           11 236000    47235602     8.84088e-10 1.86338e-05 2.60314e-06 5.37539e+00 3.67289e-02 1.42643e+01 9.83928e-02 2.08469e+01 1.07056e+00 2.34447e+00 1.65167e-01 2.04991e+01 3.02496e+00 4.37285e+01 4.20810e+00 2.25775e+02 0.00000e+00 4.87219e+01 0.00000e+00 7.07483e+02 0.00000e+00 3.53313e+02 0.00000e+00 1.85424e+00 6.03647e-03 6.64089e+00 1.37398e-01 1.18781e+00 5.95656e-04 1.06778e+00 8.10829e-03 7.59491e+00 6.58952e-01    1889990 0.00000e+00 0.00000e+00 
           57           11 264304    52295508     5.19961e-10 1.87886e-05 2.39990e-06 4.30801e+00 2.05134e-02 1.60450e+01 1.14059e-01 2.24126e+01 1.23470e+00 2.62981e+00 2.23514e-01 2.18694e+01 3.79509e+00 4.69540e+01 5.21104e+00 2.56055e+02 0.00000e+00 5.41822e+01 0.00000e+00 7.96008e+02 0.00000e+00 3.96492e+02 0.00000e+00 1.90716e+00 1.34900e-02 7.26536e+00 1.87781e-01 1.20732e+00 6.89261e-04 1.10614e+00 8.08008e-03 8.22069e+00 7.34865e-01    2033170 0.00000e+00 0.00000e+00 
           58           11 282725    55638971     3.38648e-10 2.01404e-05 8.13957e-06 0.00000e+00 0.00000e+00 1.73900e+01 1.31525e-01 3.20729e+01 2.78997e+00 2.83462e+00 2.45699e-01 2.34743e+01 3.45155e+00 5.84271e+01 6.38277e+00 2.73963e+02 0.00000e+00 2.83810e+01 0.00000e+00 8.51921e+02 0.00000e+00 4.29203e+02 0.00000e+00 2.42501e+00 2.07618e-02 7.92695e+00 2.61959e-01 3.42791e+00 1.44332e-03 1.76740e+00 1.52924e-02 1.35501e+01 2.11254e+00    2141610 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_2_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      36         576     1.12256e-01 9.57460e-06 1.76334e-05 5.11125e-04 2.21593e-04 1.63359e-04 1.08256e-04 0.00000e+00 0.00000e+00 9.23068e-05 5.65150e-05 7.96709e-04 5.99461e-04 1.06349e-03 8.30889e-04 7.90710e-04 0.00000e+00 4.46125e-02 0.00000e+00 2.20933e-02 0.00000e+00 2.76936e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        144 6.84098e-05 2.62897e-05 
            1            1      36         576     1.02948e-01 4.25100e-06 2.89515e-06 4.73928e-04 2.93255e-04 1.39321e-04 1.07459e-04 0.00000e+00 0.00000e+00 7.49002e-05 5.70971e-05 1.02560e-03 8.19276e-04 1.23623e-03 9.51793e-04 1.84334e-03 0.00000e+00 1.74415e-03 0.00000e+00 1.09334e-02 0.00000e+00 3.79509e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        198 7.45904e-05 4.79978e-05 
            2            2      44         856     1.02478e-01 3.83880e-06 1.39078e-06 3.15057e-04 1.73474e-04 2.73946e-04 2.05563e-04 0.00000e+00 0.00000e+00 1.00191e-04 3.85576e-05 1.82212e-03 1.43265e-03 2.09539e-03 1.55824e-03 3.16686e-03 0.00000e+00 2.26297e-03 0.00000e+00 1.65513e-02 0.00000e+00 6.34494e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        279 1.08632e-04 5.96339e-05 
            3            2      44         856     1.01182e-01 4.19800e-06 2.95775e-06 1.02567e-03 8.27577e-04 3.40470e-04 1.73890e-04 0.00000e+00 0.00000e+00 9.27758e-05 3.91281e-05 2.75763e-03 2.34316e-03 3.06936e-03 2.53174e-03 4.85506e-03 0.00000e+00 2.25167e-03 0.00000e+00 2.38721e-02 0.00000e+00 9.87940e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        387 1.48553e-04 1.10738e-04 
            4            3     100        1936     1.00873e-01 3.90540e-06 1.33098e-06 5.87552e-04 4.48446e-04 3.87873e-04 3.28214e-04 0.00000e+00 0.00000e+00 2.07517e-04 1.07441e-04 5.67525e-03 4.96161e-03 6.21328e-03 5.29869e-03 1.01436e-02 0.00000e+00 3.77234e-03 0.00000e+00 5.06616e-02 0.00000e+00 2.07842e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        846 2.37728e-04 1.90687e-04 
            5            3     100        1936     1.00759e-01 3.98800e-06 1.49095e-06 1.65664e-03 1.45580e-03 4.18875e-04 4.14199e-04 0.00000e+00 0.00000e+00 1.86293e-04 1.06060e-04 7.37099e-03 6.56836e-03 7.95261e-03 6.99791e-03 1.32052e-02 0.00000e+00 5.14926e-03 0.00000e+00 6.49853e-02 0.00000e+00 2.70057e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1035 2.95960e-04 2.82158e-04 
            6            4     168        4398     9.78239e-02 4.01160e-06 1.46354e-06 1.52311e-03 1.45556e-03 1.12776e-03 9.95212e-04 0.00000e+00 0.00000e+00 3.90594e-04 1.83940e-04 1.64624e-02 1.42804e-02 1.76730e-02 1.51339e-02 2.85660e-02 0.00000e+00 5.12905e-02 0.00000e+00 1.28321e-01 0.00000e+00 5.66865e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1872 6.78457e-04 6.07629e-04 
            7            4     256        5968     9.74873e-02 4.28380e-06 2.34223e-06 8.86349e-04 5.91571e-05 1.66495e-03 1.33689e-03 0.00000e+00 0.00000e+00 4.81224e-04 2.47469e-04 2.02394e-02 1.78005e-03 2.18400e-02 2.96457e-03 2.15567e-02 0.00000e+00 1.06291e-02 0.00000e+00 1.86929e-01 0.00000e+00 4.91843e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2655 9.50092e-04 8.81789e-04 
            8            4     256        5968     9.74457e-02 3.92300e-06 1.50969e-07 2.67542e-03 1.22399e-04 1.52215e-03 2.22857e-04 0.00000e+00 0.00000e+00 4.10022e-04 1.96235e-05 2.41045e-02 1.03715e-03 2.56116e-02 1.09838e-03 2.61846e-02 0.00000e+00 1.02868e-02 0.00000e+00 2.15071e-01 0.00000e+00 5.42876e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       3114 9.25106e-04 4.26144e-05 
            9            5     358        9912     9.17568e-02 3.86520e-06 1.75056e-07 3.28691e-03 1.18441e-04 2.74680e-03 2.72919e-04 0.00000e+00 0.00000e+00 6.61243e-04 6.18514e-05 4.00222e-02 1.78440e-03 4.25623e-02 1.92030e-03 4.28731e-02 0.00000e+00 1.69408e-02 0.00000e+00 2.88358e-01 0.00000e+00 8.59915e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4491 1.63612e-03 8.02276e-05 
           10            5     564       15780     8.95871e-02 4.00320e-06 8.73902e-08 3.86741e-03 8.54918e-05 5.08537e-03 6.81628e-04 0.00000e+00 0.00000e+00 1.02720e-03 1.11450e-04 6.57062e-02 3.47891e-03 6.98032e-02 3.62018e-03 7.05306e-02 0.00000e+00 2.91130e-02 0.00000e+00 4.11463e-01 0.00000e+00 1.40585e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       6921 2.73263e-03 3.69155e-05 
           11            6     644       18728     8.39753e-02 4.09760e-06 2.56057e-07 7.43967e-03 5.14103e-05 6.21902e-03 5.94104e-04 0.00000e+00 0.00000e+00 1.15373e-03 7.56995e-05 8.51277e-02 2.89034e-03 9.02778e-02 2.74955e-03 9.24982e-02 0.00000e+00 3.38392e-02 0.00000e+00 5.17369e-01 0.00000e+00 1.82123e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       8514 3.59723e-03 1.85785e-04 
           12            6    1128       35792     7.46900e-02 4.17840e-06 1.13082e-06 4.03528e-03 3.27746e-05 1.09560e-02 1.94911e-04 0.00000e+00 0.00000e+00 2.12589e-03 2.65355e-04 1.55214e-01 8.06020e-03 1.64584e-01 7.59383e-03 1.66198e-01 0.00000e+00 5.73539e-02 0.00000e+00 8.39767e-01 0.00000e+00 3.26087e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      14076 6.61493e-03 2.26626e-04 
           13            6    1160       36702     7.43266e-02 4.10980e-06 7.80063e-07 1.90306e-02 4.64226e-05 1.40488e-02 1.41415e-03 0.00000e+00 0.00000e+00 2.01318e-03 1.87654e-04 1.87294e-01 8.44471e-03 1.98050e-01 8.45993e-03 2.01427e-01 0.00000e+00 5.85009e-02 0.00000e+00 9.87591e-01 0.00000e+00 3.91157e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      16398 8.02694e-03 2.05557e-04 
           14            7    2234       72490     5.50941e-02 4.23040e-06 6.98403e-07 1.03568e-02 1.17027e-04 2.66166e-02 1.06180e-03 0.00000e+00 0.00000e+00 4.02613e-03 1.08195e-04 3.58403e-01 9.42443e-03 3.79730e-01 9.29307e-03 3.89668e-01 0.00000e+00 1.17995e-01 0.00000e+00 1.80606e+00 0.00000e+00 7.53267e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      28791 1.60779e-02 5.13641e-04 
           15            7    2576       84096     4.83804e-02 4.55040e-06 2.21270e-06 2.84305e-02 2.45254e-04 3.88802e-02 3.37631e-03 0.00000e+00 0.00000e+00 4.65881e-03 4.49735e-04 4.65713e-01 1.28764e-02 4.93386e-01 1.31584e-02 5.07398e-01 0.00000e+00 1.35762e-01 0.00000e+00 2.27089e+00 0.00000e+00 9.75382e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      35271 2.15231e-02 6.00021e-04 
           16            8    4138      139222     2.94886e-02 4.89460e-06 2.24531e-06 1.54502e-02 4.10121e-04 6.45584e-02 3.92206e-03 0.00000e+00 0.00000e+00 7.51106e-03 2.98889e-04 7.46400e-01 1.90496e-02 7.91657e-01 1.95097e-02 8.13252e-01 0.00000e+00 2.29280e-01 0.00000e+00 3.50720e+00 0.00000e+00 1.56865e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      51984 3.53835e-02 7.56775e-04 
           17            8    4874      166270     1.99634e-02 5.92760e-06 1.76972e-06 2.81464e-02 1.99375e-04 7.78957e-02 4.74479e-03 0.00000e+00 0.00000e+00 9.14410e-03 2.84541e-04 8.80842e-01 2.47719e-02 9.34854e-01 2.43396e-02 9.57855e-01 0.00000e+00 2.69654e-01 0.00000e+00 4.12849e+00 0.00000e+00 1.82130e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      60192 4.20620e-02 8.62997e-04 
           18            9    5622      192720     1.39243e-02 6.04960e-06 1.62339e-06 2.16989e-02 1.18956e-04 9.68674e-02 6.19813e-03 0.00000e+00 0.00000e+00 1.11834e-02 2.87616e-04 1.04613e+00 2.99911e-02 1.11077e+00 3.10142e-02 1.13628e+00 0.00000e+00 3.16335e-01 0.00000e+00 4.82469e+00 0.00000e+00 2.16225e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      69345 5.00934e-02 1.29114e-03 
           19            9    6518      225500     8.17407e-03 5.86560e-06 1.71532e-06 2.13665e-02 7.40828e-04 1.13973e-01 7.07293e-03 0.00000e+00 0.00000e+00 1.36185e-02 4.80798e-04 1.23559e+00 3.30100e-02 1.31325e+00 3.29419e-02 1.34031e+00 0.00000e+00 3.68359e-01 0.00000e+00 5.63180e+00 0.00000e+00 2.52845e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      79470 6.00071e-02 1.25198e-03 
           20            9    7307      254367     5.69971e-03 6.42540e-06 2.52111e-06 2.57320e-02 8.33859e-04 1.34434e-01 9.01755e-03 0.00000e+00 0.00000e+00 1.37192e-02 5.19781e-04 1.41479e+00 3.77417e-02 1.50235e+00 3.94921e-02 1.54249e+00 0.00000e+00 4.21533e-01 0.00000e+00 6.43256e+00 0.00000e+00 2.91015e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      89406 6.92202e-02 2.05006e-03 
           21            9    8409      293763     3.57291e-03 6.46360e-06 1.20566e-06 2.51559e-02 8.48961e-04 1.58490e-01 1.04559e-02 0.00000e+00 0.00000e+00 1.68082e-02 7.23066e-04 1.66225e+00 3.86197e-02 1.76632e+00 3.92572e-02 1.80899e+00 0.00000e+00 4.86007e-01 0.00000e+00 7.49680e+00 0.00000e+00 3.41195e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     102474 8.18307e-02 1.45028e-03 
           22            9    9263      323053     2.51511e-03 6.65500e-06 1.53561e-06 5.67151e-02 1.34248e-03 1.77538e-01 1.19146e-02 0.00000e+00 0.00000e+00 1.88967e-02 6.49254e-04 1.87493e+00 4.80085e-02 1.99211e+00 5.13132e-02 2.04682e+00 0.00000e+00 5.39151e-01 0.00000e+00 8.44864e+00 0.00000e+00 3.84845e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     113841 9.21775e-02 3.32075e-03 
           23           10   10502      365148     1.57727e-03 6.70100e-06 1.54893e-06 3.75196e-02 1.11903e-03 2.02715e-01 9.45909e-03 0.00000e+00 0.00000e+00 2.23319e-02 9.16472e-04 2.16763e+00 6.31254e-02 2.30362e+00 6.48989e-02 2.36047e+00 0.00000e+00 5.41344e-01 0.00000e+00 9.70226e+00 0.00000e+00 4.43040e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     129177 1.06854e-01 1.98046e-03 
           24           10   11702      411356     1.04700e-03 6.81020e-06 1.52958e-06 4.00458e-02 1.34017e-03 2.31061e-01 8.22373e-03 0.00000e+00 0.00000e+00 2.60738e-02 1.09563e-03 2.45593e+00 6.99965e-02 2.61094e+00 7.53239e-02 2.68455e+00 0.00000e+00 6.13049e-01 0.00000e+00 1.09330e+01 0.00000e+00 5.02905e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     143406 1.21358e-01 4.32888e-03 
           25           10   12902      454410     7.39141e-04 6.96660e-06 1.01738e-06 4.81144e-02 1.19713e-03 2.54508e-01 9.80278e-03 0.00000e+00 0.00000e+00 2.99483e-02 1.70343e-03 2.73764e+00 9.37804e-02 2.91181e+00 9.97723e-02 2.97566e+00 0.00000e+00 6.63549e-01 0.00000e+00 1.21182e+01 0.00000e+00 5.56427e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     157392 1.35838e-01 5.37017e-03 
           26           10   14465      505479     5.10519e-04 7.15040e-06 1.41602e-06 5.78418e-02 7.06944e-04 2.85124e-01 9.56791e-03 0.00000e+00 0.00000e+00 3.14234e-02 2.70756e-03 3.09688e+00 9.53440e-02 3.29269e+00 1.00695e-01 3.36114e+00 0.00000e+00 7.47195e-01 0.00000e+00 1.36725e+01 0.00000e+00 6.30609e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     175806 1.55111e-01 3.90582e-03 
           27           10   16160      554052     3.96538e-04 7.15540e-06 1.03564e-06 8.58304e-02 7.61595e-02 3.21629e-01 7.74647e-03 0.00000e+00 0.00000e+00 3.47628e-02 2.68850e-03 3.60281e+00 1.73214e-01 3.82764e+00 1.79540e-01 3.88673e+00 0.00000e+00 8.31088e-01 0.00000e+00 1.58265e+01 0.00000e+00 7.31608e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     200187 1.79470e-01 6.06588e-03 
           28           10   19007      647365     2.88649e-04 7.43300e-06 1.29285e-06 8.86423e-02 5.71520e-02 3.85838e-01 1.23541e-02 0.00000e+00 0.00000e+00 4.25398e-02 5.28177e-03 4.34881e+00 1.97705e-01 4.62120e+00 2.09409e-01 4.70825e+00 0.00000e+00 9.65649e-01 0.00000e+00 1.89432e+01 0.00000e+00 8.79068e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     235854 2.17321e-01 7.79173e-03 
           29           10   21957      748579     2.15921e-04 7.79060e-06 1.85732e-06 1.03095e-01 8.68652e-02 4.74423e-01 1.38685e-02 0.00000e+00 0.00000e+00 5.12193e-02 3.58674e-03 5.21098e+00 2.68683e-01 5.53909e+00 2.78455e-01 5.63459e+00 0.00000e+00 1.11592e+00 0.00000e+00 2.25325e+01 0.00000e+00 1.05303e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     275301 2.62285e-01 8.23078e-03 
           30           10   25651      870803     1.54763e-04 7.62400e-06 1.06975e-06 8.91441e-02 2.00510e-03 5.72758e-01 9.24398e-03 0.00000e+00 0.00000e+00 6.19847e-02 5.39665e-03 6.16631e+00 1.98498e-01 6.55641e+00 2.10328e-01 6.67922e+00 0.00000e+00 1.29895e+00 0.00000e+00 2.65828e+01 0.00000e+00 1.24821e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     319797 3.11340e-01 7.97390e-03 
           31           10   28927      981433     1.15499e-04 8.83220e-06 3.97852e-07 1.74358e-01 2.39889e-03 6.59509e-01 1.12992e-02 0.00000e+00 0.00000e+00 6.39304e-02 4.97790e-03 7.14476e+00 2.13711e-01 7.60468e+00 2.28361e-01 7.73753e+00 0.00000e+00 1.48350e+00 0.00000e+00 3.05741e+01 0.00000e+00 1.44156e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     363888 3.76794e-01 1.19970e-02 
           32           11   33668     1130714     8.86097e-05 1.06154e-05 1.24844e-06 1.58118e-01 2.04217e-03 7.80864e-01 1.36726e-02 0.00000e+00 0.00000e+00 7.55012e-02 6.39269e-03 8.54306e+00 3.19603e-01 9.08805e+00 3.37833e-01 9.24863e+00 0.00000e+00 1.71209e+00 0.00000e+00 3.62673e+01 0.00000e+00 1.72402e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     426258 4.47179e-01 1.32235e-02 
           33           11   40274     1335632     6.51172e-05 1.17552e-05 1.58392e-06 1.85067e-01 2.10661e-03 9.32000e-01 2.04600e-02 0.00000e+00 0.00000e+00 9.21378e-02 7.17421e-03 1.01753e+01 3.18452e-01 1.08314e+01 3.46059e-01 1.10663e+01 0.00000e+00 2.00664e+00 0.00000e+00 4.33689e+01 0.00000e+00 2.05303e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     499104 5.37427e-01 2.27568e-02 
           34           11   47739     1569541     4.63790e-05 1.32888e-05 7.54891e-07 2.05090e-01 2.45489e-03 1.11592e+00 5.47018e-03 0.00000e+00 0.00000e+00 1.16978e-01 1.25275e-02 1.21927e+01 2.28513e-01 1.29866e+01 2.37116e-01 1.31767e+01 0.00000e+00 2.41048e+00 0.00000e+00 5.15761e+01 0.00000e+00 2.44809e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     586503 6.44939e-01 2.64505e-02 
           35           11   55707     1806053     3.48204e-05 1.62624e-05 8.05040e-06 2.14141e-01 2.44989e-03 1.32078e+00 2.26695e-02 0.00000e+00 0.00000e+00 1.24004e-01 5.13737e-03 1.45440e+01 4.37095e-01 1.55067e+01 4.81336e-01 1.57739e+01 0.00000e+00 2.68858e+00 0.00000e+00 6.12241e+01 0.00000e+00 2.93315e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     689697 8.01759e-01 4.04422e-02 
           36           11   66070     2162304     2.53701e-05 1.59066e-05 2.47380e-06 2.13269e-01 2.31351e-03 1.57100e+00 2.79328e-02 0.00000e+00 0.00000e+00 1.51477e-01 7.12086e-03 1.71746e+01 6.72412e-01 1.83086e+01 7.24275e-01 1.85492e+01 0.00000e+00 3.07388e+00 0.00000e+00 7.17268e+01 0.00000e+00 3.44556e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     799263 9.39372e-01 4.85325e-02 
           37           11   76517     2545569     1.90168e-05 1.72454e-05 2.65553e-06 2.31831e-01 3.50264e-03 1.85179e+00 9.21206e-03 0.00000e+00 0.00000e+00 1.86800e-01 1.49893e-02 1.96869e+01 3.14384e-01 2.10088e+01 2.93600e-01 2.12792e+01 0.00000e+00 3.45520e+00 0.00000e+00 8.19932e+01 0.00000e+00 3.93924e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     902781 1.08485e+00 1.10830e-02 
           38           11   88657     2945413     1.39131e-05 1.71226e-05 2.06802e-06 2.37278e-01 3.03012e-03 2.08522e+00 2.95152e-02 0.00000e+00 0.00000e+00 2.19037e-01 8.01433e-03 2.22981e+01 6.61079e-01 2.37966e+01 6.73665e-01 2.41740e+01 0.00000e+00 3.82679e+00 0.00000e+00 9.29262e+01 0.00000e+00 4.46719e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1013859 1.22297e+00 2.46153e-02 
           39           11  102357     3379611     1.01164e-05 1.73026e-05 1.69137e-06 2.95862e-01 2.90958e-03 2.35864e+00 4.76999e-02 0.00000e+00 0.00000e+00 2.62266e-01 3.04131e-03 2.53286e+01 7.74773e-01 2.70252e+01 8.26204e-01 2.73782e+01 0.00000e+00 4.25107e+00 0.00000e+00 1.05543e+02 0.00000e+00 5.09240e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1140543 1.37125e+00 5.26125e-02 
           40           11  118156     3902514     7.50858e-06 1.74234e-05 1.14335e-06 3.24264e-01 2.33002e-03 2.72234e+00 1.49479e-02 0.00000e+00 0.00000e+00 2.82808e-01 3.43679e-02 2.90229e+01 3.52708e-01 3.10026e+01 2.73564e-01 3.14486e+01 0.00000e+00 4.78847e+00 0.00000e+00 1.20273e+02 0.00000e+00 5.82096e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1291635 1.62309e+00 4.86823e-02 
           41           11  137887     4534181     5.57139e-06 1.78222e-05 2.31884e-06 4.68287e-01 3.96079e-03 3.10218e+00 1.80639e-02 0.00000e+00 0.00000e+00 3.39859e-01 6.13681e-02 3.32362e+01 6.66195e-01 3.55103e+01 6.19518e-01 3.60360e+01 0.00000e+00 5.45294e+00 0.00000e+00 1.37828e+02 0.00000e+00 6.64704e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1469430 1.84799e+00 3.56514e-02 
           42           11  163639     5265137     4.24122e-06 2.01090e-05 1.09145e-05 5.16835e-01 6.21409e-03 3.77817e+00 1.88602e-02 0.00000e+00 0.00000e+00 4.04075e-01 6.95980e-02 3.95752e+01 7.39343e-01 4.22886e+01 6.94795e-01 4.31116e+01 0.00000e+00 6.12832e+00 0.00000e+00 1.63898e+02 0.00000e+00 7.93222e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1727604 2.20980e+00 4.31110e-02 
           43           11  194792     6260562     3.36284e-06 1.78690e-05 4.27291e-06 5.62652e-01 6.69315e-03 4.57269e+00 3.74702e-02 0.00000e+00 0.00000e+00 4.96275e-01 5.14101e-02 4.75580e+01 9.69753e-01 5.08208e+01 9.95950e-01 5.17674e+01 0.00000e+00 7.10500e+00 0.00000e+00 1.95385e+02 0.00000e+00 9.51425e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2036214 2.65009e+00 7.99172e-02 
           44           11  228452     7271444     2.70818e-06 1.79916e-05 3.38701e-06 6.07379e-01 1.12343e-02 5.55532e+00 5.58138e-02 0.00000e+00 0.00000e+00 5.40716e-01 4.03189e-02 5.62221e+01 1.54437e+00 6.01370e+01 1.55241e+00 6.15825e+01 0.00000e+00 8.00957e+00 0.00000e+00 2.31730e+02 0.00000e+00 1.13416e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2373876 3.23768e+00 7.85134e-02 
           45           11  266777     8367249     2.14272e-06 1.76902e-05 2.90814e-06 8.46452e-01 1.67240e-02 6.50079e+00 5.03868e-02 0.00000e+00 0.00000e+00 6.31159e-01 6.93841e-02 6.53565e+01 1.13579e+00 6.98903e+01 1.15187e+00 7.15267e+01 0.00000e+00 9.19147e+00 0.00000e+00 2.68384e+02 0.00000e+00 1.31441e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2729061 3.74274e+00 1.08624e-01 
           46           12  308706     9377462     1.66989e-06 1.80132e-05 2.22604e-06 8.64348e-01 1.71486e-02 7.49685e+00 7.37908e-02 0.00000e+00 0.00000e+00 7.27196e-01 5.31981e-02 7.50704e+01 1.63064e+00 8.02218e+01 1.63309e+00 8.22150e+01 0.00000e+00 1.00684e+01 0.00000e+00 3.09700e+02 0.00000e+00 1.51846e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3119535 4.23853e+00 7.61258e-02 
           47           12  356413    10728089     1.32034e-06 1.79106e-05 2.77359e-06 8.92456e-01 1.72559e-02 8.59984e+00 6.18490e-02 0.00000e+00 0.00000e+00 8.57172e-01 5.64452e-02 8.68628e+01 1.49208e+00 9.28247e+01 1.45357e+00 9.50888e+01 0.00000e+00 1.14405e+01 0.00000e+00 3.56809e+02 0.00000e+00 1.75125e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3575889 4.88837e+00 5.64648e-02 
           48           12  411328    12251110     1.03468e-06 1.78356e-05 2.70901e-06 9.56779e-01 1.70493e-02 9.84114e+00 1.01375e-01 0.00000e+00 0.00000e+00 1.02270e+00 2.74298e-02 9.99883e+01 2.84584e+00 1.06922e+02 2.79952e+00 1.10155e+02 0.00000e+00 1.27962e+01 0.00000e+00 4.09366e+02 0.00000e+00 2.02102e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4085568 5.65782e+00 5.97267e-02 
           49           12  471349    13984031     8.17665e-07 1.81324e-05 2.45987e-06 1.11797e+00 2.37895e-02 1.12225e+01 9.59019e-02 0.00000e+00 0.00000e+00 1.07070e+00 1.09435e-01 1.14129e+02 2.66478e+00 1.22027e+02 2.58586e+00 1.25882e+02 0.00000e+00 1.46664e+01 0.00000e+00 4.68982e+02 0.00000e+00 2.30940e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4641093 6.54406e+00 1.00307e-01 
           50           12  542984    15911498     6.36035e-07 1.81984e-05 1.29992e-06 1.47888e+00 2.72417e-02 1.27797e+01 1.14081e-01 0.00000e+00 0.00000e+00 1.24833e+00 1.13591e-01 1.30621e+02 3.23118e+00 1.39639e+02 3.22635e+00 1.44733e+02 0.00000e+00 1.66863e+01 0.00000e+00 5.38935e+02 0.00000e+00 2.65151e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5287041 7.44793e+00 1.65867e-01 
           51           12  637529    18545985     5.00734e-07 1.80952e-05 1.70069e-06 1.73951e+00 2.99340e-02 1.53978e+01 1.73528e-01 0.00000e+00 0.00000e+00 1.47506e+00 5.00041e-02 1.54705e+02 4.68849e+00 1.65406e+02 4.74039e+00 1.71373e+02 0.00000e+00 1.91514e+01 0.00000e+00 6.34720e+02 0.00000e+00 3.14087e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6186303 8.84451e+00 1.70398e-01 
           52           12  752406    21796642     4.03063e-07 1.82398e-05 9.79790e-07 1.97772e+00 3.38222e-02 1.85506e+01 1.90033e-01 0.00000e+00 0.00000e+00 1.81970e+00 8.62708e-02 1.85003e+02 4.74012e+00 1.97939e+02 4.75602e+00 2.04999e+02 0.00000e+00 2.25718e+01 0.00000e+00 7.61471e+02 0.00000e+00 3.74475e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7279560 1.06479e+01 1.45076e-01 
           53           12  880063    25389327     3.28242e-07 1.89696e-05 1.17003e-06 2.07806e+00 4.13073e-02 2.26269e+01 2.91454e-01 0.00000e+00 0.00000e+00 1.98521e+00 3.49244e-02 2.18247e+02 5.84383e+00 2.33502e+02 5.66417e+00 2.42446e+02 0.00000e+00 2.58735e+01 0.00000e+00 8.93308e+02 0.00000e+00 4.43692e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8509086 1.26985e+01 1.64762e-01 
           54           12 1016787    29009189     2.65395e-07 1.85814e-05 1.36588e-06 2.27099e+00 4.10368e-02 2.60741e+01 3.57278e-01 0.00000e+00 0.00000e+00 2.30188e+00 8.06044e-03 2.52691e+02 5.89702e+00 2.70230e+02 6.07020e+00 2.81518e+02 0.00000e+00 2.98200e+01 0.00000e+00 1.03135e+03 0.00000e+00 5.15920e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9762291 1.46080e+01 2.63495e-01 
           55           12 1164504    32842306     2.12918e-07 1.92362e-05 9.52184e-07 2.63778e+00 5.41211e-02 2.99089e+01 3.94557e-01 0.00000e+00 0.00000e+00 2.67984e+00 1.08780e-01 2.90116e+02 8.35995e+00 3.10386e+02 8.14463e+00 3.24283e+02 0.00000e+00 3.36318e+01 0.00000e+00 1.19016e+03 0.00000e+00 5.91501e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11124414 1.68228e+01 3.40224e-01 
           56           12 1335568    37433454     1.71241e-07 1.90734e-05 7.29728e-07 2.95134e+00 5.34156e-02 3.42601e+01 4.64659e-01 0.00000e+00 0.00000e+00 3.15723e+00 1.17512e-01 3.34374e+02 8.69053e+00 3.57955e+02 8.55831e+00 3.74784e+02 0.00000e+00 3.79014e+01 0.00000e+00 1.36882e+03 0.00000e+00 6.83708e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12734046 1.95936e+01 2.91097e-01 
           57           12 1528912    42484982     1.37744e-07 1.92378e-05 1.15875e-06 3.28350e+00 6.73585e-02 3.91809e+01 4.67097e-01 0.00000e+00 0.00000e+00 3.72268e+00 1.32461e-01 3.85574e+02 8.29828e+00 4.12801e+02 8.38109e+00 4.32312e+02 0.00000e+00 4.32095e+01 0.00000e+00 1.57805e+03 0.00000e+00 7.88062e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14538375 2.25286e+01 2.39927e-01 
           58           12 1744155    48188767     1.11211e-07 2.24544e-05 1.84308e-05 4.19885e+00 5.21219e-02 4.47903e+01 3.81316e-01 0.00000e+00 0.00000e+00 3.92608e+00 1.49605e-01 4.41516e+02 1.11565e+01 4.72601e+02 1.07945e+01 4.94454e+02 0.00000e+00 4.91137e+01 0.00000e+00 1.80321e+03 0.00000e+00 9.04811e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16565346 2.58988e+01 1.49726e-01 
           59           13 1990347    54464665     8.85582e-08 1.94766e-05 1.52795e-06 4.88618e+00 8.71190e-02 5.05292e+01 5.70495e-01 0.00000e+00 0.00000e+00 4.48103e+00 5.11091e-02 5.03100e+02 1.09733e+01 5.38442e+02 1.10856e+01 5.65519e+02 0.00000e+00 5.61251e+01 0.00000e+00 2.05814e+03 0.00000e+00 1.03223e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   18804321 2.94855e+01 3.16177e-01 
           60           13 2301549    62386773     6.95646e-08 2.06234e-05 8.30997e-06 0.00000e+00 0.00000e+00 5.82897e+01 6.79846e-01 0.00000e+00 0.00000e+00 5.24881e+00 6.92541e-02 5.80946e+02 1.36292e+01 6.22140e+02 1.38069e+01 6.53456e+02 0.00000e+00 6.36940e+01 0.00000e+00 2.36674e+03 0.00000e+00 1.19464e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   21614049 3.44270e+01 4.57495e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_2_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      36         576     1.12256e-01 9.54160e-06 1.72808e-05 2.09876e-03 1.00859e-02 2.29335e-03 3.09995e-03 1.39207e-02 4.65787e-02 9.14006e-05 5.81871e-05 6.32865e-03 3.53403e-02 2.04079e-02 6.65748e-02 2.35058e-03 0.00000e+00 1.02230e-02 0.00000e+00 8.48200e-03 0.00000e+00 2.88410e-03 0.00000e+00 1.25610e-02 4.44383e-02 5.33997e-04 1.14183e-03 5.24422e-05 1.05307e-04 4.16306e-05 1.30223e-04 4.48458e-04 6.58526e-04        121 0.00000e+00 0.00000e+00 
            1            1      36         576     1.02941e-01 7.59240e-06 1.68908e-05 5.10037e-04 2.63650e-04 2.74591e-04 4.80812e-04 2.16148e-03 1.29350e-03 7.47722e-05 4.30009e-05 2.75119e-04 1.50935e-04 2.55130e-03 1.49100e-03 1.90848e-03 0.00000e+00 1.82700e-03 0.00000e+00 1.10168e-02 0.00000e+00 3.86667e-03 0.00000e+00 1.05914e-03 5.64499e-04 4.11568e-04 2.86442e-04 3.77390e-05 3.60520e-05 1.79948e-05 1.00841e-05 4.52668e-04 3.19373e-04        121 0.00000e+00 0.00000e+00 
            2            2      44         856     1.02478e-01 4.32400e-06 1.40875e-06 3.42442e-04 3.05109e-04 2.80843e-04 1.23230e-04 5.22927e-03 3.41273e-03 1.25102e-03 6.91245e-03 7.16397e-04 4.82917e-04 7.23796e-03 6.95791e-03 3.19121e-03 0.00000e+00 2.69418e-03 0.00000e+00 1.63947e-02 0.00000e+00 6.50837e-03 0.00000e+00 2.44558e-03 1.41571e-03 1.18286e-03 8.69779e-04 1.06384e-04 8.32783e-05 8.90262e-05 3.42659e-05 9.87491e-04 7.58194e-04        427 0.00000e+00 0.00000e+00 
            3            2      44         856     1.01182e-01 4.44480e-06 1.90862e-06 1.08988e-03 7.31301e-04 3.09562e-04 1.49344e-04 5.24846e-03 3.60838e-03 9.15008e-05 4.63958e-05 7.19464e-04 4.47841e-04 6.10385e-03 4.11527e-03 4.87947e-03 0.00000e+00 2.56368e-03 0.00000e+00 2.39205e-02 0.00000e+00 9.83230e-03 0.00000e+00 2.41381e-03 1.47451e-03 1.24041e-03 9.71271e-04 1.02335e-04 7.01822e-05 7.94482e-05 4.97700e-05 1.06108e-03 8.46921e-04        427 0.00000e+00 0.00000e+00 
            4            3     100        1936     1.00873e-01 4.40400e-06 1.54204e-06 6.39213e-04 4.29266e-04 4.16086e-04 2.96511e-04 4.65914e-03 3.28069e-03 2.11973e-03 1.13577e-02 5.52293e-04 3.32300e-04 7.38537e-03 1.10510e-02 1.01955e-02 0.00000e+00 4.14796e-03 0.00000e+00 5.05621e-02 0.00000e+00 2.11766e-02 0.00000e+00 1.53822e-03 9.67348e-04 1.29807e-03 9.89175e-04 6.02112e-05 4.86785e-05 2.99332e-05 1.88328e-05 1.41561e-03 1.06744e-03        361 0.00000e+00 0.00000e+00 
            5            3     100        1936     1.00759e-01 4.30300e-06 1.87688e-06 1.75147e-03 1.27917e-03 4.74919e-04 3.29770e-04 4.78920e-03 3.42294e-03 1.97729e-04 1.01809e-04 5.39466e-04 3.49347e-04 5.57754e-03 3.89206e-03 1.32600e-02 0.00000e+00 4.07237e-03 0.00000e+00 6.49296e-02 0.00000e+00 2.71041e-02 0.00000e+00 1.53489e-03 9.81048e-04 1.36347e-03 1.06435e-03 6.01488e-05 4.67279e-05 3.01174e-05 1.98806e-05 1.48549e-03 1.13130e-03        361 0.00000e+00 0.00000e+00 
            6            4     168        4398     9.78238e-02 4.34120e-06 1.66516e-06 1.59925e-03 1.27881e-03 1.14215e-03 9.47692e-04 1.35494e-02 9.59194e-03 3.98735e-04 1.45085e-04 1.82391e-03 1.25493e-03 1.58411e-02 1.10167e-02 2.84986e-02 0.00000e+00 8.27835e-03 0.00000e+00 1.28387e-01 0.00000e+00 5.71319e-02 0.00000e+00 3.95674e-03 2.62946e-03 4.16940e-03 3.06441e-03 1.93513e-04 1.32611e-04 1.92124e-04 5.63044e-05 4.02608e-03 3.11193e-03       1307 0.00000e+00 0.00000e+00 
            7            4     256        5968     9.74863e-02 6.95320e-06 1.44475e-05 9.70870e-04 4.77085e-04 1.54147e-03 7.25128e-04 1.24012e-02 1.20362e-03 5.04966e-04 1.98255e-04 1.85803e-03 8.48385e-05 1.48373e-02 1.49899e-03 2.16068e-02 0.00000e+00 1.07693e-02 0.00000e+00 1.85718e-01 0.00000e+00 4.60715e-02 0.00000e+00 3.26925e-03 5.89987e-04 3.96856e-03 2.82954e-04 1.57366e-04 2.01940e-05 1.36012e-04 3.79349e-05 4.01236e-03 1.60555e-04       1285 0.00000e+00 0.00000e+00 
            8            4     256        5968     9.74456e-02 4.17160e-06 1.62517e-07 2.81407e-03 3.52141e-04 1.53221e-03 2.33347e-04 1.22937e-02 4.98097e-04 4.29897e-04 6.29119e-05 1.85408e-03 4.77203e-05 1.46544e-02 6.08146e-04 2.63503e-02 0.00000e+00 1.05295e-02 0.00000e+00 2.12574e-01 0.00000e+00 5.49841e-02 0.00000e+00 3.17895e-03 1.93365e-04 3.96874e-03 1.50840e-04 1.52944e-04 8.09590e-06 1.31994e-04 6.01637e-06 4.03137e-03 1.24056e-04       1285 0.00000e+00 0.00000e+00 
            9            5     358        9912     9.17568e-02 4.49980e-06 1.37675e-06 3.40137e-03 3.91665e-04 2.74063e-03 1.39548e-04 2.66965e-02 7.28707e-04 7.42469e-04 4.98303e-05 4.30181e-03 8.09617e-05 3.18487e-02 8.21099e-04 4.31717e-02 0.00000e+00 1.65575e-02 0.00000e+00 2.85927e-01 0.00000e+00 8.62713e-02 0.00000e+00 6.61481e-03 1.51635e-04 8.95098e-03 2.23793e-04 4.18069e-04 2.81038e-05 5.41058e-04 1.07156e-04 8.14835e-03 2.22254e-04       3697 0.00000e+00 0.00000e+00 
           10            5     564       15780     8.95868e-02 4.32540e-06 1.71852e-07 4.30933e-03 1.86589e-03 5.08162e-03 6.08274e-04 4.26493e-02 1.05675e-03 4.98683e-03 2.36238e-02 7.99046e-03 1.36823e-04 5.57956e-02 2.46308e-02 7.08498e-02 0.00000e+00 3.01144e-02 0.00000e+00 4.11550e-01 0.00000e+00 1.49460e-01 0.00000e+00 1.05970e-02 3.56287e-04 1.38536e-02 4.18847e-04 1.09597e-03 2.63918e-05 1.19526e-03 2.13876e-04 1.27016e-02 2.62448e-04       5642 0.00000e+00 0.00000e+00 
           11            6     644       18728     8.39753e-02 4.76740e-06 2.59975e-06 7.44871e-03 3.52359e-04 6.61609e-03 1.10927e-03 4.76792e-02 1.36376e-03 3.18818e-03 1.20978e-02 9.40908e-03 1.83937e-04 6.04287e-02 1.27077e-02 9.20536e-02 0.00000e+00 3.47166e-02 0.00000e+00 5.07372e-01 0.00000e+00 1.83876e-01 0.00000e+00 1.11365e-02 3.36202e-04 1.62805e-02 4.78808e-04 1.02053e-03 4.23833e-05 1.24863e-03 1.12293e-04 1.47123e-02 3.22760e-04       6536 0.00000e+00 0.00000e+00 
           12            6    1128       35792     7.46900e-02 4.53140e-06 4.91321e-07 4.15242e-03 3.34027e-04 1.11473e-02 5.86703e-04 7.78294e-02 2.32330e-03 2.14493e-03 1.43972e-04 1.54103e-02 2.18789e-04 9.56055e-02 2.66056e-03 1.66429e-01 0.00000e+00 6.23643e-02 0.00000e+00 8.42641e-01 0.00000e+00 3.27607e-01 0.00000e+00 1.32159e-02 3.77929e-04 2.92282e-02 8.60479e-04 1.15347e-03 2.89859e-05 1.54031e-03 2.39925e-04 2.68555e-02 6.31043e-04      12533 0.00000e+00 0.00000e+00 
           13            6    1160       36702     7.43266e-02 4.85060e-06 1.34600e-06 1.91684e-02 3.47016e-04 1.43271e-02 1.55738e-03 9.54596e-02 1.32304e-03 2.15818e-03 4.11096e-05 1.93332e-02 6.83108e-05 1.17276e-01 1.58739e-03 2.03083e-01 0.00000e+00 6.14741e-02 0.00000e+00 1.01400e+00 0.00000e+00 3.98490e-01 0.00000e+00 1.88442e-02 2.02547e-04 3.29721e-02 5.56677e-04 2.92832e-03 2.94768e-05 2.74805e-03 1.31833e-04 3.05588e-02 5.31778e-04      14408 0.00000e+00 0.00000e+00 
           14            7    2234       72490     5.50941e-02 5.34000e-06 1.83129e-06 1.04471e-02 2.99631e-04 2.75045e-02 1.03843e-03 1.72993e-01 3.30084e-03 1.22095e-02 4.78514e-02 3.45313e-02 5.09422e-04 2.20185e-01 5.07035e-02 3.91344e-01 0.00000e+00 1.19461e-01 0.00000e+00 1.80738e+00 0.00000e+00 7.59603e-01 0.00000e+00 2.45910e-02 8.28834e-04 6.81856e-02 1.29035e-03 3.23937e-03 7.67990e-05 3.90012e-03 3.98131e-04 6.04369e-02 5.36735e-04      29001 0.00000e+00 0.00000e+00 
           15            7    2576       84096     4.83804e-02 6.01020e-06 1.07315e-06 2.84619e-02 2.90249e-04 4.00455e-02 3.92314e-03 3.25094e-01 1.70218e-02 1.06530e-02 3.32342e-02 6.15130e-02 1.45002e-03 3.97910e-01 3.74739e-02 5.08931e-01 0.00000e+00 1.37234e-01 0.00000e+00 2.28287e+00 0.00000e+00 9.80863e-01 0.00000e+00 5.92679e-02 2.96877e-04 1.03962e-01 1.06695e-03 2.35942e-02 5.41661e-05 1.26954e-02 1.16033e-03 1.00908e-01 1.65645e-02      45707 0.00000e+00 0.00000e+00 
           16            8    4138      139222     2.94886e-02 7.04740e-06 2.33805e-06 1.58965e-02 4.46775e-03 6.59220e-02 5.10796e-03 5.07286e-01 1.37359e-02 8.02054e-03 5.88094e-04 1.23243e-01 8.98889e-04 6.39477e-01 1.21231e-02 8.12935e-01 0.00000e+00 2.29974e-01 0.00000e+00 3.53053e+00 0.00000e+00 1.61887e+00 0.00000e+00 7.62079e-02 3.90934e-04 1.82935e-01 1.14461e-03 2.65835e-02 9.88692e-05 1.87809e-02 7.81594e-04 1.68013e-01 1.44751e-02      80829 0.00000e+00 0.00000e+00 
           17            8    4874      166270     1.99634e-02 8.85460e-06 3.14471e-06 2.77918e-02 3.99218e-04 7.95305e-02 5.71435e-03 5.70492e-01 1.10943e-02 1.40685e-02 2.47932e-02 1.47676e-01 1.40032e-03 7.35065e-01 3.39838e-02 9.62212e-01 0.00000e+00 2.69358e-01 0.00000e+00 4.14881e+00 0.00000e+00 1.83943e+00 0.00000e+00 8.03730e-02 3.93226e-04 2.08835e-01 9.99244e-04 2.82875e-02 1.10502e-04 2.38591e-02 1.18692e-03 1.89988e-01 1.46297e-02      90531 0.00000e+00 0.00000e+00 
           18            9    5622      192720     1.39243e-02 9.56880e-06 3.67816e-06 2.13675e-02 3.89034e-04 9.97662e-02 7.94286e-03 8.72540e-01 6.68093e-02 1.19629e-02 1.05961e-03 2.19361e-01 1.70852e-03 1.10524e+00 6.38052e-02 1.14524e+00 0.00000e+00 3.14141e-01 0.00000e+00 4.86346e+00 0.00000e+00 2.18013e+00 0.00000e+00 1.23026e-01 7.48715e-04 2.76306e-01 2.03846e-03 7.99012e-02 1.12725e-03 4.67859e-02 3.96535e-03 2.87583e-01 6.31492e-02     121272 0.00000e+00 0.00000e+00 
           19            9    6518      225500     8.17407e-03 1.32546e-05 5.31232e-06 2.09883e-02 7.30115e-04 1.17516e-01 9.52526e-03 1.00026e+00 5.53440e-02 1.53048e-02 5.23861e-03 2.77077e-01 2.42687e-03 1.29414e+00 5.21027e-02 1.34326e+00 0.00000e+00 3.66670e-01 0.00000e+00 5.68192e+00 0.00000e+00 2.55074e+00 0.00000e+00 1.36766e-01 9.76563e-04 3.30950e-01 4.12077e-03 8.07538e-02 2.06702e-04 5.26368e-02 2.11576e-03 3.35980e-01 6.32085e-02     145299 0.00000e+00 0.00000e+00 
           20            9    7307      254367     5.69971e-03 1.36590e-05 5.54855e-06 2.51095e-02 5.41906e-04 1.38574e-01 1.23732e-02 1.53515e+00 2.65562e-01 1.44848e-02 1.80368e-03 3.56646e-01 5.95774e-03 1.90791e+00 2.57894e-01 1.54647e+00 0.00000e+00 4.23043e-01 0.00000e+00 6.48247e+00 0.00000e+00 2.92433e+00 0.00000e+00 2.03739e-01 1.34319e-03 3.94457e-01 2.63336e-03 2.33067e-01 1.64884e-03 8.59504e-02 3.54777e-03 5.28193e-01 2.69102e-01     166959 0.00000e+00 0.00000e+00 
           21            9    8409      293763     3.57291e-03 1.63862e-05 7.95760e-06 2.43993e-02 5.13419e-04 1.63498e-01 1.35920e-02 1.65072e+00 2.48928e-01 1.76714e-02 2.18440e-03 4.42807e-01 1.84386e-02 2.11301e+00 2.28048e-01 1.81763e+00 0.00000e+00 4.90386e-01 0.00000e+00 7.60179e+00 0.00000e+00 3.45029e+00 0.00000e+00 2.16526e-01 1.87156e-02 4.41856e-01 2.99032e-03 2.35526e-01 2.79355e-04 9.61420e-02 3.18864e-03 5.71298e-01 2.64422e-01     185215 0.00000e+00 0.00000e+00 
           22            9    9263      323053     2.51511e-03 1.58420e-05 3.20188e-06 5.55832e-02 9.15574e-04 1.82375e-01 1.47481e-02 1.73194e+00 2.51222e-01 2.02682e-02 2.78636e-03 5.08464e-01 2.96574e-02 2.26263e+00 2.18917e-01 2.04266e+00 0.00000e+00 5.42213e-01 0.00000e+00 8.46464e+00 0.00000e+00 3.87328e+00 0.00000e+00 2.17321e-01 8.15956e-04 4.69791e-01 5.89145e-03 2.43682e-01 2.45659e-04 1.11222e-01 3.05735e-03 5.95905e-01 2.64922e-01     192523 0.00000e+00 0.00000e+00 
           23           10   10502      365148     1.57727e-03 1.58936e-05 3.46178e-06 3.60879e-02 5.23852e-04 2.15834e-01 3.88345e-02 1.85534e+00 2.42254e-01 3.18593e-02 4.64941e-02 5.93776e-01 6.37264e-02 2.48317e+00 1.66466e-01 2.37292e+00 0.00000e+00 5.45884e-01 0.00000e+00 9.76271e+00 0.00000e+00 4.46660e+00 0.00000e+00 2.19675e-01 8.98123e-03 4.95824e-01 5.25573e-03 2.56547e-01 2.88812e-04 1.47178e-01 3.28260e-03 6.37053e-01 2.57982e-01     198949 0.00000e+00 0.00000e+00 
           24           10   11702      411356     1.04700e-03 1.57394e-05 3.75642e-06 3.85785e-02 6.59628e-04 2.41093e-01 2.22697e-02 2.06409e+00 2.36407e-01 2.78200e-02 4.70256e-03 7.62056e-01 9.39923e-02 2.85639e+00 1.42541e-01 2.68352e+00 0.00000e+00 6.12049e-01 0.00000e+00 1.10363e+01 0.00000e+00 5.05466e+00 0.00000e+00 2.40482e-01 1.47065e-03 5.76594e-01 3.82076e-03 2.65199e-01 4.66936e-04 1.60694e-01 3.33744e-03 7.09171e-01 2.49072e-01     232643 0.00000e+00 0.00000e+00 
           25           10   12902      454410     7.39141e-04 1.61066e-05 3.47486e-06 4.64141e-02 5.31044e-04 2.66842e-01 2.53119e-02 2.17053e+00 2.27776e-01 3.48745e-02 2.08540e-02 8.54911e-01 1.06728e-01 3.06292e+00 1.33246e-01 2.97616e+00 0.00000e+00 6.75019e-01 0.00000e+00 1.21401e+01 0.00000e+00 5.60753e+00 0.00000e+00 2.44393e-01 1.43194e-03 6.18354e-01 7.11777e-03 2.69981e-01 5.05371e-04 1.71538e-01 3.43715e-03 7.48366e-01 2.45406e-01     246093 0.00000e+00 0.00000e+00 
           26           10   14465      505479     5.10519e-04 1.59314e-05 3.17113e-06 5.56367e-02 4.46758e-04 3.01223e-01 3.09776e-02 2.28221e+00 2.37133e-01 3.30595e-02 5.99024e-03 9.43212e-01 1.44299e-01 3.26131e+00 1.14923e-01 3.37062e+00 0.00000e+00 7.57805e-01 0.00000e+00 1.37605e+01 0.00000e+00 6.36842e+00 0.00000e+00 2.49083e-01 1.36041e-03 6.61477e-01 6.79836e-03 2.75867e-01 4.13546e-04 1.85534e-01 2.99174e-03 7.85793e-01 2.53072e-01     260095 0.00000e+00 0.00000e+00 
           27           10   16160      554052     3.96538e-04 1.61294e-05 3.56910e-06 7.11898e-02 4.10025e-04 3.40782e-01 3.44166e-02 2.51086e+00 2.19553e-01 4.07612e-02 2.27038e-02 1.15947e+00 2.24347e-01 3.71430e+00 8.41069e-02 3.90523e+00 0.00000e+00 8.36318e-01 0.00000e+00 1.58379e+01 0.00000e+00 7.36964e+00 0.00000e+00 2.69415e-01 7.83863e-04 7.51342e-01 9.09337e-03 2.83018e-01 1.34360e-03 1.99982e-01 3.05254e-03 8.71365e-01 2.38954e-01     288438 0.00000e+00 0.00000e+00 
           28           10   19007      647365     2.88649e-04 1.65512e-05 2.22264e-06 7.70408e-02 9.11005e-04 4.02231e-01 3.07043e-02 2.76712e+00 2.28603e-01 4.70576e-02 1.66461e-02 1.50349e+00 2.80891e-01 4.32139e+00 8.77517e-02 4.72558e+00 0.00000e+00 9.71327e-01 0.00000e+00 1.90185e+01 0.00000e+00 8.88781e+00 0.00000e+00 2.85961e-01 9.68081e-04 8.47280e-01 8.19507e-03 2.97157e-01 5.38354e-04 2.24759e-01 2.25177e-03 9.64877e-01 2.42243e-01     318195 0.00000e+00 0.00000e+00 
           29           10   21957      748579     2.15921e-04 1.72062e-05 2.05443e-06 8.61122e-02 3.01999e-04 4.80691e-01 1.85977e-02 4.90885e+00 9.24528e-01 5.67122e-02 2.43231e-02 2.10894e+00 3.33880e-01 7.07884e+00 5.91827e-01 5.63332e+00 0.00000e+00 1.12356e+00 0.00000e+00 2.26941e+01 0.00000e+00 1.06366e+01 0.00000e+00 4.39536e-01 1.67544e-03 1.09319e+00 7.08525e-03 8.95313e-01 1.59722e-03 4.24054e-01 2.02663e-02 1.84635e+00 9.13009e-01     387205 0.00000e+00 0.00000e+00 
           30           10   25651      870803     1.54763e-04 1.87514e-05 8.25792e-06 8.63492e-02 5.06168e-04 5.80631e-01 2.10196e-02 5.63597e+00 9.29547e-01 6.85857e-02 2.47458e-02 2.73950e+00 4.23215e-01 8.44889e+00 5.61327e-01 6.70292e+00 0.00000e+00 1.30462e+00 0.00000e+00 2.67515e+01 0.00000e+00 1.26303e+01 0.00000e+00 4.87670e-01 2.05327e-03 1.32135e+00 1.04873e-02 9.49127e-01 9.37155e-04 6.03728e-01 1.33922e-02 2.03828e+00 9.19102e-01     471524 0.00000e+00 0.00000e+00 
           31           10   28927      981433     1.15499e-04 1.68616e-05 2.52668e-06 1.70518e-01 1.02657e-03 6.69643e-01 2.38062e-02 6.17091e+00 8.74387e-01 7.10326e-02 2.32602e-02 3.42368e+00 6.15405e-01 9.67441e+00 2.82839e-01 7.76001e+00 0.00000e+00 1.47349e+00 0.00000e+00 3.09457e+01 0.00000e+00 1.46666e+01 0.00000e+00 5.37883e-01 1.96665e-03 1.51339e+00 2.46448e-02 9.82243e-01 1.26327e-03 6.63604e-01 8.90183e-03 2.21073e+00 9.02822e-01     533379 0.00000e+00 0.00000e+00 
           32           11   33668     1130714     8.86097e-05 1.68416e-05 2.18153e-06 1.53745e-01 4.84853e-04 7.90175e-01 2.47732e-02 6.75578e+00 8.79425e-01 8.30827e-02 2.67724e-02 4.14575e+00 8.50727e-01 1.09910e+01 1.97644e-01 9.25418e+00 0.00000e+00 1.69787e+00 0.00000e+00 3.66462e+01 0.00000e+00 1.75265e+01 0.00000e+00 6.00312e-01 1.65618e-03 1.71030e+00 2.91944e-02 1.01426e+00 8.30703e-04 7.24611e-01 1.85318e-03 2.41397e+00 8.93133e-01     590111 0.00000e+00 0.00000e+00 
           33           11   40274     1335632     6.51172e-05 1.74650e-05 2.28057e-06 1.80111e-01 8.30075e-04 9.43292e-01 3.00201e-02 7.73233e+00 8.27545e-01 1.02213e-01 3.25577e-02 5.55775e+00 1.02271e+00 1.33996e+01 2.69889e-01 1.10877e+01 0.00000e+00 1.99946e+00 0.00000e+00 4.35403e+01 0.00000e+00 2.08675e+01 0.00000e+00 6.69131e-01 1.84500e-03 2.09402e+00 2.28284e-02 1.05087e+00 6.96079e-04 8.07115e-01 4.60797e-03 2.75708e+00 8.54725e-01     722611 0.00000e+00 0.00000e+00 
           34           11   47739     1569541     4.63790e-05 1.74726e-05 1.26347e-06 1.99934e-01 1.29313e-03 1.12684e+00 3.71450e-02 8.57568e+00 8.53344e-01 1.22012e-01 2.65196e-02 6.39327e+00 8.80970e-01 1.50995e+01 3.59983e-01 1.31949e+01 0.00000e+00 2.33211e+00 0.00000e+00 5.17701e+01 0.00000e+00 2.49941e+01 0.00000e+00 7.14641e-01 2.22275e-03 2.40350e+00 3.32738e-02 1.10038e+00 7.55867e-04 9.30618e-01 5.00905e-03 3.02258e+00 8.75115e-01     815319 0.00000e+00 0.00000e+00 
           35           11   55707     1806053     3.48204e-05 1.71940e-05 2.39023e-06 2.08621e-01 8.02472e-04 1.33553e+00 4.08513e-02 9.34685e+00 8.12005e-01 1.36653e-01 4.04709e-02 7.36658e+00 1.23606e+00 1.68601e+01 5.05214e-01 1.58109e+01 0.00000e+00 2.61982e+00 0.00000e+00 6.17441e+01 0.00000e+00 2.98547e+01 0.00000e+00 7.35190e-01 1.95869e-03 2.69098e+00 3.20274e-02 1.14598e+00 6.10994e-04 1.04307e+00 6.59034e-03 3.26834e+00 8.61786e-01     885893 0.00000e+00 0.00000e+00 
           36           11   66070     2162304     2.53701e-05 1.76300e-05 1.62540e-06 2.07376e-01 5.17675e-04 1.58802e+00 4.33461e-02 1.02852e+01 7.28478e-01 1.61346e-01 3.28727e-02 8.41869e+00 1.29043e+00 1.88771e+01 6.40826e-01 1.86464e+01 0.00000e+00 2.99111e+00 0.00000e+00 7.24392e+01 0.00000e+00 3.52563e+01 0.00000e+00 7.66042e-01 1.66876e-03 3.00173e+00 4.81147e-02 1.19214e+00 9.20807e-04 1.15804e+00 5.11684e-03 3.60242e+00 8.07966e-01     970331 0.00000e+00 0.00000e+00 
           37           11   76517     2545569     1.90168e-05 1.75690e-05 2.01083e-06 2.25247e-01 3.12581e-03 1.86091e+00 5.63806e-02 1.10863e+01 7.09887e-01 1.93409e-01 3.81265e-02 8.95635e+00 1.21193e+00 2.02495e+01 5.56257e-01 2.12489e+01 0.00000e+00 3.33098e+00 0.00000e+00 8.26541e+01 0.00000e+00 4.02325e+01 0.00000e+00 7.94497e-01 1.88938e-03 3.23047e+00 4.20002e-02 1.25516e+00 8.60347e-04 1.34268e+00 7.38825e-03 3.85162e+00 7.85272e-01    1025561 0.00000e+00 0.00000e+00 
           38           11   88657     2945413     1.39131e-05 1.75318e-05 1.48181e-06 2.30085e-01 6.28682e-04 2.10382e+00 6.00759e-02 1.15121e+01 7.47921e-01 2.30168e-01 3.91425e-02 9.21945e+00 1.17992e+00 2.09767e+01 5.10556e-01 2.41968e+01 0.00000e+00 3.69622e+00 0.00000e+00 9.34998e+01 0.00000e+00 4.56643e+01 0.00000e+00 7.92082e-01 1.50987e-03 3.39305e+00 4.19148e-02 1.27247e+00 1.31690e-03 1.38178e+00 3.38713e-03 4.03921e+00 8.24581e-01    1053415 0.00000e+00 0.00000e+00 
           39           11  102357     3379611     1.01164e-05 1.73342e-05 2.31588e-06 2.87872e-01 1.29558e-03 2.39433e+00 9.88830e-02 1.20746e+01 7.25856e-01 2.76146e-01 4.90583e-02 9.70911e+00 1.09136e+00 2.20768e+01 4.85140e-01 2.74627e+01 0.00000e+00 4.10664e+00 0.00000e+00 1.05756e+02 0.00000e+00 5.21556e+01 0.00000e+00 7.93200e-01 1.73330e-03 3.61445e+00 5.20185e-02 1.28742e+00 1.00075e-03 1.41482e+00 6.18482e-03 4.28409e+00 8.22467e-01    1102583 0.00000e+00 0.00000e+00 
           40           11  118156     3902514     7.50858e-06 1.77562e-05 1.12571e-06 3.15336e-01 9.60303e-04 2.75944e+00 1.35445e-01 1.29644e+01 6.82967e-01 2.96918e-01 6.16848e-02 1.06483e+01 1.22330e+00 2.39290e+01 7.51663e-01 3.15140e+01 0.00000e+00 4.62876e+00 0.00000e+00 1.20789e+02 0.00000e+00 5.93411e+01 0.00000e+00 8.20648e-01 1.47353e-03 3.97035e+00 8.31282e-02 1.31411e+00 6.63874e-04 1.47504e+00 1.22639e-02 4.63700e+00 8.19834e-01    1191461 0.00000e+00 0.00000e+00 
           41           11  137887     4534181     5.57139e-06 1.72926e-05 1.47336e-06 4.60351e-01 2.32222e-02 3.12060e+00 8.99297e-02 1.40113e+01 6.53505e-01 3.49591e-01 6.82894e-02 1.14471e+01 1.11563e+00 2.58301e+01 6.45539e-01 3.61021e+01 0.00000e+00 5.25221e+00 0.00000e+00 1.38026e+02 0.00000e+00 6.82183e+01 0.00000e+00 8.60212e-01 2.73469e-03 4.39055e+00 7.98933e-02 1.34025e+00 6.91832e-04 1.53350e+00 6.76578e-03 5.05891e+00 7.89026e-01    1299431 0.00000e+00 0.00000e+00 
           42           11  163639     5265137     4.24122e-06 1.77700e-05 2.60411e-06 5.06432e-01 1.41680e-02 3.79780e+00 1.02002e-01 2.44521e+01 1.39203e+00 4.17714e-01 7.18796e-02 1.51445e+01 1.12944e+00 4.00397e+01 3.49376e-01 4.32213e+01 0.00000e+00 6.04129e+00 0.00000e+00 1.64749e+02 0.00000e+00 8.14535e+01 0.00000e+00 1.21736e+00 2.96652e-03 5.31405e+00 6.60397e-02 3.72452e+00 1.55172e-03 3.31195e+00 7.79213e-02 9.87245e+00 1.40514e+00    1476685 0.00000e+00 0.00000e+00 
           43           11  194792     6260562     3.36284e-06 1.74440e-05 1.81589e-06 5.48442e-01 4.26403e-03 4.59825e+00 1.33969e-01 2.77352e+01 1.34722e+00 5.24888e-01 9.23412e-02 2.28413e+01 1.64954e+00 5.11316e+01 6.30009e-01 5.17381e+01 0.00000e+00 6.96719e+00 0.00000e+00 1.96860e+02 0.00000e+00 9.74946e+01 0.00000e+00 1.45608e+00 2.91107e-03 6.40634e+00 5.81290e-02 3.95158e+00 6.70073e-04 3.81302e+00 4.85618e-02 1.08882e+01 1.35815e+00    1780033 0.00000e+00 0.00000e+00 
           44           11  228452     7271444     2.70818e-06 1.95292e-05 7.54444e-06 5.93556e-01 8.76907e-03 5.62110e+00 6.39109e-02 3.12219e+01 1.55985e+00 5.91863e-01 5.54398e-02 2.73303e+01 1.91586e+00 5.91798e+01 1.24971e+00 6.13814e+01 0.00000e+00 7.73251e+00 0.00000e+00 2.31675e+02 0.00000e+00 1.15115e+02 0.00000e+00 1.70072e+00 4.76181e-03 7.45000e+00 1.59320e-01 4.25116e+00 9.05313e-04 4.56317e+00 4.52628e-02 1.18778e+01 1.38363e+00    2043431 0.00000e+00 0.00000e+00 
           45           11  266777     8367249     2.14272e-06 1.78476e-05 2.89552e-06 8.29362e-01 1.82259e-02 6.57646e+00 5.97043e-02 3.40696e+01 1.58560e+00 7.03009e-01 5.06965e-02 3.08371e+01 8.46619e-01 6.56501e+01 1.02176e+00 7.12075e+01 0.00000e+00 9.11065e+00 0.00000e+00 2.69090e+02 0.00000e+00 1.33684e+02 0.00000e+00 1.86553e+00 4.99455e-03 8.36215e+00 8.73563e-02 4.45145e+00 1.58880e-03 5.08858e+00 2.51612e-02 1.27677e+01 1.40583e+00    2268569 0.00000e+00 0.00000e+00 
           46           12  308706     9377462     1.66989e-06 1.79482e-05 4.36038e-06 8.43516e-01 1.34886e-02 7.57480e+00 1.13539e-01 3.63365e+01 1.58353e+00 7.93907e-01 5.33798e-02 3.31740e+01 1.13014e+00 7.03505e+01 9.64878e-01 8.20803e+01 0.00000e+00 9.92154e+00 0.00000e+00 3.09965e+02 0.00000e+00 1.54651e+02 0.00000e+00 2.01109e+00 3.32883e-03 9.14659e+00 1.82267e-01 4.56961e+00 1.71409e-03 5.35514e+00 3.31862e-02 1.36044e+01 1.43089e+00    2416061 0.00000e+00 0.00000e+00 
           47           12  356413    10728089     1.32034e-06 1.81592e-05 2.86160e-06 8.72059e-01 1.93354e-02 8.73618e+00 6.15324e-02 3.96864e+01 1.48749e+00 9.47023e-01 6.37113e-02 3.74737e+01 1.57431e+00 7.81602e+01 1.38683e+00 9.49628e+01 0.00000e+00 1.13143e+01 0.00000e+00 3.58201e+02 0.00000e+00 1.78806e+02 0.00000e+00 2.13895e+00 4.33934e-03 1.02822e+01 1.07529e-01 4.88454e+00 7.91008e-04 5.69747e+00 1.89383e-02 1.48067e+01 1.36371e+00    2667739 0.00000e+00 0.00000e+00 
           48           12  411328    12251110     1.03468e-06 1.76894e-05 3.72044e-06 9.31132e-01 5.61797e-03 9.97532e+00 6.03858e-02 4.27794e+01 1.82744e+00 1.12082e+00 7.13203e-02 3.98523e+01 2.10561e+00 8.38137e+01 3.89850e+00 1.09709e+02 0.00000e+00 1.30841e+01 0.00000e+00 4.10930e+02 0.00000e+00 2.07079e+02 0.00000e+00 2.24660e+00 8.00290e-03 1.14239e+01 1.25947e-01 4.95971e+00 7.68778e-04 5.88599e+00 1.12036e-02 1.60560e+01 1.47191e+00    2912105 0.00000e+00 0.00000e+00 
           49           12  471349    13984031     8.17665e-07 1.84322e-05 4.01735e-06 1.09506e+00 2.28111e-02 1.13498e+01 5.99411e-02 4.50521e+01 1.30235e+00 1.19259e+00 1.32244e-01 3.74356e+01 7.75833e-01 8.37501e+01 1.68771e+00 1.25760e+02 0.00000e+00 1.48346e+01 0.00000e+00 4.71992e+02 0.00000e+00 2.35422e+02 0.00000e+00 2.34131e+00 3.27360e-03 1.28085e+01 9.25072e-02 5.03694e+00 1.55988e-03 5.04834e+00 6.04244e-03 1.74499e+01 1.16336e+00    3221351 0.00000e+00 0.00000e+00 
           50           12  542984    15911498     6.36035e-07 1.90312e-05 2.47412e-06 1.45051e+00 4.05537e-02 1.29299e+01 1.46087e-01 4.85610e+01 1.58419e+00 1.40555e+00 1.54680e-01 3.92928e+01 9.96512e-01 8.93391e+01 2.12653e+00 1.44300e+02 0.00000e+00 1.68026e+01 0.00000e+00 5.38671e+02 0.00000e+00 2.70993e+02 0.00000e+00 2.45397e+00 4.00399e-03 1.42346e+01 1.25555e-01 5.12421e+00 1.69235e-03 5.21729e+00 6.01693e-03 1.88898e+01 1.37717e+00    3523161 0.00000e+00 0.00000e+00 
           51           12  637529    18545985     5.00734e-07 1.89410e-05 2.54146e-06 1.70932e+00 4.25750e-02 1.56435e+01 1.49538e-01 9.45809e+01 2.88249e+00 1.65467e+00 1.90560e-01 5.97042e+01 1.18971e+00 1.56033e+02 3.95823e+00 1.70862e+02 0.00000e+00 1.93123e+01 0.00000e+00 6.37481e+02 0.00000e+00 3.21390e+02 0.00000e+00 3.45724e+00 8.90772e-03 1.75774e+01 3.13879e-01 1.48987e+01 1.70540e-03 1.40961e+01 2.64099e-01 4.13436e+01 2.33592e+00    4054355 0.00000e+00 0.00000e+00 
           52           12  752406    21796642     4.03063e-07 1.88502e-05 3.89764e-06 1.94029e+00 3.28439e-02 1.88153e+01 2.16397e-01 1.05049e+02 2.66972e+00 2.03237e+00 2.11607e-01 8.52755e+01 1.52115e+00 1.92467e+02 4.05842e+00 2.05167e+02 0.00000e+00 2.24563e+01 0.00000e+00 7.61688e+02 0.00000e+00 3.84631e+02 0.00000e+00 4.20811e+00 8.82497e-03 2.08573e+01 3.97055e-01 1.56759e+01 6.37585e-03 1.59025e+01 1.96056e-01 4.45933e+01 2.28468e+00    4810761 0.00000e+00 0.00000e+00 
           53           12  880063    25389327     3.28242e-07 1.89794e-05 3.28408e-06 2.04084e+00 2.47014e-02 2.29448e+01 1.73299e-01 1.19283e+02 2.89085e+00 2.22752e+00 1.65332e-01 1.08771e+02 3.48717e+00 2.30412e+02 5.75187e+00 2.43688e+02 0.00000e+00 2.57256e+01 0.00000e+00 9.00294e+02 0.00000e+00 4.56947e+02 0.00000e+00 5.17929e+00 8.84335e-03 2.45359e+01 5.17747e-01 1.70936e+01 4.88426e-03 1.96283e+01 2.23612e-01 4.83747e+01 2.31954e+00    5678287 0.00000e+00 0.00000e+00 
           54           12 1016787    29009189     2.65395e-07 1.94424e-05 2.20238e-06 2.22413e+00 1.34965e-02 2.64158e+01 2.68404e-01 1.28874e+02 1.94149e+00 2.58990e+00 1.64433e-01 1.23930e+02 3.08481e+00 2.55544e+02 4.92891e+00 2.81122e+02 0.00000e+00 2.98171e+01 0.00000e+00 1.03792e+03 0.00000e+00 5.26301e+02 0.00000e+00 5.61899e+00 9.22145e-03 2.80137e+01 1.83470e-01 1.76003e+01 5.51392e-03 2.08753e+01 2.30857e-01 5.16263e+01 2.01097e+00    6419405 0.00000e+00 0.00000e+00 
           55           12 1164504    32842306     2.12918e-07 2.21194e-05 1.77598e-05 2.58729e+00 2.48919e-02 3.02895e+01 4.20486e-01 1.38217e+02 2.20791e+00 2.94552e+00 1.13455e-01 1.39607e+02 2.27678e+00 2.80938e+02 4.04960e+00 3.24680e+02 0.00000e+00 3.33135e+01 0.00000e+00 1.19300e+03 0.00000e+00 6.06801e+02 0.00000e+00 6.08811e+00 1.40867e-02 3.14573e+01 2.62709e-01 1.80246e+01 3.09535e-03 2.18026e+01 7.94003e-02 5.50991e+01 2.26523e+00    7159847 0.00000e+00 0.00000e+00 
           56           12 1335568    37433454     1.71241e-07 1.93904e-05 2.62336e-06 2.89688e+00 3.91454e-02 3.46536e+01 3.88839e-01 1.49563e+02 1.80758e+00 3.46313e+00 9.29226e-02 1.52143e+02 1.93989e+00 3.05364e+02 3.60008e+00 3.75284e+02 0.00000e+00 3.76229e+01 0.00000e+00 1.37821e+03 0.00000e+00 7.00289e+02 0.00000e+00 6.54268e+00 1.06660e-02 3.58004e+01 3.03845e-01 1.84303e+01 6.93517e-03 2.27343e+01 7.30395e-02 5.94687e+01 1.52219e+00    8048601 0.00000e+00 0.00000e+00 
           57           12 1528912    42484982     1.37744e-07 1.91002e-05 2.17161e-06 3.22843e+00 4.73049e-02 3.96029e+01 2.49341e-01 1.61224e+02 9.70459e-01 4.11085e+00 4.19147e-01 1.60264e+02 2.06879e+00 3.25824e+02 2.61911e+00 4.33827e+02 0.00000e+00 4.29993e+01 0.00000e+00 1.58783e+03 0.00000e+00 8.06193e+02 0.00000e+00 6.90732e+00 1.56700e-02 4.01984e+01 1.98044e-01 1.87392e+01 8.32531e-03 2.34090e+01 2.67643e-02 6.40734e+01 1.45299e+00    8968727 0.00000e+00 0.00000e+00 
           58           12 1744155    48188767     1.11211e-07 1.93378e-05 2.17553e-06 4.14360e+00 4.67201e-02 4.52718e+01 6.63066e-01 1.73548e+02 1.49554e+00 4.19647e+00 1.12523e-01 1.64607e+02 4.68031e+00 3.42610e+02 6.23731e+00 4.95138e+02 0.00000e+00 4.90737e+01 0.00000e+00 1.80557e+03 0.00000e+00 9.25572e+02 0.00000e+00 7.24500e+00 2.03260e-02 4.53597e+01 4.11884e-01 1.90440e+01 1.07661e-02 2.41197e+01 1.07431e-01 6.93858e+01 1.68109e+00   10022623 0.00000e+00 0.00000e+00 
           59           13 1990347    54464665     8.85582e-08 2.10620e-05 9.31390e-06 4.84389e+00 1.24492e-01 5.10907e+01 6.10612e-01 1.86865e+02 1.68077e+00 4.92755e+00 5.72757e-01 1.70119e+02 3.65684e+00 3.62209e+02 4.73292e+00 5.69349e+02 0.00000e+00 5.73620e+01 0.00000e+00 2.07479e+03 0.00000e+00 1.05813e+03 0.00000e+00 7.57134e+00 1.41646e-02 5.05660e+01 4.39869e-01 1.93260e+01 5.51048e-03 2.47501e+01 4.03455e-02 7.49737e+01 1.14840e+00   10977304 0.00000e+00 0.00000e+00 
           60           13 2301549    62386773     6.95646e-08 1.95638e-05 8.64240e-07 0.00000e+00 0.00000e+00 5.88630e+01 7.30768e-01 2.02324e+02 3.50363e+00 5.69304e+00 5.20834e-01 1.76433e+02 2.60040e+00 3.84788e+02 4.03891e+00 6.56118e+02 0.00000e+00 6.50820e+01 0.00000e+00 2.38059e+03 0.00000e+00 1.22105e+03 0.00000e+00 8.00759e+00 2.11997e-01 5.68395e+01 6.17087e-01 1.96839e+01 3.24843e-02 2.55392e+01 8.92293e-02 8.17640e+01 1.34203e+00   12159093 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_3_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      49        1369     1.12093e-01 9.00560e-06 1.27735e-05 5.91136e-04 1.62480e-04 1.31206e-03 1.72470e-03 0.00000e+00 0.00000e+00 1.36571e-04 7.56942e-05 1.09056e-03 4.86474e-04 1.41591e-03 7.47246e-04 1.25121e-03 0.00000e+00 5.87646e-02 0.00000e+00 5.55198e-02 0.00000e+00 3.44628e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        256 8.01308e-05 1.16222e-05 
            1            1      49        1369     1.02303e-01 4.35200e-06 3.40814e-06 5.48545e-04 3.06188e-04 1.88226e-04 1.06857e-04 0.00000e+00 0.00000e+00 1.10653e-04 7.09374e-05 1.50736e-03 1.06517e-03 1.77475e-03 1.20818e-03 2.35756e-03 0.00000e+00 6.72126e-03 0.00000e+00 1.28856e-02 0.00000e+00 4.98566e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        352 9.68528e-05 4.23128e-05 
            2            2      53        1565     1.02281e-01 4.03920e-06 1.97307e-06 3.57962e-04 1.50439e-04 3.75656e-04 1.73495e-04 0.00000e+00 0.00000e+00 1.19935e-04 6.60094e-05 2.62719e-03 1.85962e-03 2.96517e-03 2.02288e-03 4.10977e-03 0.00000e+00 3.84114e-03 0.00000e+00 1.97245e-02 0.00000e+00 8.30503e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        496 1.52040e-04 7.27235e-05 
            3            2      53        1565     1.02176e-01 3.88960e-06 1.38237e-06 1.28299e-03 9.80475e-04 3.83796e-04 1.59790e-04 0.00000e+00 0.00000e+00 1.14433e-04 6.56318e-05 3.56366e-03 2.66474e-03 3.93934e-03 2.88160e-03 5.68453e-03 0.00000e+00 3.82656e-03 0.00000e+00 2.63836e-02 0.00000e+00 1.13564e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        640 1.87946e-04 1.16100e-04 
            4            3     121        4225     1.00336e-01 3.93980e-06 1.66588e-06 6.76933e-04 4.88703e-04 4.94760e-04 4.05797e-04 0.00000e+00 0.00000e+00 3.11983e-04 1.47003e-04 7.80489e-03 6.08301e-03 8.54248e-03 6.57839e-03 1.23855e-02 0.00000e+00 7.37776e-03 0.00000e+00 5.94394e-02 0.00000e+00 2.57169e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1456 3.25694e-04 3.15722e-04 
            5            3     121        4225     1.00144e-01 4.08620e-06 1.64539e-06 2.57709e-03 2.17814e-03 5.46212e-04 4.49363e-04 0.00000e+00 0.00000e+00 2.82249e-04 1.64992e-04 9.90280e-03 7.81276e-03 1.06742e-02 8.34986e-03 1.58080e-02 0.00000e+00 7.23368e-03 0.00000e+00 7.56874e-02 0.00000e+00 3.26816e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1744 3.90607e-04 3.30549e-04 
            6            4     268       12508     9.70514e-02 4.07200e-06 1.68020e-06 1.51776e-03 1.17574e-04 2.07118e-03 1.37315e-03 0.00000e+00 0.00000e+00 8.18825e-04 3.24318e-04 2.90181e-02 2.24159e-02 3.13982e-02 2.48853e-02 4.00776e-02 0.00000e+00 2.07810e-02 0.00000e+00 1.94056e-01 0.00000e+00 5.15249e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4048 1.24872e-03 1.16768e-03 
            7            4     310       13774     9.67673e-02 3.94960e-06 2.29798e-07 1.36479e-03 9.66766e-05 2.04593e-03 4.06444e-04 0.00000e+00 0.00000e+00 7.70103e-04 2.12218e-05 3.09601e-02 9.16013e-04 3.31036e-02 9.57305e-04 3.08924e-02 0.00000e+00 2.40242e-02 0.00000e+00 2.26864e-01 0.00000e+00 6.27717e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4960 1.20804e-03 1.32497e-05 
            8            4     310       13774     9.67960e-02 3.98460e-06 2.40544e-07 4.79711e-03 1.48473e-04 2.17078e-03 3.94274e-04 0.00000e+00 0.00000e+00 7.68025e-04 3.97958e-06 3.67123e-02 7.48329e-04 3.90920e-02 8.35585e-04 3.70361e-02 0.00000e+00 2.57100e-02 0.00000e+00 2.56408e-01 0.00000e+00 7.57449e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       5728 1.42906e-03 7.67949e-05 
            9            5     469       25753     9.09420e-02 3.99020e-06 1.82388e-07 5.66223e-03 1.18740e-04 4.53642e-03 4.92158e-04 0.00000e+00 0.00000e+00 1.22345e-03 8.83288e-05 7.04274e-02 2.58969e-03 7.49604e-02 2.74584e-03 6.98897e-02 0.00000e+00 4.88940e-02 0.00000e+00 3.99799e-01 0.00000e+00 1.39749e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       9376 3.04102e-03 9.79612e-05 
           10            5     715       38407     8.91862e-02 4.06900e-06 4.63420e-07 3.05509e-03 8.48562e-05 7.03463e-03 5.88734e-04 0.00000e+00 0.00000e+00 1.99722e-03 1.06428e-04 1.08933e-01 3.83065e-03 1.15940e-01 3.89682e-03 1.09599e-01 0.00000e+00 7.48167e-02 0.00000e+00 5.73987e-01 0.00000e+00 2.18870e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      14080 4.62982e-03 3.11819e-05 
           11            5     767       38247     8.87062e-02 4.10800e-06 4.05952e-07 1.85374e-02 1.61802e-04 7.24219e-03 1.16469e-03 0.00000e+00 0.00000e+00 1.96849e-03 1.57500e-05 1.20409e-01 4.27213e-03 1.27392e-01 4.41252e-03 1.20244e-01 0.00000e+00 6.95212e-02 0.00000e+00 6.55981e-01 0.00000e+00 2.45946e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      16144 4.59651e-03 1.63334e-04 
           12            6    1567       93003     7.40978e-02 4.04200e-06 4.03533e-07 7.02578e-03 7.08337e-05 1.64751e-02 9.81572e-04 0.00000e+00 0.00000e+00 4.79270e-03 1.50952e-04 2.71553e-01 8.17332e-03 2.88155e-01 8.05336e-03 2.70684e-01 0.00000e+00 1.10380e-01 0.00000e+00 1.31832e+00 0.00000e+00 5.44271e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      31360 1.10066e-02 3.83487e-04 
           13            6    1617       95333     7.33261e-02 4.43980e-06 1.09059e-06 3.48299e-02 1.98774e-04 2.06288e-02 2.44302e-03 0.00000e+00 0.00000e+00 4.86944e-03 6.15538e-04 3.16727e-01 7.02421e-03 3.35443e-01 6.75304e-03 3.19407e-01 0.00000e+00 1.48590e-01 0.00000e+00 1.53126e+00 0.00000e+00 6.39415e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      35584 1.29675e-02 3.62827e-04 
           14            7    2805      172773     5.95035e-02 4.43060e-06 1.57717e-06 2.55896e-02 6.07257e-04 3.75792e-02 1.56513e-03 0.00000e+00 0.00000e+00 8.68896e-03 6.26415e-04 5.82655e-01 1.88336e-02 6.18260e-01 1.87550e-02 5.88617e-01 0.00000e+00 2.79418e-01 0.00000e+00 2.65598e+00 0.00000e+00 1.16533e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      58960 2.53690e-02 5.01254e-04 
           15            7    3468      214150     4.77422e-02 5.34920e-06 5.56499e-07 4.85934e-02 3.60998e-04 5.43316e-02 3.70634e-03 0.00000e+00 0.00000e+00 9.97417e-03 5.46242e-04 7.76785e-01 2.77238e-02 8.23748e-01 2.81292e-02 7.86613e-01 0.00000e+00 3.53112e-01 0.00000e+00 3.49231e+00 0.00000e+00 1.55200e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      75232 3.48650e-02 9.76223e-04 
           16            8    4805      304619     3.64621e-02 5.70200e-06 9.31489e-07 3.82948e-02 1.89141e-04 8.42851e-02 6.47804e-03 0.00000e+00 0.00000e+00 1.54551e-02 2.36110e-04 1.13391e+00 2.35147e-02 1.20544e+00 2.31684e-02 1.16067e+00 0.00000e+00 5.08224e-01 0.00000e+00 5.01588e+00 0.00000e+00 2.27826e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     102880 5.30272e-02 9.47414e-04 
           17            8    5763      367945     2.74635e-02 5.96380e-06 1.85764e-06 4.00978e-02 1.68725e-04 1.06713e-01 7.46733e-03 0.00000e+00 0.00000e+00 1.92297e-02 3.85362e-04 1.43544e+00 3.14560e-02 1.52621e+00 3.37047e-02 1.47097e+00 0.00000e+00 6.20779e-01 0.00000e+00 6.30248e+00 0.00000e+00 2.87169e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     125632 6.76729e-02 2.47034e-03 
           18            8    6575      418853     2.28349e-02 6.20420e-06 1.42248e-06 8.00963e-02 1.25264e-02 1.33918e-01 9.00352e-03 0.00000e+00 0.00000e+00 1.99945e-02 3.92106e-04 1.74471e+00 4.30590e-02 1.85389e+00 4.50473e-02 1.79545e+00 0.00000e+00 7.07516e-01 0.00000e+00 7.58624e+00 0.00000e+00 3.48863e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     147856 8.46561e-02 1.66393e-03 
           19            9    8223      531357     1.49734e-02 5.96080e-06 1.55514e-06 6.86836e-02 1.01067e-03 1.75215e-01 7.06463e-03 0.00000e+00 0.00000e+00 2.67370e-02 1.10375e-03 2.29452e+00 5.17976e-02 2.43980e+00 5.37562e-02 2.35146e+00 0.00000e+00 9.22606e-01 0.00000e+00 9.80232e+00 0.00000e+00 4.58077e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     185104 1.13034e-01 2.00600e-03 
           20            9   10181      661539     8.07100e-03 6.08140e-06 1.50770e-06 4.64478e-02 9.58463e-04 2.20279e-01 1.04279e-02 0.00000e+00 0.00000e+00 3.47602e-02 1.17976e-03 2.87387e+00 5.23301e-02 3.05666e+00 5.59761e-02 2.94748e+00 0.00000e+00 9.75666e-01 0.00000e+00 1.21497e+01 0.00000e+00 5.69149e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     223600 1.41341e-01 3.38139e-03 
           21            9   11157      725325     5.71934e-03 6.46100e-06 1.21330e-06 5.16927e-02 1.09567e-03 2.45195e-01 1.14881e-02 0.00000e+00 0.00000e+00 3.83420e-02 1.41084e-03 3.20973e+00 6.42468e-02 3.41285e+00 7.01738e-02 3.30075e+00 0.00000e+00 1.06166e+00 0.00000e+00 1.35433e+01 0.00000e+00 6.36472e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     246688 1.57416e-01 5.42384e-03 
           22            9   12354      806318     3.44616e-03 6.36620e-06 1.78330e-06 4.70425e-02 1.02969e-03 2.86746e-01 1.34862e-02 0.00000e+00 0.00000e+00 4.45803e-02 2.11085e-03 3.64018e+00 8.66381e-02 3.87188e+00 9.45840e-02 3.70982e+00 0.00000e+00 1.18255e+00 0.00000e+00 1.52211e+01 0.00000e+00 7.14390e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     273232 1.78934e-01 6.60284e-03 
           23            9   13230      868558     2.33964e-03 6.49320e-06 1.75688e-06 9.95553e-02 1.90952e-03 3.15839e-01 1.49442e-02 0.00000e+00 0.00000e+00 4.29468e-02 1.96749e-03 4.03311e+00 8.84987e-02 4.29090e+00 9.33375e-02 4.11461e+00 0.00000e+00 1.27796e+00 0.00000e+00 1.68373e+01 0.00000e+00 7.89588e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     296944 2.06084e-01 4.97234e-03 
           24           10   14576      965842     1.42992e-03 6.83320e-06 1.61834e-06 7.71170e-02 3.29762e-02 3.56592e-01 1.51415e-02 0.00000e+00 0.00000e+00 4.84276e-02 1.91676e-03 4.57906e+00 9.30040e-02 4.87153e+00 9.82567e-02 4.65887e+00 0.00000e+00 1.41992e+00 0.00000e+00 1.88547e+01 0.00000e+00 8.93470e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     329968 2.34461e-01 4.51500e-03 
           25           10   15658     1041878     1.03116e-03 6.95700e-06 2.06884e-06 1.19750e-01 4.76188e-02 3.94912e-01 1.58724e-02 0.00000e+00 0.00000e+00 5.25538e-02 1.02671e-03 5.07104e+00 1.00359e-01 5.39417e+00 1.07117e-01 5.16499e+00 0.00000e+00 1.54139e+00 0.00000e+00 2.08962e+01 0.00000e+00 9.89071e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     359680 2.60092e-01 6.94498e-03 
           26           10   18567     1226937     5.56488e-04 6.70360e-06 2.06577e-06 7.40002e-02 7.72253e-02 4.77094e-01 1.32459e-02 0.00000e+00 0.00000e+00 6.45232e-02 1.69866e-03 6.01468e+00 1.61102e-01 6.40046e+00 1.62941e-01 6.11727e+00 0.00000e+00 1.81150e+00 0.00000e+00 2.45428e+01 0.00000e+00 1.17229e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     416368 3.08959e-01 4.26865e-03 
           27           10   19658     1304544     3.17072e-04 7.26940e-06 1.85066e-06 5.94738e-02 1.62241e-03 5.11499e-01 1.38185e-02 0.00000e+00 0.00000e+00 6.97757e-02 2.29707e-03 6.43599e+00 1.74616e-01 6.84916e+00 1.80585e-01 6.55313e+00 0.00000e+00 1.92693e+00 0.00000e+00 2.61666e+01 0.00000e+00 1.25770e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     442000 3.30540e-01 6.76126e-03 
           28           10   20810     1381862     1.86365e-04 7.19740e-06 2.78131e-06 7.40246e-02 1.62635e-03 5.42994e-01 1.58734e-02 0.00000e+00 0.00000e+00 7.49214e-02 9.87820e-04 6.85178e+00 1.68419e-01 7.29074e+00 1.74299e-01 6.96245e+00 0.00000e+00 2.03344e+00 0.00000e+00 2.78003e+01 0.00000e+00 1.33153e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     466432 3.50530e-01 6.48873e-03 
           29           10   22064     1464810     1.24754e-04 7.71540e-06 1.91222e-06 8.71806e-02 1.87632e-03 5.84256e-01 1.35553e-02 0.00000e+00 0.00000e+00 8.00815e-02 1.23576e-03 7.38436e+00 1.39142e-01 7.85678e+00 1.45649e-01 7.49259e+00 0.00000e+00 2.15204e+00 0.00000e+00 2.97918e+01 0.00000e+00 1.43135e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     497104 3.77897e-01 8.42547e-03 
           30           10   24152     1633404     8.26340e-05 7.82800e-06 2.00978e-06 1.32602e-01 1.85176e-03 6.57865e-01 1.16806e-02 0.00000e+00 0.00000e+00 9.14059e-02 3.08121e-04 8.14381e+00 1.74872e-01 8.67150e+00 1.80143e-01 8.23690e+00 0.00000e+00 2.39681e+00 0.00000e+00 3.26851e+01 0.00000e+00 1.57388e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     537280 4.20590e-01 6.69919e-03 
           31           10   27510     1875906     5.34078e-05 8.06340e-06 1.25250e-06 1.64553e-01 1.97727e-03 7.60355e-01 1.40274e-02 0.00000e+00 0.00000e+00 9.60377e-02 2.45425e-03 9.32259e+00 2.24554e-01 9.95242e+00 2.27918e-01 9.46522e+00 0.00000e+00 2.67886e+00 0.00000e+00 3.71091e+01 0.00000e+00 1.79414e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     601360 5.16290e-01 5.99782e-03 
           32           10   31612     2144146     3.35319e-05 9.55620e-06 1.58612e-06 1.76861e-01 2.07325e-03 8.95985e-01 1.57230e-02 0.00000e+00 0.00000e+00 1.10897e-01 1.84530e-03 1.07053e+01 2.34274e-01 1.14237e+01 2.53773e-01 1.08110e+01 0.00000e+00 2.93391e+00 0.00000e+00 4.24124e+01 0.00000e+00 2.06236e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     680752 5.87506e-01 2.35042e-02 
           33           10   36249     2455807     2.22202e-05 1.07870e-05 1.33068e-06 1.91507e-01 1.96572e-03 1.01736e+00 1.59412e-02 0.00000e+00 0.00000e+00 1.30638e-01 2.20706e-03 1.21624e+01 2.89337e-01 1.29839e+01 3.04825e-01 1.23210e+01 0.00000e+00 3.23386e+00 0.00000e+00 4.80353e+01 0.00000e+00 2.34327e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     763408 6.68506e-01 2.15894e-02 
           34           10   41144     2728026     1.46052e-05 1.21148e-05 1.10314e-06 2.19370e-01 2.28219e-03 1.15325e+00 1.96334e-02 0.00000e+00 0.00000e+00 1.48897e-01 2.44016e-03 1.38296e+01 3.19268e-01 1.47597e+01 3.45835e-01 1.40991e+01 0.00000e+00 3.50155e+00 0.00000e+00 5.45628e+01 0.00000e+00 2.67219e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     859744 7.56281e-01 2.63966e-02 
           35           10   46918     3034668     9.90460e-06 1.30200e-05 1.35478e-06 3.52447e-01 2.22823e-03 1.31205e+00 2.15952e-02 0.00000e+00 0.00000e+00 1.72039e-01 6.83585e-04 1.57575e+01 3.30797e-01 1.68141e+01 3.60477e-01 1.60652e+01 0.00000e+00 3.78966e+00 0.00000e+00 6.26888e+01 0.00000e+00 3.05174e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     972928 8.56151e-01 3.09057e-02 
           36           11   53012     3365506     6.75435e-06 1.33302e-05 1.32788e-06 3.66698e-01 2.79015e-03 1.51735e+00 2.94341e-02 0.00000e+00 0.00000e+00 1.78832e-01 3.66413e-03 1.80090e+01 4.17410e-01 1.92527e+01 4.10437e-01 1.85070e+01 0.00000e+00 4.10176e+00 0.00000e+00 7.11194e+01 0.00000e+00 3.50941e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1099600 1.03168e+00 1.08315e-02 
           37           11   60535     3751495     4.63075e-06 1.47074e-05 1.61336e-06 3.54974e-01 3.21677e-03 1.75188e+00 3.03778e-02 0.00000e+00 0.00000e+00 2.03434e-01 2.70094e-03 2.08456e+01 3.27593e-01 2.22709e+01 3.38111e-01 2.14554e+01 0.00000e+00 4.43283e+00 0.00000e+00 8.24994e+01 0.00000e+00 4.06599e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1258528 1.18424e+00 1.89853e-02 
           38           11   68365     4231415     3.43008e-06 1.54012e-05 2.12584e-06 3.47284e-01 2.88587e-03 2.04331e+00 3.31458e-02 0.00000e+00 0.00000e+00 2.35522e-01 4.42851e-03 2.40708e+01 5.25621e-01 2.57126e+01 5.67317e-01 2.47914e+01 0.00000e+00 4.91725e+00 0.00000e+00 9.51200e+01 0.00000e+00 4.70058e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1431232 1.36339e+00 3.97784e-02 
           39           11   77950     4887564     2.53248e-06 1.55890e-05 3.27067e-06 4.09485e-01 2.80720e-03 2.38053e+00 3.92998e-02 0.00000e+00 0.00000e+00 2.78321e-01 4.24706e-03 2.79080e+01 5.13452e-01 2.98207e+01 5.40232e-01 2.88326e+01 0.00000e+00 5.52914e+00 0.00000e+00 1.09612e+02 0.00000e+00 5.44479e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1624912 1.58415e+00 3.53801e-02 
           40           11   89265     5695031     1.83015e-06 1.62372e-05 2.18233e-06 4.78027e-01 2.78392e-03 2.82785e+00 5.14430e-02 0.00000e+00 0.00000e+00 3.34806e-01 1.12258e-03 3.24307e+01 7.75267e-01 3.46679e+01 8.11667e-01 3.33216e+01 0.00000e+00 6.28164e+00 0.00000e+00 1.26640e+02 0.00000e+00 6.31027e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1851472 1.84526e+00 4.25589e-02 
           41           11  103769     6717789     1.28338e-06 1.60790e-05 2.74785e-06 6.05221e-01 5.02254e-03 3.28731e+00 5.71162e-02 0.00000e+00 0.00000e+00 4.09418e-01 9.16052e-03 3.76468e+01 7.32328e-01 4.02624e+01 7.61730e-01 3.85855e+01 0.00000e+00 7.27704e+00 0.00000e+00 1.47261e+02 0.00000e+00 7.29703e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2116816 2.14055e+00 4.18597e-02 
           42           11  122898     7862930     8.30502e-07 1.67248e-05 3.26948e-06 6.72830e-01 6.60868e-03 3.80012e+00 6.53742e-02 0.00000e+00 0.00000e+00 4.39116e-01 1.99224e-03 4.30903e+01 9.39371e-01 4.61472e+01 9.47246e-01 4.45298e+01 0.00000e+00 8.37543e+00 0.00000e+00 1.68884e+02 0.00000e+00 8.37725e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2407168 2.54008e+00 3.54612e-02 
           43           11  141931     8853431     5.57225e-07 1.65874e-05 2.62067e-06 7.95845e-01 8.09330e-03 4.35806e+00 7.18518e-02 0.00000e+00 0.00000e+00 5.11972e-01 1.01261e-02 4.95519e+01 1.24174e+00 5.30546e+01 1.24071e+00 5.12608e+01 0.00000e+00 9.27692e+00 0.00000e+00 1.93992e+02 0.00000e+00 9.66672e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2744416 2.90176e+00 4.00840e-02 
           44           11  164675     9910035     3.71933e-07 1.62584e-05 3.10907e-06 1.25026e+00 7.08421e-03 5.00214e+00 8.96027e-02 0.00000e+00 0.00000e+00 5.99186e-01 1.03754e-02 5.70421e+01 1.40377e+00 6.10583e+01 1.46233e+00 5.95147e+01 0.00000e+00 1.03131e+01 0.00000e+00 2.24945e+02 0.00000e+00 1.12341e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3148288 3.31560e+00 7.83254e-02 
           45           12  190738    11221322     2.56259e-07 1.62176e-05 2.88475e-06 1.24344e+00 4.83982e-03 5.77983e+00 9.33081e-02 0.00000e+00 0.00000e+00 7.13032e-01 1.34723e-02 6.60323e+01 1.24077e+00 7.07184e+01 1.25251e+00 6.91550e+01 0.00000e+00 1.14441e+01 0.00000e+00 2.60002e+02 0.00000e+00 1.29900e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3615616 3.85691e+00 5.96193e-02 
           46           12  219549    13043853     1.89990e-07 1.81708e-05 9.77545e-06 1.19458e+00 1.10932e-02 6.88978e+00 1.15013e-01 0.00000e+00 0.00000e+00 7.57114e-01 1.02580e-02 7.76895e+01 1.66860e+00 8.32220e+01 1.67625e+00 8.14394e+01 0.00000e+00 1.30427e+01 0.00000e+00 3.04364e+02 0.00000e+00 1.53113e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4186336 4.63837e+00 5.48700e-02 
           47           12  256876    15575814     1.43322e-07 1.61686e-05 3.34947e-06 1.34886e+00 1.44595e-02 8.22515e+00 1.58747e-01 0.00000e+00 0.00000e+00 9.14390e-01 1.76725e-02 9.22387e+01 1.91308e+00 9.88328e+01 1.97494e+00 9.70326e+01 0.00000e+00 1.56499e+01 0.00000e+00 3.61011e+02 0.00000e+00 1.81113e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4867408 5.52164e+00 9.20292e-02 
           48           12  301886    18392592     1.06481e-07 1.64784e-05 3.01646e-06 1.53199e+00 1.21930e-02 1.00615e+01 2.03334e-01 0.00000e+00 0.00000e+00 1.09935e+00 1.21171e-02 1.08353e+02 2.34865e+00 1.16154e+02 2.34099e+00 1.14126e+02 0.00000e+00 1.84295e+01 0.00000e+00 4.21530e+02 0.00000e+00 2.12858e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5623792 6.51016e+00 7.17990e-02 
           49           12  350192    21226254     7.84942e-08 1.62342e-05 2.67688e-06 1.95172e+00 1.31568e-02 1.16700e+01 2.39612e-01 0.00000e+00 0.00000e+00 1.32215e+00 2.22517e-02 1.25899e+02 2.74815e+00 1.34975e+02 2.82916e+00 1.32863e+02 0.00000e+00 2.11673e+01 0.00000e+00 4.88503e+02 0.00000e+00 2.47542e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6463504 7.53217e+00 1.41565e-01 
           50           12  407274    24415690     5.50806e-08 1.65572e-05 2.24007e-06 2.08562e+00 2.00011e-02 1.34131e+01 2.36588e-01 0.00000e+00 0.00000e+00 1.61084e+00 2.05841e-02 1.44993e+02 2.94312e+00 1.55557e+02 3.05681e+00 1.53208e+02 0.00000e+00 2.44971e+01 0.00000e+00 5.63238e+02 0.00000e+00 2.86488e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7375456 8.69807e+00 1.34933e-01 
           51           12  467751    27538667     3.88168e-08 1.61958e-05 2.65283e-06 2.17524e+00 2.80166e-02 1.52750e+01 2.72713e-01 0.00000e+00 0.00000e+00 1.63923e+00 3.60105e-03 1.65935e+02 3.50869e+00 1.77972e+02 3.37693e+00 1.76038e+02 0.00000e+00 2.71885e+01 0.00000e+00 6.42945e+02 0.00000e+00 3.28399e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8393872 1.00939e+01 1.18405e-01 
           52           12  535214    31164382     2.72971e-08 1.65370e-05 2.85210e-06 2.61465e+00 2.35602e-02 1.73076e+01 2.98875e-01 0.00000e+00 0.00000e+00 1.91618e+00 2.85653e-02 1.88611e+02 4.25400e+00 2.02240e+02 4.45669e+00 2.00373e+02 0.00000e+00 3.08185e+01 0.00000e+00 7.32504e+02 0.00000e+00 3.72898e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9492448 1.13837e+01 2.21835e-01 
           53           12  612447    35330945     1.95122e-08 1.84588e-05 1.00521e-05 2.92144e+00 2.47782e-02 1.97316e+01 2.94020e-01 0.00000e+00 0.00000e+00 2.22437e+00 2.63857e-02 2.16534e+02 3.85906e+00 2.32244e+02 3.96237e+00 2.30440e+02 0.00000e+00 3.50976e+01 0.00000e+00 8.38578e+02 0.00000e+00 4.28500e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10816672 1.31021e+01 1.83484e-01 
           54           12  711190    40777304     1.42442e-08 1.71708e-05 2.20853e-06 3.60764e+00 3.48703e-02 2.33385e+01 4.06961e-01 0.00000e+00 0.00000e+00 2.67844e+00 3.81890e-02 2.51685e+02 5.77458e+00 2.70034e+02 5.97093e+00 2.68179e+02 0.00000e+00 4.09851e+01 0.00000e+00 9.79255e+02 0.00000e+00 4.98691e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12483664 1.52229e+01 2.48178e-01 
           55           12  831996    47450478     1.07939e-08 1.76396e-05 2.07662e-06 5.15386e+00 4.87914e-02 2.80333e+01 4.53990e-01 0.00000e+00 0.00000e+00 3.30322e+00 1.88255e-01 2.97227e+02 5.39195e+00 3.19210e+02 5.36623e+00 3.17864e+02 0.00000e+00 4.75865e+01 0.00000e+00 1.15262e+03 0.00000e+00 5.94997e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14581264 1.81505e+01 2.60452e-01 
           56           13  973297    55356867     8.28899e-09 1.93152e-05 9.49699e-06 4.65902e+00 5.91603e-02 3.33300e+01 5.00084e-01 0.00000e+00 0.00000e+00 3.51082e+00 1.71059e-01 3.52493e+02 7.45128e+00 3.78228e+02 7.14969e+00 3.78392e+02 0.00000e+00 5.48930e+01 0.00000e+00 1.36399e+03 0.00000e+00 7.06950e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16991584 2.15953e+01 2.21182e-01 
           57           13 1126424    64029728     6.40354e-09 1.77714e-05 2.23954e-06 6.09216e+00 6.41319e-02 4.01567e+01 5.51624e-01 0.00000e+00 0.00000e+00 4.12411e+00 1.03227e-02 4.11646e+02 8.74083e+00 4.41772e+02 8.94433e+00 4.43422e+02 0.00000e+00 6.38731e+01 0.00000e+00 1.58432e+03 0.00000e+00 8.23257e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   19613968 2.52261e+01 3.42620e-01 
           58           13 1295545    73241515     4.89203e-09 1.72840e-05 1.14916e-06 5.36205e+00 4.08029e-02 4.61424e+01 6.04882e-01 0.00000e+00 0.00000e+00 5.05793e+00 1.33094e-02 4.76475e+02 9.65762e+00 5.11752e+02 1.00585e+01 5.13411e+02 0.00000e+00 7.41984e+01 0.00000e+00 1.82596e+03 0.00000e+00 9.49127e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   22488928 2.93788e+01 5.24552e-01 
           59           13 1475722    82629308     3.68832e-09 1.76698e-05 1.22523e-06 6.70367e+00 8.25613e-02 5.25069e+01 7.60742e-01 0.00000e+00 0.00000e+00 5.93604e+00 5.76835e-03 5.42432e+02 1.36008e+01 5.83102e+02 1.38731e+01 5.84044e+02 0.00000e+00 8.29524e+01 0.00000e+00 2.07715e+03 0.00000e+00 1.07948e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   25419280 3.37503e+01 3.80011e-01 
           60           13 1673017    92352261     2.73040e-09 1.78960e-05 1.36616e-06 0.00000e+00 0.00000e+00 5.90878e+01 8.82669e-01 0.00000e+00 0.00000e+00 7.00844e+00 1.22097e-02 6.13856e+02 1.00593e+01 6.60167e+02 1.14471e+01 6.61040e+02 0.00000e+00 9.23426e+01 0.00000e+00 2.36239e+03 0.00000e+00 1.22596e+03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   28641664 3.82042e+01 1.53159e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_3_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs  n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0      49        1369     1.12093e-01 9.02540e-06 1.45901e-05 5.10954e-03 2.76417e-02 3.03512e-03 4.20011e-03 2.63616e-02 1.15675e-01 1.22582e-03 6.46917e-03 5.45994e-04 4.25547e-04 2.81917e-02 1.15896e-01 1.96415e-03 0.00000e+00 1.52186e-02 0.00000e+00 9.91002e-03 0.00000e+00 3.54996e-03 0.00000e+00 1.71280e-02 6.91455e-02 2.48664e-03 1.20524e-02 5.19090e-05 4.48659e-05 2.11163e-03 1.24924e-02 4.48815e-04 3.33865e-04        169 0.00000e+00 0.00000e+00 
            1            1      49        1369     1.02300e-01 1.02786e-05 1.31465e-05 1.76876e-03 6.94827e-03 4.31960e-04 4.44123e-04 2.98229e-03 1.60264e-03 1.28480e-04 5.42220e-05 4.34337e-04 2.04244e-04 3.59097e-03 1.86184e-03 2.48039e-03 0.00000e+00 3.58310e-03 0.00000e+00 1.30212e-02 0.00000e+00 4.95937e-03 0.00000e+00 1.63017e-03 7.75740e-04 4.97179e-04 3.27583e-04 4.27214e-05 3.09541e-05 2.46950e-05 1.28634e-05 5.22971e-04 3.88441e-04        169 0.00000e+00 0.00000e+00 
            2            2      53        1565     1.02282e-01 4.10440e-06 1.47624e-06 1.58122e-03 7.25068e-03 3.74915e-04 2.07370e-04 7.17340e-03 4.50698e-03 1.19545e-04 6.42859e-05 1.06673e-03 6.14082e-04 8.41096e-03 5.17910e-03 4.17214e-03 0.00000e+00 4.07176e-03 0.00000e+00 1.97864e-02 0.00000e+00 8.30971e-03 0.00000e+00 3.89216e-03 2.27800e-03 1.38191e-03 9.68719e-04 1.25549e-04 9.08262e-05 1.26085e-04 5.19349e-05 1.11514e-03 8.04504e-04        549 0.00000e+00 0.00000e+00 
            3            2      53        1565     1.02175e-01 4.55780e-06 2.11701e-06 1.44328e-03 1.01814e-03 4.64559e-04 1.63060e-04 7.05738e-03 4.80072e-03 1.21497e-04 6.75669e-05 1.01600e-03 6.64006e-04 8.24682e-03 5.53297e-03 5.81950e-03 0.00000e+00 3.88941e-03 0.00000e+00 2.66746e-02 0.00000e+00 1.14086e-02 0.00000e+00 3.78388e-03 2.40805e-03 1.42500e-03 1.09560e-03 1.16020e-04 8.35169e-05 1.09476e-04 6.46419e-05 1.16903e-03 8.85847e-04        549 0.00000e+00 0.00000e+00 
            4            3     121        4225     1.00335e-01 4.35140e-06 1.52594e-06 4.69728e-03 2.38595e-02 5.32090e-04 3.46048e-04 6.38137e-03 4.94569e-03 3.44979e-03 1.86778e-02 9.56515e-04 8.11143e-04 1.08432e-02 2.28630e-02 1.24107e-02 0.00000e+00 7.28403e-03 0.00000e+00 5.95607e-02 0.00000e+00 2.58164e-02 0.00000e+00 2.55661e-03 1.75783e-03 1.55874e-03 1.28981e-03 7.06612e-05 5.55587e-05 4.52684e-05 2.78020e-05 1.70188e-03 1.48763e-03        441 0.00000e+00 0.00000e+00 
            5            3     121        4225     1.00143e-01 7.52660e-06 1.31440e-05 2.76426e-03 1.95016e-03 8.27551e-04 7.38224e-04 6.73404e-03 5.46338e-03 3.66993e-04 3.59757e-04 8.41675e-04 5.03572e-04 7.99682e-03 6.05154e-03 1.59731e-02 0.00000e+00 7.24997e-03 0.00000e+00 7.53241e-02 0.00000e+00 3.28254e-02 0.00000e+00 2.87855e-03 2.97738e-03 1.69034e-03 1.66917e-03 7.99648e-05 8.42514e-05 5.18906e-05 5.55795e-05 1.55306e-03 1.08705e-03        441 0.00000e+00 0.00000e+00 
            6            4     268       12508     9.70507e-02 4.25640e-06 1.67643e-06 1.64764e-03 3.42838e-04 2.03172e-03 1.40902e-03 1.73751e-02 1.23728e-02 8.74471e-04 3.14513e-04 3.62020e-03 2.48773e-03 2.19491e-02 1.51862e-02 4.14927e-02 0.00000e+00 2.10253e-02 0.00000e+00 1.91969e-01 0.00000e+00 5.03967e-02 0.00000e+00 6.18462e-03 4.26798e-03 4.62035e-03 3.42889e-03 2.26194e-04 1.80828e-04 3.01030e-04 1.34981e-04 4.55369e-03 3.48547e-03       1448 0.00000e+00 0.00000e+00 
            7            4     310       13774     9.67664e-02 4.13280e-06 1.82250e-07 2.01450e-03 3.80164e-03 2.12742e-03 4.00393e-04 1.46845e-02 5.86591e-04 8.66244e-04 1.24790e-04 2.96161e-03 1.13712e-04 1.85861e-02 8.10178e-04 3.06170e-02 0.00000e+00 2.35952e-02 0.00000e+00 2.20138e-01 0.00000e+00 6.30152e-02 0.00000e+00 4.74898e-03 2.72258e-04 4.21129e-03 1.72186e-04 1.65701e-04 8.75793e-06 1.71563e-04 9.25729e-06 4.26224e-03 9.15417e-05       1416 0.00000e+00 0.00000e+00 
            8            4     310       13774     9.67948e-02 4.19840e-06 4.75269e-07 6.79847e-03 1.12856e-02 2.28058e-03 4.15770e-04 1.48980e-02 1.17979e-03 8.09196e-04 1.22323e-04 2.96365e-03 5.60372e-05 1.87490e-02 1.35915e-03 3.62597e-02 0.00000e+00 3.43282e-02 0.00000e+00 2.52053e-01 0.00000e+00 7.49502e-02 0.00000e+00 4.86149e-03 8.58698e-04 4.24843e-03 1.38155e-04 1.65574e-04 2.44683e-05 1.75780e-04 2.50757e-05 4.31738e-03 9.54553e-05       1416 0.00000e+00 0.00000e+00 
            9            5     469       25753     9.09420e-02 4.53260e-06 2.12742e-06 6.34948e-03 3.76035e-03 4.90340e-03 2.23789e-03 3.75933e-02 5.04569e-03 2.70021e-03 7.90730e-03 7.40070e-03 1.65876e-04 4.77964e-02 1.29476e-02 6.92539e-02 0.00000e+00 5.72000e-02 0.00000e+00 3.92368e-01 0.00000e+00 1.46033e-01 0.00000e+00 1.10622e-02 2.23492e-03 1.17944e-02 1.51373e-03 4.46003e-04 9.75033e-05 7.28536e-04 2.23937e-04 1.03024e-02 3.29105e-04       5146 0.00000e+00 0.00000e+00 
           10            5     715       38407     8.91862e-02 4.26720e-06 1.83833e-07 3.15224e-03 3.46100e-04 7.21572e-03 7.58543e-04 4.19242e-02 4.08948e-03 3.91409e-03 1.09797e-02 1.03476e-02 3.31937e-04 5.63222e-02 1.52069e-02 1.08500e-01 0.00000e+00 7.46582e-02 0.00000e+00 5.73600e-01 0.00000e+00 2.28304e-01 0.00000e+00 1.14008e-02 2.71756e-03 1.31784e-02 4.78830e-04 4.73486e-04 5.47195e-05 7.28846e-04 4.19437e-05 1.26429e-02 4.13481e-04       5237 0.00000e+00 0.00000e+00 
           11            5     767       38247     8.87062e-02 5.46760e-06 7.04956e-06 2.11749e-02 1.53919e-02 7.23274e-03 6.44839e-04 5.34010e-02 1.32651e-03 2.03067e-03 3.13598e-05 9.72371e-03 3.91984e-04 6.53136e-02 1.57630e-03 1.19208e-01 0.00000e+00 7.43829e-02 0.00000e+00 6.50953e-01 0.00000e+00 2.45045e-01 0.00000e+00 1.53004e-02 1.93916e-04 1.66830e-02 4.97181e-04 9.09802e-04 4.09481e-05 1.20520e-03 9.36808e-05 1.50655e-02 4.05563e-04       6986 0.00000e+00 0.00000e+00 
           12            6    1567       93003     7.40978e-02 4.30060e-06 5.34167e-07 9.75370e-03 1.57928e-02 1.66687e-02 8.06500e-04 1.02588e-01 1.07676e-02 5.12865e-03 6.48996e-04 2.32309e-02 3.84479e-04 1.31248e-01 1.13976e-02 2.70181e-01 0.00000e+00 1.52716e-01 0.00000e+00 1.31798e+00 0.00000e+00 6.24531e-01 0.00000e+00 2.03556e-02 4.49120e-04 3.58826e-02 1.23736e-03 1.10162e-03 4.63904e-05 1.73441e-03 2.31419e-04 3.47057e-02 9.15960e-03      16414 0.00000e+00 0.00000e+00 
           13            6    1617       95333     7.33261e-02 5.40420e-06 2.80186e-06 3.66420e-02 9.88988e-03 2.09266e-02 2.36097e-03 1.25449e-01 7.03020e-04 5.55122e-03 7.75881e-04 2.90251e-02 5.34162e-04 1.60382e-01 1.77728e-03 3.17225e-01 0.00000e+00 1.54737e-01 0.00000e+00 1.51946e+00 0.00000e+00 6.39333e-01 0.00000e+00 2.84806e-02 2.23336e-04 4.18248e-02 1.01556e-03 3.10748e-03 5.60123e-05 3.46048e-03 2.63238e-04 3.75446e-02 1.07438e-03      19178 0.00000e+00 0.00000e+00 
           14            7    2805      172773     5.95035e-02 5.39060e-06 1.10220e-06 2.56423e-02 7.35663e-04 3.85200e-02 2.10869e-03 2.22835e-01 9.63574e-04 9.47582e-03 7.68348e-04 5.16116e-02 3.70807e-04 2.84439e-01 1.87894e-03 5.88031e-01 0.00000e+00 2.84037e-01 0.00000e+00 2.67465e+00 0.00000e+00 1.16895e+00 0.00000e+00 3.77511e-02 1.75775e-03 8.48559e-02 4.30715e-04 3.27257e-03 5.96737e-05 4.64032e-03 4.17613e-04 7.25190e-02 1.32418e-03      39930 0.00000e+00 0.00000e+00 
           15            7    3468      214150     4.77422e-02 6.14600e-06 1.31818e-06 5.11276e-02 1.64556e-02 5.58266e-02 4.67747e-03 4.09813e-01 4.32846e-02 1.09493e-02 8.85250e-04 9.19870e-02 1.50931e-03 5.13446e-01 4.42786e-02 7.83288e-01 0.00000e+00 3.59947e-01 0.00000e+00 3.49603e+00 0.00000e+00 1.55223e+00 0.00000e+00 6.80841e-02 1.18094e-03 1.59003e-01 1.90741e-02 1.18794e-02 9.15811e-03 1.03283e-02 1.66286e-03 1.25288e-01 1.37564e-02      76803 0.00000e+00 0.00000e+00 
           16            8    4805      304619     3.64621e-02 7.07740e-06 1.91318e-06 3.81508e-02 9.81950e-04 8.68803e-02 1.29689e-02 5.93024e-01 2.04963e-02 1.65014e-02 1.38813e-03 1.48625e-01 1.63006e-03 7.59196e-01 1.83697e-02 1.15467e+00 0.00000e+00 5.29018e-01 0.00000e+00 5.01247e+00 0.00000e+00 2.26440e+00 0.00000e+00 9.72717e-02 1.60707e-03 2.17276e-01 8.83443e-03 2.41688e-02 1.85065e-04 1.83671e-02 1.61647e-04 1.83103e-01 1.96246e-02     104267 0.00000e+00 0.00000e+00 
           17            8    5763      367945     2.74635e-02 9.17940e-06 2.83799e-06 3.99607e-02 1.28690e-03 1.08479e-01 5.92123e-03 7.32950e-01 1.30649e-02 2.14332e-02 2.34844e-04 2.08915e-01 2.03913e-03 9.64596e-01 1.35655e-02 1.47199e+00 0.00000e+00 6.20568e-01 0.00000e+00 6.29342e+00 0.00000e+00 2.87901e+00 0.00000e+00 1.11875e-01 2.24815e-03 2.70732e-01 2.52215e-03 2.91033e-02 1.02609e-04 2.30370e-02 4.64158e-04 2.36334e-01 1.70690e-02     128665 0.00000e+00 0.00000e+00 
           18            8    6575      418853     2.28349e-02 1.08538e-05 3.63023e-06 7.75052e-02 1.06638e-03 1.36588e-01 8.23753e-03 1.06880e+00 7.15858e-02 2.23513e-02 1.19746e-03 3.08386e-01 9.17544e-04 1.40109e+00 7.11780e-02 1.79052e+00 0.00000e+00 6.99349e-01 0.00000e+00 7.56859e+00 0.00000e+00 3.51196e+00 0.00000e+00 1.64123e-01 8.33709e-04 3.50917e-01 3.67611e-03 8.09673e-02 1.75552e-04 4.81801e-02 2.46314e-02 3.37430e-01 7.56332e-02     167295 0.00000e+00 0.00000e+00 
           19            9    8223      531357     1.49734e-02 1.43912e-05 5.27602e-06 6.83594e-02 6.52958e-04 1.81252e-01 9.26712e-03 1.35009e+00 6.11465e-02 2.96096e-02 1.12767e-03 5.09838e-01 4.15862e-03 1.89137e+00 5.76455e-02 2.34961e+00 0.00000e+00 9.25067e-01 0.00000e+00 9.78191e+00 0.00000e+00 4.56071e+00 0.00000e+00 1.93240e-01 3.89107e-03 4.65354e-01 4.37619e-03 8.38136e-02 1.93324e-04 5.42399e-02 9.51888e-04 4.45262e-01 6.77484e-02     220901 0.00000e+00 0.00000e+00 
           20            9   10181      661539     8.07100e-03 1.48660e-05 5.66400e-06 4.62525e-02 4.15828e-04 2.26272e-01 1.25710e-02 1.56626e+00 4.99075e-02 3.81836e-02 1.18803e-03 6.66022e-01 4.01706e-02 2.27261e+00 1.12322e-02 2.94985e+00 0.00000e+00 9.70929e-01 0.00000e+00 1.21340e+01 0.00000e+00 5.71201e+00 0.00000e+00 2.09130e-01 1.01579e-03 5.62491e-01 2.26183e-02 8.75219e-02 1.56536e-04 6.15106e-02 1.07686e-03 5.22559e-01 6.11198e-02     256587 0.00000e+00 0.00000e+00 
           21            9   11157      725325     5.71934e-03 1.59180e-05 3.93441e-06 5.14625e-02 4.50195e-04 2.52001e-01 1.32960e-02 1.69753e+00 5.18370e-02 4.86964e-02 2.50271e-02 7.54221e-01 3.72320e-02 2.50290e+00 5.71399e-02 3.28323e+00 0.00000e+00 1.06498e+00 0.00000e+00 1.35373e+01 0.00000e+00 6.40525e+00 0.00000e+00 2.21552e-01 1.71999e-03 6.15523e-01 2.36411e-02 8.90786e-02 2.38469e-04 6.51340e-02 9.61198e-04 5.70932e-01 5.72824e-02     278274 0.00000e+00 0.00000e+00 
           22            9   12354      806318     3.44616e-03 1.58704e-05 4.83226e-06 4.62688e-02 7.33621e-04 2.96193e-01 2.05182e-02 2.29042e+00 2.73457e-01 4.83365e-02 1.73881e-03 8.68045e-01 6.08764e-02 3.20937e+00 2.14501e-01 3.70543e+00 0.00000e+00 1.19366e+00 0.00000e+00 1.52146e+01 0.00000e+00 7.15425e+00 0.00000e+00 2.97315e-01 1.83355e-03 6.85126e-01 4.81955e-03 2.62746e-01 3.88029e-02 1.17627e-01 1.56689e-02 7.60378e-01 2.84855e-01     301051 0.00000e+00 0.00000e+00 
           23            9   13230      868558     2.33964e-03 1.67066e-05 4.25230e-06 9.78575e-02 1.60514e-03 3.26848e-01 2.23578e-02 2.45502e+00 2.61856e-01 5.03498e-02 2.04090e-02 9.88135e-01 6.51495e-02 3.49622e+00 2.12598e-01 4.12478e+00 0.00000e+00 1.27988e+00 0.00000e+00 1.67453e+01 0.00000e+00 7.87968e+00 0.00000e+00 3.24475e-01 6.15749e-03 7.52996e-01 9.73357e-03 2.54582e-01 1.60413e-04 1.25106e-01 1.86906e-03 8.26112e-01 2.78125e-01     331675 0.00000e+00 0.00000e+00 
           24           10   14576      965842     1.42992e-03 1.69202e-05 4.63346e-06 7.46990e-02 2.50058e-02 3.69473e-01 2.68501e-02 2.67177e+00 2.63625e-01 5.30301e-02 1.86146e-03 1.15824e+00 1.04685e-01 3.88607e+00 1.72370e-01 4.64785e+00 0.00000e+00 1.42677e+00 0.00000e+00 1.88894e+01 0.00000e+00 8.93992e+00 0.00000e+00 3.48954e-01 8.19119e-03 8.31816e-01 8.96699e-03 2.61599e-01 8.59626e-05 1.41404e-01 1.78150e-03 9.00539e-01 2.77474e-01     363685 0.00000e+00 0.00000e+00 
           25           10   15658     1041878     1.03116e-03 1.72988e-05 4.68793e-06 1.10431e-01 1.93472e-03 4.10689e-01 2.99240e-02 2.80667e+00 2.59053e-01 6.23919e-02 2.16118e-02 1.26726e+00 1.43290e-01 4.13953e+00 1.43357e-01 5.15084e+00 0.00000e+00 1.53280e+00 0.00000e+00 2.08983e+01 0.00000e+00 9.96507e+00 0.00000e+00 3.53479e-01 8.34075e-03 8.75472e-01 9.25753e-03 2.70573e-01 5.29306e-04 1.73208e-01 2.14806e-03 9.40778e-01 2.78037e-01     377844 0.00000e+00 0.00000e+00 
           26           10   18567     1226937     5.56488e-04 1.71282e-05 4.23651e-06 5.99491e-02 1.13547e-03 4.98714e-01 3.58507e-02 4.73403e+00 9.45909e-01 7.08598e-02 3.09669e-03 1.63633e+00 1.95866e-01 6.44501e+00 7.68737e-01 6.11009e+00 0.00000e+00 1.80175e+00 0.00000e+00 2.46483e+01 0.00000e+00 1.17727e+01 0.00000e+00 5.41983e-01 9.51582e-03 1.07481e+00 8.54130e-03 8.08362e-01 4.20543e-04 2.79875e-01 4.53574e-02 1.76463e+00 9.48204e-01     434281 0.00000e+00 0.00000e+00 
           27           10   19658     1304544     3.17072e-04 1.72078e-05 3.59875e-06 5.81712e-02 1.21220e-03 5.36144e-01 3.95794e-02 4.94969e+00 8.88491e-01 7.51037e-02 2.83486e-03 1.79173e+00 1.84287e-01 6.82046e+00 7.14715e-01 6.54416e+00 0.00000e+00 1.91523e+00 0.00000e+00 2.61332e+01 0.00000e+00 1.26449e+01 0.00000e+00 5.70725e-01 1.17930e-02 1.16636e+00 3.03724e-02 8.09724e-01 3.64822e-04 2.98528e-01 2.28499e-02 1.83987e+00 9.24737e-01     470200 0.00000e+00 0.00000e+00 
           28           10   20810     1381862     1.86365e-04 1.85840e-05 6.29170e-06 7.55373e-02 1.86250e-02 5.69313e-01 3.93337e-02 5.06075e+00 8.99328e-01 8.14143e-02 4.05512e-03 1.96257e+00 2.33390e-01 7.10878e+00 6.83339e-01 6.94059e+00 0.00000e+00 2.01800e+00 0.00000e+00 2.79275e+01 0.00000e+00 1.34068e+01 0.00000e+00 5.79289e-01 1.26677e-02 1.20556e+00 2.28244e-02 8.22700e-01 4.19653e-04 3.09398e-01 2.88873e-03 1.87021e+00 9.31498e-01     483869 0.00000e+00 0.00000e+00 
           29           10   22064     1464810     1.24754e-04 1.88436e-05 1.22350e-05 8.55140e-02 1.85971e-03 6.05520e-01 3.27387e-02 5.34200e+00 9.22131e-01 8.70606e-02 2.86953e-03 2.24926e+00 2.98954e-01 7.68263e+00 6.57992e-01 7.46235e+00 0.00000e+00 2.13321e+00 0.00000e+00 2.98293e+01 0.00000e+00 1.44509e+01 0.00000e+00 5.98587e-01 4.25880e-03 1.31130e+00 1.10639e-02 8.39933e-01 1.07471e-03 3.36489e-01 2.69447e-03 1.96113e+00 9.48311e-01     524306 0.00000e+00 0.00000e+00 
           30           10   24152     1633404     8.26340e-05 1.72088e-05 3.31472e-06 1.30341e-01 2.62177e-03 6.76013e-01 2.73617e-02 5.79404e+00 9.16124e-01 1.01861e-01 1.56680e-02 2.92863e+00 4.09837e-01 8.82914e+00 5.80156e-01 8.22535e+00 0.00000e+00 2.38066e+00 0.00000e+00 3.26853e+01 0.00000e+00 1.59299e+01 0.00000e+00 6.36127e-01 2.27811e-03 1.46313e+00 1.35563e-02 8.76098e-01 6.29273e-04 4.08747e-01 4.54270e-03 2.08440e+00 9.45552e-01     585056 0.00000e+00 0.00000e+00 
           31           10   27510     1875906     5.34078e-05 1.74532e-05 3.77258e-06 1.65782e-01 2.22071e-02 7.75943e-01 1.99142e-02 6.35912e+00 8.88997e-01 1.07280e-01 1.49057e-02 3.79344e+00 5.22780e-01 1.02649e+01 4.57618e-01 9.41634e+00 0.00000e+00 2.61049e+00 0.00000e+00 3.72686e+01 0.00000e+00 1.81308e+01 0.00000e+00 6.80388e-01 2.58053e-03 1.65687e+00 2.34570e-02 9.13297e-01 3.36569e-04 4.87172e-01 2.23821e-03 2.25399e+00 9.24237e-01     655501 0.00000e+00 0.00000e+00 
           32           10   31612     2144146     3.35319e-05 1.72606e-05 4.41443e-06 1.76491e-01 1.37212e-02 9.07922e-01 1.75376e-02 6.88994e+00 8.86872e-01 1.21016e-01 1.08191e-02 4.34135e+00 6.96611e-01 1.13581e+01 4.95614e-01 1.08575e+01 0.00000e+00 2.87313e+00 0.00000e+00 4.26803e+01 0.00000e+00 2.07806e+01 0.00000e+00 7.02800e-01 1.46798e-02 1.79670e+00 2.24511e-02 9.66676e-01 5.07763e-04 6.43524e-01 5.02952e-03 2.38450e+00 9.23065e-01     702109 0.00000e+00 0.00000e+00 
           33           10   36249     2455807     2.22203e-05 1.74276e-05 2.72460e-06 1.88658e-01 3.96728e-03 1.03235e+00 1.57552e-02 7.15103e+00 8.42797e-01 1.41629e-01 1.25355e-02 4.57674e+00 6.69481e-01 1.18758e+01 3.52769e-01 1.23589e+01 0.00000e+00 3.16976e+00 0.00000e+00 4.83783e+01 0.00000e+00 2.35879e+01 0.00000e+00 7.01793e-01 2.70076e-03 1.88102e+00 2.94675e-02 9.90872e-01 2.76216e-04 6.91492e-01 5.51585e-03 2.46334e+00 9.09652e-01     720463 0.00000e+00 0.00000e+00 
           34           10   41144     2728026     1.46052e-05 1.75714e-05 3.18002e-06 2.17297e-01 1.00222e-02 1.16758e+00 1.80189e-02 7.80919e+00 8.56840e-01 1.63000e-01 1.36478e-02 5.23332e+00 7.90026e-01 1.32125e+01 4.45444e-01 1.40099e+01 0.00000e+00 3.40638e+00 0.00000e+00 5.47347e+01 0.00000e+00 2.71246e+01 0.00000e+00 7.74303e-01 5.16580e-03 2.12947e+00 3.31569e-02 1.01640e+00 6.96543e-04 7.46474e-01 5.31064e-03 2.68306e+00 9.02545e-01     813706 0.00000e+00 0.00000e+00 
           35           10   46918     3034668     9.90460e-06 1.77360e-05 4.31057e-06 3.46843e-01 3.48273e-03 1.32571e+00 2.25999e-02 8.43596e+00 8.32707e-01 1.86561e-01 1.20046e-02 5.82206e+00 7.76514e-01 1.44526e+01 4.43914e-01 1.61115e+01 0.00000e+00 3.68312e+00 0.00000e+00 6.25428e+01 0.00000e+00 3.09954e+01 0.00000e+00 8.36617e-01 1.83236e-02 2.36663e+00 2.85308e-02 1.03208e+00 4.42410e-04 7.82385e-01 4.04198e-03 2.90281e+00 8.86318e-01     887222 0.00000e+00 0.00000e+00 
           36           11   53012     3365506     6.75435e-06 1.75928e-05 2.62370e-06 3.60587e-01 3.38194e-03 1.53202e+00 2.41700e-02 1.65588e+01 1.43012e+00 1.95895e-01 1.47762e-02 7.28893e+00 1.12381e+00 2.40525e+01 1.02431e+00 1.84378e+01 0.00000e+00 4.00658e+00 0.00000e+00 7.18789e+01 0.00000e+00 3.54055e+01 0.00000e+00 1.18820e+00 6.37214e-03 3.02422e+00 3.74692e-02 2.96342e+00 9.67610e-04 1.20362e+00 2.56073e-02 7.47660e+00 1.42480e+00    1047988 0.00000e+00 0.00000e+00 
           37           11   60535     3751495     4.63075e-06 1.77406e-05 3.16448e-06 3.49124e-01 5.68892e-03 1.76901e+00 3.01311e-02 1.79121e+01 1.30462e+00 2.22759e-01 1.50697e-02 9.11863e+00 1.20791e+00 2.72639e+01 5.95211e-01 2.14293e+01 0.00000e+00 4.32330e+00 0.00000e+00 8.28720e+01 0.00000e+00 4.13272e+01 0.00000e+00 1.29336e+00 3.74130e-03 3.52773e+00 2.67782e-02 3.05379e+00 1.67658e-03 1.38738e+00 2.37917e-02 7.87965e+00 1.34985e+00    1227322 0.00000e+00 0.00000e+00 
           38           11   68365     4231415     3.43008e-06 1.75514e-05 3.91792e-06 3.40568e-01 2.03920e-03 2.06299e+00 3.19989e-02 1.92615e+01 1.27702e+00 2.53128e-01 1.63607e-02 1.15201e+01 1.20889e+00 3.10467e+01 4.24994e-01 2.48201e+01 0.00000e+00 4.81705e+00 0.00000e+00 9.51858e+01 0.00000e+00 4.75587e+01 0.00000e+00 1.34702e+00 3.75659e-03 3.94809e+00 5.54658e-02 3.19901e+00 6.88322e-04 1.68309e+00 4.30334e-03 8.23553e+00 1.32677e+00    1357433 0.00000e+00 0.00000e+00 
           39           11   77950     4887564     2.53248e-06 1.88868e-05 7.89346e-06 4.01002e-01 1.82625e-03 2.39793e+00 3.67162e-02 2.02597e+01 1.26947e+00 2.98355e-01 1.87255e-02 1.31170e+01 1.04359e+00 3.36886e+01 5.74770e-01 2.87969e+01 0.00000e+00 5.38343e+00 0.00000e+00 1.10498e+02 0.00000e+00 5.53512e+01 0.00000e+00 1.36829e+00 4.99745e-03 4.25752e+00 5.94024e-02 3.29497e+00 2.27512e-03 1.88893e+00 7.83407e-03 8.53625e+00 1.38009e+00    1445128 0.00000e+00 0.00000e+00 
           40           11   89265     5695031     1.83015e-06 1.78210e-05 3.28247e-06 4.68778e-01 2.88321e-03 2.84471e+00 4.92372e-02 2.16877e+01 1.31325e+00 3.57483e-01 2.04370e-02 1.49715e+01 7.74692e-01 3.70321e+01 2.05166e+00 3.33973e+01 0.00000e+00 6.15162e+00 0.00000e+00 1.27253e+02 0.00000e+00 6.41813e+01 0.00000e+00 1.38774e+00 8.62579e-03 4.56671e+00 5.73393e-02 3.48173e+00 1.79281e-03 2.37071e+00 1.52641e-02 8.88157e+00 1.42695e+00    1523283 0.00000e+00 0.00000e+00 
           41           11  103769     6717789     1.28338e-06 1.74994e-05 3.19646e-06 5.95618e-01 2.65529e-03 3.31442e+00 3.10262e-02 2.27373e+01 1.59502e+00 4.50876e-01 3.01876e-02 1.59318e+01 5.67451e-01 3.91377e+01 1.59415e+00 3.86701e+01 0.00000e+00 7.14776e+00 0.00000e+00 1.46817e+02 0.00000e+00 7.40744e+01 0.00000e+00 1.39995e+00 3.42824e-03 4.82908e+00 7.15002e-02 3.58359e+00 2.05885e-03 2.65405e+00 7.49801e-03 9.18766e+00 1.53876e+00    1572955 0.00000e+00 0.00000e+00 
           42           11  122898     7862930     8.30502e-07 1.73000e-05 2.55509e-06 6.61151e-01 2.48481e-03 3.84248e+00 6.26687e-02 2.38765e+01 1.56910e+00 4.93419e-01 4.63636e-02 1.69210e+01 1.34937e+00 4.13110e+01 1.87417e+00 4.46454e+01 0.00000e+00 8.10714e+00 0.00000e+00 1.69589e+02 0.00000e+00 8.53171e+01 0.00000e+00 1.45329e+00 2.48072e-02 5.15028e+00 7.16029e-02 3.79725e+00 1.89206e-03 2.85172e+00 6.47467e-03 9.47140e+00 1.45427e+00    1632981 0.00000e+00 0.00000e+00 
           43           11  141931     8853431     5.57225e-07 1.76688e-05 3.21911e-06 7.90738e-01 5.20231e-02 4.39806e+00 3.39147e-02 2.53554e+01 1.30802e+00 5.70841e-01 5.40724e-02 1.90892e+01 1.76946e+00 4.50383e+01 6.20735e-01 5.14142e+01 0.00000e+00 9.11703e+00 0.00000e+00 1.94027e+02 0.00000e+00 9.80788e+01 0.00000e+00 1.53903e+00 2.44311e-02 5.62900e+00 6.92842e-02 3.89616e+00 2.18438e-03 3.07028e+00 6.70908e-03 9.93870e+00 1.31792e+00    1753047 0.00000e+00 0.00000e+00 
           44           11  164675     9910035     3.71933e-07 1.77608e-05 3.06950e-06 1.23711e+00 2.35219e-02 5.03915e+00 3.05977e-02 2.74108e+01 1.54019e+00 6.63911e-01 5.76647e-02 2.28596e+01 1.10299e+00 5.09605e+01 1.77548e+00 5.97105e+01 0.00000e+00 1.02374e+01 0.00000e+00 2.24960e+02 0.00000e+00 1.14847e+02 0.00000e+00 1.72113e+00 5.26907e-03 6.33935e+00 7.03348e-02 3.98265e+00 1.96755e-03 3.27365e+00 2.65310e-02 1.06327e+01 1.43274e+00    1951041 0.00000e+00 0.00000e+00 
           45           12  190738    11221322     2.56259e-07 1.78516e-05 3.03543e-06 1.22623e+00 2.05363e-02 5.81823e+00 4.90108e-02 2.95836e+01 1.40730e+00 7.87382e-01 6.68465e-02 2.75681e+01 1.31312e+00 5.79694e+01 3.20749e-01 6.94919e+01 0.00000e+00 1.14360e+01 0.00000e+00 2.61213e+02 0.00000e+00 1.32469e+02 0.00000e+00 1.89494e+00 2.51350e-02 7.07533e+00 9.91048e-02 4.10705e+00 2.76651e-03 3.56158e+00 6.08655e-03 1.13407e+01 1.40354e+00    2137249 0.00000e+00 0.00000e+00 
           46           12  219549    13043853     1.89990e-07 1.82126e-05 3.27432e-06 1.17368e+00 7.31448e-03 6.93032e+00 6.12795e-02 3.22910e+01 1.39611e+00 8.45333e-01 7.62660e-02 3.52187e+01 1.89051e+00 6.83903e+01 1.84762e+00 8.19915e+01 0.00000e+00 1.27779e+01 0.00000e+00 3.06321e+02 0.00000e+00 1.55622e+02 0.00000e+00 1.98101e+00 9.51608e-03 7.94876e+00 8.13964e-02 4.32613e+00 2.32509e-03 4.06778e+00 2.76415e-02 1.21797e+01 1.41806e+00    2357290 0.00000e+00 0.00000e+00 
           47           12  256876    15575814     1.43322e-07 1.81200e-05 3.86774e-06 1.32508e+00 7.06308e-03 8.27805e+00 6.72532e-02 3.47300e+01 1.14173e+00 1.02772e+00 1.12310e-01 3.92156e+01 2.06146e+00 7.50141e+01 1.67159e+00 9.68247e+01 0.00000e+00 1.51177e+01 0.00000e+00 3.61391e+02 0.00000e+00 1.84423e+02 0.00000e+00 2.07352e+00 8.69517e-03 8.80284e+00 6.50323e-02 4.35611e+00 2.64277e-03 4.40209e+00 7.81030e-03 1.30914e+01 1.29079e+00    2551290 0.00000e+00 0.00000e+00 
           48           12  301886    18392592     1.06481e-07 1.80728e-05 3.35525e-06 1.50747e+00 2.20862e-02 1.01230e+01 3.75097e-02 3.89791e+01 7.62211e-01 1.24605e+00 1.34728e-01 4.53535e+01 1.65634e+00 8.56259e+01 1.04607e+00 1.14073e+02 0.00000e+00 1.78264e+01 0.00000e+00 4.22577e+02 0.00000e+00 2.17291e+02 0.00000e+00 2.34145e+00 9.45046e-03 9.93772e+00 1.83688e-01 4.71556e+00 2.05485e-03 5.41241e+00 1.14393e-02 1.42345e+01 1.03693e+00    2831551 0.00000e+00 0.00000e+00 
           49           12  350192    21226254     7.84942e-08 1.81850e-05 2.33232e-06 1.92213e+00 7.35848e-03 1.17583e+01 5.65817e-02 4.20896e+01 8.68804e-01 1.47949e+00 1.37587e-01 4.91622e+01 1.72277e+00 9.27857e+01 1.03186e+00 1.33098e+02 0.00000e+00 2.04167e+01 0.00000e+00 4.89795e+02 0.00000e+00 2.53024e+02 0.00000e+00 2.47832e+00 3.26171e-03 1.11065e+01 1.05855e-01 4.81196e+00 1.00604e-03 5.62891e+00 6.94218e-03 1.54674e+01 8.93669e-01    3117317 0.00000e+00 0.00000e+00 
           50           12  407274    24415690     5.50806e-08 1.77564e-05 3.77795e-06 2.05203e+00 9.74293e-03 1.35158e+01 9.48937e-02 4.49005e+01 7.30768e-01 1.78193e+00 1.62758e-01 5.29934e+01 2.01200e+00 9.97381e+01 1.64420e+00 1.53665e+02 0.00000e+00 2.34334e+01 0.00000e+00 5.68038e+02 0.00000e+00 2.90754e+02 0.00000e+00 2.61899e+00 3.79969e-02 1.21998e+01 1.28058e-01 4.90715e+00 3.62324e-03 5.84457e+00 1.10520e-02 1.65074e+01 8.29715e-01    3346597 0.00000e+00 0.00000e+00 
           51           12  467751    27538667     3.88168e-08 1.80548e-05 3.18252e-06 2.14129e+00 7.84454e-03 1.53964e+01 9.39673e-02 4.82540e+01 7.75233e-01 1.84935e+00 7.59691e-02 5.62849e+01 1.88977e+00 1.06459e+02 1.78749e+00 1.75900e+02 0.00000e+00 2.66718e+01 0.00000e+00 6.44639e+02 0.00000e+00 3.33080e+02 0.00000e+00 2.74482e+00 3.80930e-02 1.34316e+01 6.28828e-02 4.99680e+00 3.39650e-03 6.04257e+00 1.00410e-02 1.78097e+01 8.55726e-01    3620478 0.00000e+00 0.00000e+00 
           52           12  535214    31164382     2.72971e-08 1.79800e-05 2.68615e-06 2.58685e+00 2.78901e-02 1.74781e+01 7.81617e-02 5.22529e+01 3.79778e-01 2.15294e+00 5.83144e-02 6.11455e+01 3.39385e+00 1.15632e+02 3.18448e+00 2.01458e+02 0.00000e+00 2.97856e+01 0.00000e+00 7.39465e+02 0.00000e+00 3.81045e+02 0.00000e+00 2.86050e+00 4.05454e-02 1.49391e+01 2.35085e-01 5.21810e+00 2.54330e-03 6.32584e+00 3.29982e-02 1.93594e+01 6.58851e-01    3957879 0.00000e+00 0.00000e+00 
           53           12  612447    35330945     1.95122e-08 1.82458e-05 2.05865e-06 2.87455e+00 1.47002e-02 1.99208e+01 1.93298e-01 5.69266e+01 6.49921e-01 2.48316e+00 1.37037e-01 6.71093e+01 3.92213e+00 1.26611e+02 4.04570e+00 2.31613e+02 0.00000e+00 3.44822e+01 0.00000e+00 8.46393e+02 0.00000e+00 4.36042e+02 0.00000e+00 2.97419e+00 1.12450e-02 1.69316e+01 2.09966e-01 5.30012e+00 4.72468e-03 6.50868e+00 1.33146e-02 2.13223e+01 6.31194e-01    4425873 0.00000e+00 0.00000e+00 
           54           12  711190    40777304     1.42442e-08 1.82484e-05 2.53655e-06 3.56136e+00 1.58501e-02 2.35946e+01 1.27085e-01 1.02594e+02 1.99199e+00 2.96116e+00 1.30656e-01 1.01353e+02 1.89282e+00 2.07015e+02 3.07633e+00 2.70163e+02 0.00000e+00 4.29085e+01 0.00000e+00 9.89613e+02 0.00000e+00 5.09557e+02 0.00000e+00 4.25256e+00 1.85373e-02 2.04837e+01 2.96646e-01 1.50034e+01 3.37166e-03 1.42914e+01 8.44677e-02 4.38138e+01 1.93229e+00    5083609 0.00000e+00 0.00000e+00 
           55           12  831996    47450478     1.07939e-08 1.88922e-05 1.70619e-06 5.09999e+00 2.49492e-02 2.82899e+01 2.44275e-01 1.14727e+02 1.53625e+00 3.59417e+00 1.52520e-01 1.35460e+02 3.61055e+00 2.53906e+02 5.01814e+00 3.19646e+02 0.00000e+00 4.85066e+01 0.00000e+00 1.16167e+03 0.00000e+00 6.04911e+02 0.00000e+00 5.09541e+00 1.28954e-02 2.43643e+01 2.69284e-01 1.58058e+01 2.57543e-03 1.61138e+01 6.12879e-02 4.75590e+01 2.09941e+00    6007151 0.00000e+00 0.00000e+00 
           56           13  973297    55356867     8.28899e-09 1.92200e-05 9.80478e-07 4.60355e+00 3.30984e-02 3.35677e+01 2.76429e-01 1.26676e+02 3.92551e+00 3.89876e+00 2.75084e-01 1.61906e+02 1.07887e+01 2.92628e+02 1.45285e+01 3.81088e+02 0.00000e+00 5.66667e+01 0.00000e+00 1.37050e+03 0.00000e+00 7.14885e+02 0.00000e+00 5.73069e+00 1.44738e-02 2.85054e+01 5.80134e-01 1.64322e+01 1.36218e-03 1.75973e+01 5.43909e-02 5.15068e+01 2.74361e+00    7002325 0.00000e+00 0.00000e+00 
           57           13 1126424    64029728     6.40354e-09 1.85942e-05 2.40475e-06 6.02672e+00 2.10081e-02 4.05362e+01 3.29250e-01 1.42095e+02 2.28357e+00 4.62164e+00 1.41135e-01 1.87559e+02 9.22545e+00 3.34444e+02 1.15210e+01 4.46082e+02 0.00000e+00 6.44061e+01 0.00000e+00 1.60273e+03 0.00000e+00 8.34401e+02 0.00000e+00 6.64484e+00 2.51410e-02 3.28438e+01 3.40978e-01 1.77966e+01 3.30408e-03 2.13487e+01 5.99029e-02 5.55975e+01 2.43515e+00    7966871 0.00000e+00 0.00000e+00 
           58           13 1295545    73241515     4.89203e-09 1.82650e-05 2.47430e-06 5.29091e+00 1.79387e-02 4.65153e+01 3.17515e-01 1.52594e+02 1.81507e+00 5.44659e+00 2.64220e-01 2.02310e+02 1.15508e+01 3.60545e+02 1.31613e+01 5.15701e+02 0.00000e+00 7.38374e+01 0.00000e+00 1.84036e+03 0.00000e+00 9.66403e+02 0.00000e+00 7.04614e+00 1.08289e-02 3.68519e+01 6.22571e-01 1.81383e+01 4.08736e-03 2.21430e+01 1.71004e-02 5.98438e+01 1.47045e+00    8896575 0.00000e+00 0.00000e+00 
           59           13 1475722    82629308     3.68832e-09 2.01320e-05 9.00845e-06 6.62000e+00 2.74715e-02 5.29069e+01 5.75588e-01 1.62523e+02 2.20790e+00 6.32965e+00 4.20730e-01 2.08988e+02 4.57447e+00 3.78063e+02 5.72859e+00 5.87042e+02 0.00000e+00 8.33173e+01 0.00000e+00 2.10644e+03 0.00000e+00 1.10174e+03 0.00000e+00 7.42344e+00 7.91660e-02 4.08150e+01 4.00587e-01 1.84279e+01 4.98054e-03 2.28146e+01 3.04518e-02 6.36494e+01 9.58519e-01    9674799 0.00000e+00 0.00000e+00 
           60           13 1673017    92352261     2.73040e-09 1.86112e-05 6.12016e-07 0.00000e+00 0.00000e+00 5.95380e+01 4.85464e-01 1.73710e+02 3.79912e+00 7.38255e+00 4.04665e-01 2.20003e+02 6.93013e+00 4.01346e+02 1.04036e+01 6.69132e+02 0.00000e+00 9.44978e+01 0.00000e+00 2.38004e+03 0.00000e+00 1.24991e+03 0.00000e+00 7.82833e+00 6.00284e-02 4.49450e+01 9.91856e-01 1.87595e+01 1.12273e-03 2.35630e+01 5.12456e-02 6.80093e+01 2.08460e+00   10475477 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_4_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     64        2704     1.10966e-01 1.31342e-05 3.71372e-05 6.52767e-04 2.87239e-04 3.31629e-04 5.85902e-04 0.00000e+00 0.00000e+00 3.05349e-04 5.36576e-04 2.27472e-03 5.21762e-03 3.02095e-03 7.34618e-03 1.76736e-03 0.00000e+00 8.25598e-02 0.00000e+00 9.76662e-02 0.00000e+00 4.28411e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        400 1.25603e-04 1.93977e-04 
            1            1     64        2704     1.02424e-01 4.96220e-06 2.74125e-06 6.25556e-04 4.53039e-04 2.25695e-04 1.71771e-04 0.00000e+00 0.00000e+00 1.74796e-04 1.33218e-04 2.24558e-03 1.57941e-03 2.60155e-03 1.80222e-03 3.02062e-03 0.00000e+00 1.66602e-02 0.00000e+00 2.38686e-02 0.00000e+00 1.51097e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        550 1.13631e-04 5.90231e-05 
            2            2     64        2704     1.02389e-01 3.94600e-06 1.50356e-06 2.15978e-03 1.08341e-02 2.52933e-04 1.67376e-04 0.00000e+00 0.00000e+00 1.69554e-04 9.90632e-05 4.99466e-03 1.19671e-02 5.38027e-03 1.21703e-02 1.36482e-02 0.00000e+00 1.10245e-02 0.00000e+00 4.06046e-02 0.00000e+00 1.77711e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        775 1.46336e-04 8.07524e-05 
            3            2     64        2704     1.02284e-01 3.98200e-06 1.54639e-06 1.58925e-03 1.34410e-03 2.79082e-04 2.05990e-04 0.00000e+00 0.00000e+00 1.64254e-04 9.38273e-05 6.31075e-03 1.32042e-02 6.73740e-03 1.34486e-02 6.59745e-03 0.00000e+00 1.77860e-02 0.00000e+00 5.82061e-02 0.00000e+00 3.05433e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1000 1.93190e-04 1.21700e-04 
            4            3    144        7744     1.00510e-01 3.89380e-06 1.58472e-06 7.73785e-04 1.03965e-04 6.56382e-04 4.82396e-04 0.00000e+00 0.00000e+00 5.01873e-04 1.51213e-04 1.50663e-02 2.87702e-02 1.78041e-02 3.94483e-02 3.32210e-02 0.00000e+00 2.40766e-02 0.00000e+00 1.30171e-01 0.00000e+00 2.03931e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2275 2.14389e-03 1.04860e-02 
            5            3    144        7744     1.00579e-01 3.98140e-06 8.12754e-07 3.43199e-03 3.41095e-04 6.47134e-04 5.70882e-05 0.00000e+00 0.00000e+00 4.06373e-04 8.15133e-05 1.29747e-02 7.04396e-04 1.39465e-02 8.21882e-04 1.25978e-02 0.00000e+00 7.45783e-03 0.00000e+00 6.46748e-02 0.00000e+00 2.62753e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2725 4.69815e-04 3.86640e-05 
            6            4    400       25600     9.73019e-02 3.92240e-06 4.35013e-07 1.57054e-03 8.82528e-05 1.82306e-03 6.73116e-05 0.00000e+00 0.00000e+00 1.56076e-03 6.71790e-05 3.93495e-02 3.62478e-03 4.23816e-02 3.79846e-03 3.88400e-02 0.00000e+00 2.63541e-02 0.00000e+00 1.96080e-01 0.00000e+00 7.25131e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       7450 1.30268e-03 1.01907e-04 
            7            4    400       25600     9.70104e-02 4.13240e-06 5.88901e-07 2.00995e-03 6.45650e-05 1.86197e-03 1.19828e-04 0.00000e+00 0.00000e+00 1.28738e-03 1.43894e-05 4.37988e-02 1.57241e-03 4.66577e-02 1.64843e-03 4.02905e-02 0.00000e+00 2.83708e-02 0.00000e+00 2.22528e-01 0.00000e+00 8.34269e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       8275 1.39899e-03 8.05986e-05 
            8            4    400       25600     9.70009e-02 4.05200e-06 2.92465e-07 9.09474e-03 9.18668e-05 2.02084e-03 8.89957e-05 0.00000e+00 0.00000e+00 1.28765e-03 1.50550e-05 5.24765e-02 1.87288e-03 5.56093e-02 1.96535e-03 4.82261e-02 0.00000e+00 2.83765e-02 0.00000e+00 2.89263e-01 0.00000e+00 1.00972e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       9550 1.65462e-03 1.00817e-04 
            9            5    640       53220     9.08706e-02 3.94120e-06 2.11507e-07 9.12706e-03 1.03387e-05 6.08144e-03 4.35500e-04 0.00000e+00 0.00000e+00 2.61260e-03 2.58252e-04 1.24505e-01 3.01224e-03 1.31922e-01 3.08470e-03 1.10777e-01 0.00000e+00 9.54206e-02 0.00000e+00 5.91465e-01 0.00000e+00 2.23993e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      18100 4.48168e-03 2.05404e-04 
           10            5    962       75382     8.95319e-02 4.25620e-06 1.41452e-06 4.94253e-03 8.41638e-05 9.15114e-03 9.41403e-04 0.00000e+00 0.00000e+00 3.41950e-03 6.54822e-05 1.75377e-01 5.65609e-03 1.85369e-01 5.62516e-03 1.61121e-01 0.00000e+00 1.46004e-01 0.00000e+00 8.35832e-01 0.00000e+00 3.25946e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      25450 6.13389e-03 4.32303e-05 
           11            5    976       75780     8.95139e-02 4.37500e-06 1.95187e-06 3.89478e-02 1.89598e-04 9.83269e-03 9.67894e-04 0.00000e+00 0.00000e+00 3.32542e-03 3.56127e-04 1.98033e-01 7.60061e-03 2.08513e-01 7.41848e-03 1.83734e-01 0.00000e+00 1.41248e-01 0.00000e+00 9.38342e-01 0.00000e+00 3.69564e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      28300 6.68706e-03 1.64580e-04 
           12            6   2072      191876     7.44147e-02 5.44640e-06 6.19023e-06 1.08412e-02 7.11011e-04 2.75208e-02 8.47845e-04 0.00000e+00 0.00000e+00 9.23047e-03 4.07661e-04 5.04264e-01 1.52430e-02 5.35135e-01 1.48583e-02 4.65113e-01 0.00000e+00 3.12805e-01 0.00000e+00 2.15253e+00 0.00000e+00 9.18493e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      60475 2.04794e-02 9.28665e-04 
           13            6   2072      191876     7.44147e-02 5.28620e-06 1.92008e-06 7.85077e-02 7.03672e-04 2.98397e-02 1.19423e-03 0.00000e+00 0.00000e+00 8.73339e-03 2.63832e-04 5.59047e-01 1.68409e-02 5.91338e-01 1.74601e-02 5.19065e-01 0.00000e+00 3.02407e-01 0.00000e+00 2.40575e+00 0.00000e+00 1.02328e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      66175 2.23583e-02 8.42632e-04 
           14            7   3642      370506     5.96854e-02 5.18300e-06 1.37178e-06 5.06032e-02 9.94648e-04 6.57404e-02 2.88833e-03 0.00000e+00 0.00000e+00 1.77895e-02 1.13970e-03 1.14511e+00 5.66613e-02 1.21550e+00 5.75851e-02 1.05217e+00 0.00000e+00 6.00301e-01 0.00000e+00 4.56631e+00 0.00000e+00 2.04593e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     116875 4.99232e-02 7.22489e-04 
           15            7   4360      447152     4.98636e-02 6.26420e-06 2.89431e-06 1.24771e-01 1.52292e-03 9.61590e-02 1.57114e-02 0.00000e+00 0.00000e+00 2.29164e-02 3.12187e-03 1.47569e+00 5.14510e-02 1.56797e+00 5.60963e-02 1.38160e+00 0.00000e+00 7.20807e-01 0.00000e+00 5.94802e+00 0.00000e+00 2.67433e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     146875 6.59399e-02 1.00862e-03 
           16            8   6406      671494     3.55804e-02 6.22000e-06 2.06684e-06 8.02493e-02 1.07039e-03 1.46313e-01 1.27118e-02 0.00000e+00 0.00000e+00 3.66615e-02 4.42101e-03 2.37289e+00 7.64708e-02 2.52250e+00 8.23141e-02 2.23397e+00 0.00000e+00 1.12700e+00 0.00000e+00 9.43915e+00 0.00000e+00 4.29555e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     219025 1.08011e-01 6.53703e-04 
           17            8   7572      797060     2.67320e-02 6.31480e-06 1.68714e-06 7.87625e-02 1.26268e-03 1.77727e-01 1.15514e-02 0.00000e+00 0.00000e+00 4.06776e-02 5.38609e-03 2.93364e+00 9.80012e-02 3.11802e+00 1.13265e-01 2.75312e+00 0.00000e+00 1.39293e+00 0.00000e+00 1.15447e+01 0.00000e+00 5.30779e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     263350 1.37823e-01 8.77816e-03 
           18            8   8130      853078     2.35136e-02 6.28060e-06 1.59334e-06 2.29214e-01 3.21187e-03 2.39531e-01 4.87767e-02 0.00000e+00 0.00000e+00 4.37848e-02 5.52756e-03 3.50216e+00 1.20118e-01 3.72171e+00 1.37488e-01 3.32094e+00 0.00000e+00 1.51143e+00 0.00000e+00 1.37251e+01 0.00000e+00 6.35982e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     304600 1.69043e-01 1.06565e-02 
           19            9  11632     1243968     1.20674e-02 6.47060e-06 1.89454e-06 1.16712e-01 1.53598e-03 3.33109e-01 1.96065e-02 0.00000e+00 0.00000e+00 6.88279e-02 1.02112e-02 5.26396e+00 2.40616e-01 5.59520e+00 2.56698e-01 4.88388e+00 0.00000e+00 1.78732e+00 0.00000e+00 1.97678e+01 0.00000e+00 9.29920e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     418675 2.53364e-01 4.16228e-03 
           20            9  13372     1433368     6.64484e-03 6.70260e-06 1.58269e-06 9.38902e-02 1.78704e-03 3.93609e-01 2.40601e-02 0.00000e+00 0.00000e+00 7.27533e-02 1.09646e-02 6.19784e+00 3.67206e-01 6.61116e+00 3.97744e-01 5.71284e+00 0.00000e+00 2.04499e+00 0.00000e+00 2.29332e+01 0.00000e+00 1.08445e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     478000 3.30221e-01 1.76073e-02 
           21            9  14678     1572530     4.36946e-03 7.16320e-06 1.74142e-06 9.74796e-02 8.28029e-02 4.37375e-01 2.76360e-02 0.00000e+00 0.00000e+00 8.11275e-02 1.11643e-02 6.88118e+00 3.45295e-01 7.33694e+00 3.87947e-01 6.35857e+00 0.00000e+00 2.25012e+00 0.00000e+00 2.54667e+01 0.00000e+00 1.20745e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     524350 3.63331e-01 2.94089e-02 
           22            9  15742     1680046     2.89106e-03 7.06420e-06 2.18401e-06 8.53478e-02 1.96230e-03 4.79137e-01 3.29948e-02 0.00000e+00 0.00000e+00 8.69672e-02 1.16500e-02 7.53010e+00 4.34178e-01 8.02058e+00 4.79703e-01 6.93434e+00 0.00000e+00 2.37795e+00 0.00000e+00 2.76901e+01 0.00000e+00 1.30538e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     564925 3.91341e-01 3.19934e-02 
           23            9  16240     1730184     2.21086e-03 7.22680e-06 1.60744e-06 2.53619e-01 3.88235e-03 5.30389e-01 4.26340e-02 0.00000e+00 0.00000e+00 8.95482e-02 1.29182e-02 8.19168e+00 4.98597e-01 8.72134e+00 5.46232e-01 7.49937e+00 0.00000e+00 2.42771e+00 0.00000e+00 2.99943e+01 0.00000e+00 1.41877e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     604150 4.27123e-01 3.27289e-02 
           24           10  18810     2017066     1.41350e-03 7.81580e-06 3.69805e-06 2.58569e-01 1.31817e-03 6.36670e-01 3.68138e-02 0.00000e+00 0.00000e+00 1.07250e-01 1.53304e-02 9.86987e+00 5.51522e-01 1.05088e+01 6.01834e-01 9.04093e+00 0.00000e+00 2.68899e+00 0.00000e+00 3.56967e+01 0.00000e+00 1.70100e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     703750 5.17050e-01 3.35768e-02 
           25           10  22218     2387564     7.83558e-04 7.46040e-06 1.13738e-06 1.94634e-01 2.17495e-03 7.72258e-01 4.56444e-02 0.00000e+00 0.00000e+00 1.32020e-01 1.63197e-02 1.19073e+01 7.22713e-01 1.26689e+01 7.76707e-01 1.08592e+01 0.00000e+00 3.01398e+00 0.00000e+00 4.26463e+01 0.00000e+00 2.04915e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     821125 6.12421e-01 3.57272e-02 
           26           10  24972     2705270     3.90606e-04 8.03860e-06 2.24713e-06 1.13034e-01 2.04554e-03 8.71886e-01 5.13157e-02 0.00000e+00 0.00000e+00 1.53677e-01 2.06699e-02 1.32892e+01 7.82134e-01 1.41468e+01 8.43374e-01 1.21390e+01 0.00000e+00 3.31184e+00 0.00000e+00 4.75125e+01 0.00000e+00 2.28103e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     906850 6.85228e-01 3.85588e-02 
           27           10  26248     2849402     2.42756e-04 8.36620e-06 1.46493e-06 9.54225e-02 2.61963e-03 9.26098e-01 4.76771e-02 0.00000e+00 0.00000e+00 1.47492e-01 2.12337e-02 1.41431e+01 8.95018e-01 1.51012e+01 9.97622e-01 1.29330e+01 0.00000e+00 3.41227e+00 0.00000e+00 5.03125e+01 0.00000e+00 2.42049e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     952750 7.90871e-01 7.94652e-02 
           28           10  27356     2968942     1.27802e-04 9.71660e-06 5.29580e-06 6.69293e-02 2.09366e-03 9.69809e-01 5.59019e-02 0.00000e+00 0.00000e+00 1.55819e-01 1.57408e-02 1.47451e+01 9.00844e-01 1.57460e+01 9.83892e-01 1.34585e+01 0.00000e+00 3.52328e+00 0.00000e+00 5.25566e+01 0.00000e+00 2.52439e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     991300 8.24529e-01 6.53976e-02 
           29           10  28104     3050498     7.69455e-05 9.09180e-06 1.70040e-06 8.46031e-02 2.23351e-03 1.00304e+00 5.24006e-02 0.00000e+00 0.00000e+00 1.57861e-01 2.30937e-02 1.51785e+01 9.23946e-01 1.62017e+01 1.03458e+00 1.38600e+01 0.00000e+00 3.58583e+00 0.00000e+00 5.42066e+01 0.00000e+00 2.60159e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1016350 8.44465e-01 8.58943e-02 
           30           10  28960     3151262     5.47482e-05 9.73620e-06 6.46102e-06 1.20385e-01 2.25732e-03 1.04834e+00 5.57120e-02 0.00000e+00 0.00000e+00 1.64647e-01 2.62641e-02 1.58000e+01 9.86436e-01 1.68685e+01 1.10204e+00 1.44165e+01 0.00000e+00 3.68954e+00 0.00000e+00 5.61516e+01 0.00000e+00 2.71083e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1049875 8.82189e-01 8.64001e-02 
           31           10  30250     3299740     3.78858e-05 1.01856e-05 2.85052e-06 1.63003e-01 2.70035e-03 1.11085e+00 5.16541e-02 0.00000e+00 0.00000e+00 1.71726e-01 2.43373e-02 1.67297e+01 9.95195e-01 1.78603e+01 1.11357e+00 1.52872e+01 0.00000e+00 3.83382e+00 0.00000e+00 5.94404e+01 0.00000e+00 2.86472e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1101175 9.36286e-01 9.13796e-02 
           32           10  32372     3565840     2.40067e-05 9.77680e-06 1.02725e-06 1.52038e-01 2.04026e-03 1.22549e+00 5.35379e-02 0.00000e+00 0.00000e+00 1.88081e-01 2.84478e-02 1.82052e+01 9.73143e-01 1.94317e+01 1.10110e+00 1.66227e+01 0.00000e+00 4.04818e+00 0.00000e+00 6.41183e+01 0.00000e+00 3.09599e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1173550 1.01435e+00 9.79051e-02 
           33           10  33978     3763606     1.69105e-05 1.10252e-05 1.36212e-06 2.44477e-01 2.34423e-03 1.33326e+00 6.66902e-02 0.00000e+00 0.00000e+00 2.00250e-01 3.01292e-02 1.95146e+01 1.24845e+00 2.08399e+01 1.38953e+00 1.77698e+01 0.00000e+00 4.23577e+00 0.00000e+00 6.86513e+01 0.00000e+00 3.31844e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1241125 1.09963e+00 1.09827e-01 
           34           10  37074     4135722     1.15417e-05 1.13848e-05 2.38564e-06 3.21856e-01 2.49710e-03 1.47108e+00 5.88363e-02 0.00000e+00 0.00000e+00 2.21912e-01 3.22514e-02 2.14257e+01 1.24589e+00 2.28735e+01 1.38278e+00 1.94847e+01 0.00000e+00 4.57768e+00 0.00000e+00 7.53765e+01 0.00000e+00 3.66323e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1345300 1.19817e+00 1.02414e-01 
           35           10  41169     4606597     7.91521e-06 1.20216e-05 1.90819e-06 5.63846e-01 2.33780e-03 1.66534e+00 6.27195e-02 0.00000e+00 0.00000e+00 2.48956e-01 3.18435e-02 2.37302e+01 1.38358e+00 2.53304e+01 1.51161e+00 2.16490e+01 0.00000e+00 5.01475e+00 0.00000e+00 8.38285e+01 0.00000e+00 4.03505e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1478200 1.32093e+00 9.58712e-02 
           36           11  46368     5151166     5.28266e-06 1.25084e-05 1.84125e-06 5.16067e-01 2.56959e-03 1.88465e+00 8.27266e-02 0.00000e+00 0.00000e+00 2.90423e-01 4.12547e-02 2.68031e+01 1.70885e+00 2.85987e+01 1.82915e+00 2.45100e+01 0.00000e+00 5.51099e+00 0.00000e+00 9.37195e+01 0.00000e+00 4.55148e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1647775 1.47140e+00 7.96778e-02 
           37           11  51867     5692745     3.36737e-06 1.43856e-05 3.68024e-06 5.28156e-01 2.74333e-03 2.08026e+00 7.79074e-02 0.00000e+00 0.00000e+00 3.26468e-01 3.65253e-02 2.96312e+01 1.63069e+00 3.16402e+01 1.78395e+00 2.75607e+01 0.00000e+00 6.07822e+00 0.00000e+00 1.04463e+02 0.00000e+00 5.11152e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1828975 1.64488e+00 1.14859e-01 
           38           11  57254     6180008     2.12924e-06 1.50096e-05 4.60088e-06 5.41008e-01 2.92949e-03 2.29567e+00 6.96896e-02 0.00000e+00 0.00000e+00 3.25421e-01 2.16727e-02 3.28570e+01 2.03558e+00 3.51447e+01 2.17586e+00 3.04348e+01 0.00000e+00 6.43008e+00 0.00000e+00 1.15365e+02 0.00000e+00 5.65661e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2013250 1.92123e+00 1.20982e-01 
           39           11  62953     6691927     1.36377e-06 1.52746e-05 5.50180e-06 5.69031e-01 1.70453e-03 2.51989e+00 6.60924e-02 0.00000e+00 0.00000e+00 3.57221e-01 2.25576e-02 3.63244e+01 1.85373e+00 3.88398e+01 2.02407e+00 3.39014e+01 0.00000e+00 6.94831e+00 0.00000e+00 1.28155e+02 0.00000e+00 6.29069e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2214475 2.11099e+00 1.57908e-01 
           40           11  68372     7163634     9.20175e-07 1.71730e-05 8.59809e-06 6.56213e-01 3.27270e-03 2.74463e+00 2.90351e-02 0.00000e+00 0.00000e+00 3.95529e-01 2.67703e-02 3.99459e+01 4.16976e-01 4.27110e+01 4.71655e-01 3.72490e+01 0.00000e+00 7.34468e+00 0.00000e+00 1.40924e+02 0.00000e+00 6.90485e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2416975 2.31862e+00 9.84485e-02 
           41           11  74260     7666172     6.85623e-07 1.60396e-05 3.16945e-06 7.39665e-01 5.48795e-03 3.03441e+00 3.02541e-02 0.00000e+00 0.00000e+00 4.29359e-01 1.89410e-02 4.43038e+01 5.07376e-01 4.73712e+01 6.74159e-01 4.15544e+01 0.00000e+00 7.72741e+00 0.00000e+00 1.57000e+02 0.00000e+00 7.73796e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2674900 2.58252e+00 2.38438e-01 
           42           11  81989     8505345     4.97042e-07 1.60688e-05 3.14897e-06 7.59996e-01 5.11403e-03 3.51972e+00 3.41155e-02 0.00000e+00 0.00000e+00 4.84214e-01 1.46325e-02 5.01446e+01 3.93074e-01 5.36433e+01 6.03234e-01 4.74211e+01 0.00000e+00 8.53352e+00 0.00000e+00 1.78226e+02 0.00000e+00 8.81223e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2993125 2.95018e+00 2.41213e-01 
           43           11  89944     9355616     3.73182e-07 1.67186e-05 8.96609e-06 8.38021e-01 6.23273e-03 3.94652e+00 3.64567e-02 0.00000e+00 0.00000e+00 5.47767e-01 1.24124e-02 5.66508e+01 9.29745e-01 6.05795e+01 1.15527e+00 5.34043e+01 0.00000e+00 9.29333e+00 0.00000e+00 2.00648e+02 0.00000e+00 9.91348e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3315100 3.30966e+00 2.45527e-01 
           44           11  99564    10276754     2.80945e-07 1.58472e-05 2.16563e-06 9.60722e-01 7.03499e-03 4.45000e+00 5.15030e-02 0.00000e+00 0.00000e+00 6.17246e-01 1.39438e-02 6.35077e+01 1.02726e+00 6.79225e+01 1.23891e+00 6.03193e+01 0.00000e+00 1.01287e+01 0.00000e+00 2.25240e+02 0.00000e+00 1.11989e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3684250 3.71952e+00 2.60201e-01 
           45           11 109550    11184304     2.09583e-07 1.61230e-05 3.22442e-06 1.07439e+00 6.07211e-03 4.98981e+00 5.59248e-02 0.00000e+00 0.00000e+00 6.18528e-01 1.34262e-02 7.10233e+01 1.38582e+00 7.60163e+01 1.58145e+00 6.77574e+01 0.00000e+00 1.10783e+01 0.00000e+00 2.52204e+02 0.00000e+00 1.26089e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4086325 4.28604e+00 2.58147e-01 
           46           11 121112    12285360     1.56916e-07 1.64446e-05 2.52752e-06 1.16269e+00 1.16877e-02 5.68067e+00 7.28657e-02 0.00000e+00 0.00000e+00 6.93968e-01 3.49792e-02 7.95605e+01 1.90725e+00 8.51622e+01 2.18083e+00 7.62476e+01 0.00000e+00 1.19478e+01 0.00000e+00 2.83471e+02 0.00000e+00 1.40960e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4540750 4.80887e+00 3.17652e-01 
           47           11 133578    13527184     1.12371e-07 1.64972e-05 3.17101e-06 1.15724e+00 1.03385e-02 6.43447e+00 7.03339e-02 0.00000e+00 0.00000e+00 7.65930e-01 2.85710e-02 8.92606e+01 2.15170e+00 9.54908e+01 2.42160e+00 8.57536e+01 0.00000e+00 1.32142e+01 0.00000e+00 3.18048e+02 0.00000e+00 1.58414e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5042650 5.35582e+00 3.02562e-01 
           48           11 146283    14706417     8.11075e-08 1.62810e-05 3.33591e-06 1.23961e+00 1.25642e-02 7.06956e+00 7.53923e-02 0.00000e+00 0.00000e+00 8.46504e-01 3.08362e-02 9.82172e+01 2.98751e+00 1.05038e+02 3.27029e+00 9.44523e+01 0.00000e+00 1.42859e+01 0.00000e+00 3.49373e+02 0.00000e+00 1.74961e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5517775 5.85697e+00 2.72270e-01 
           49           11 160279    15940215     5.84145e-08 1.62376e-05 2.75148e-06 1.67699e+00 1.49607e-02 7.77676e+00 8.97242e-02 0.00000e+00 0.00000e+00 9.26589e-01 2.36465e-02 1.07979e+02 2.91113e+00 1.15403e+02 3.19602e+00 1.04396e+02 0.00000e+00 1.53719e+01 0.00000e+00 3.85015e+02 0.00000e+00 1.92458e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6052675 6.36409e+00 2.92585e-01 
           50           12 172782    17014672     4.31199e-08 1.68416e-05 3.66619e-06 1.77370e+00 9.12838e-03 8.45810e+00 1.35266e-01 0.00000e+00 0.00000e+00 1.00488e+00 2.76431e-02 1.17798e+02 3.27454e+00 1.25943e+02 3.59273e+00 1.14145e+02 0.00000e+00 1.63365e+01 0.00000e+00 4.21956e+02 0.00000e+00 2.12660e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6586900 6.99890e+00 3.00547e-01 
           51           12 188272    18336360     3.06222e-08 1.69326e-05 2.40856e-06 1.95393e+00 1.31946e-02 9.26624e+00 1.08535e-01 0.00000e+00 0.00000e+00 1.11597e+00 3.71393e-02 1.29330e+02 3.88042e+00 1.38285e+02 4.24475e+00 1.25749e+02 0.00000e+00 1.74830e+01 0.00000e+00 4.64510e+02 0.00000e+00 2.33406e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7209400 7.68359e+00 3.98880e-01 
           52           12 205571    19837639     2.19183e-08 1.66388e-05 2.24434e-06 2.22231e+00 2.18188e-02 1.02207e+01 1.17787e-01 0.00000e+00 0.00000e+00 1.23572e+00 3.91371e-02 1.42354e+02 4.01062e+00 1.52217e+02 4.24202e+00 1.39079e+02 0.00000e+00 1.89090e+01 0.00000e+00 5.12728e+02 0.00000e+00 2.56520e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7897075 8.45443e+00 2.79567e-01 
           53           12 224783    21556273     1.68492e-08 1.67886e-05 3.25587e-06 2.79679e+00 2.25873e-02 1.13487e+01 1.53108e-01 0.00000e+00 0.00000e+00 1.21642e+00 1.33353e-02 1.57843e+02 3.70579e+00 1.68870e+02 3.96960e+00 1.55246e+02 0.00000e+00 2.07885e+01 0.00000e+00 5.68929e+02 0.00000e+00 2.86508e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8715100 9.60466e+00 3.21444e-01 
           54           12 253029    24466057     1.24180e-08 1.72794e-05 4.81333e-06 2.64569e+00 2.30113e-02 1.31103e+01 1.80775e-01 0.00000e+00 0.00000e+00 1.40983e+00 6.83721e-02 1.80147e+02 3.57292e+00 1.93051e+02 4.21838e+00 1.76745e+02 0.00000e+00 2.32203e+01 0.00000e+00 6.48136e+02 0.00000e+00 3.25389e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9798850 1.12761e+01 7.49380e-01 
           55           12 285530    27909486     9.23587e-09 1.69644e-05 3.92630e-06 3.04016e+00 4.46819e-02 1.49996e+01 2.40207e-01 0.00000e+00 0.00000e+00 1.64187e+00 6.52398e-02 2.05516e+02 2.79637e+00 2.20481e+02 3.82072e+00 2.02250e+02 0.00000e+00 2.66800e+01 0.00000e+00 7.32175e+02 0.00000e+00 3.71965e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11002300 1.30715e+01 1.30320e+00 
           56           12 330148    32654590     6.65993e-09 1.73128e-05 3.51136e-06 3.15549e+00 2.94056e-02 1.73672e+01 2.50048e-01 0.00000e+00 0.00000e+00 1.97441e+00 1.85659e-02 2.34349e+02 6.06491e+00 2.51403e+02 6.34194e+00 2.31009e+02 0.00000e+00 3.09341e+01 0.00000e+00 8.31965e+02 0.00000e+00 4.21908e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12373675 1.47873e+01 2.76397e-01 
           57           12 378319    37796961     4.82278e-09 1.72606e-05 3.52898e-06 3.43129e+00 2.65618e-02 2.02137e+01 3.45404e-01 0.00000e+00 0.00000e+00 2.37913e+00 4.75200e-02 2.63527e+02 6.18523e+00 2.82569e+02 7.04031e+00 2.59200e+02 0.00000e+00 3.58677e+01 0.00000e+00 9.40308e+02 0.00000e+00 4.75951e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13785625 1.63360e+01 9.19508e-01 
           58           12 427083    43008649     3.42905e-09 1.74164e-05 4.99912e-06 3.51083e+00 4.33220e-02 2.27473e+01 3.50051e-01 0.00000e+00 0.00000e+00 2.47334e+00 1.01254e-01 2.94805e+02 6.42162e+00 3.16811e+02 7.91420e+00 2.91209e+02 0.00000e+00 4.11282e+01 0.00000e+00 1.04513e+03 0.00000e+00 5.30049e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15289000 1.91384e+01 1.51702e+00 
           59           12 476813    47837257     2.45451e-09 1.72308e-05 2.87207e-06 3.82167e+00 4.80435e-02 2.51423e+01 3.76234e-01 0.00000e+00 0.00000e+00 2.77790e+00 1.15288e-01 3.26521e+02 5.84450e+00 3.50911e+02 5.87831e+00 3.22372e+02 0.00000e+00 4.65335e+01 0.00000e+00 1.15640e+03 0.00000e+00 5.90031e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16815850 2.12119e+01 1.34465e-01 
           60           12 535305    53143037     1.71500e-09 1.74636e-05 3.68839e-06 0.00000e+00 0.00000e+00 2.77493e+01 3.55927e-01 0.00000e+00 0.00000e+00 3.15509e+00 1.43376e-01 3.59398e+02 6.34329e+00 3.85583e+02 6.05488e+00 3.55653e+02 0.00000e+00 5.05325e+01 0.00000e+00 1.27607e+03 0.00000e+00 6.49197e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   18460525 2.25797e+01 5.97209e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_4_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     64        2704     1.10963e-01 9.62660e-06 1.89232e-05 5.37046e-04 4.00262e-04 1.40418e-03 2.44209e-03 1.95300e-02 9.67083e-02 2.54389e-04 6.04643e-05 5.81804e-04 1.24299e-04 2.04174e-02 9.69071e-02 1.61192e-03 0.00000e+00 3.04344e-02 0.00000e+00 1.86799e-02 0.00000e+00 4.33208e-03 0.00000e+00 1.17224e-02 5.76019e-02 4.93090e-04 2.97753e-04 6.59088e-05 1.23290e-04 2.65854e-03 1.57556e-02 4.64132e-04 1.77645e-05        225 0.00000e+00 0.00000e+00 
            1            1     64        2704     1.02422e-01 4.82700e-06 2.84050e-06 1.76681e-03 7.23536e-03 3.28717e-04 6.87271e-05 5.21663e-03 1.24179e-02 1.91920e-04 1.05698e-04 5.83581e-04 3.45603e-04 6.03358e-03 1.28855e-02 3.09058e-03 0.00000e+00 1.84919e-02 0.00000e+00 2.38177e-02 0.00000e+00 1.50888e-02 0.00000e+00 3.76788e-03 1.13234e-02 5.08637e-04 4.00624e-04 4.83602e-05 3.69947e-05 2.98340e-05 1.92002e-05 5.85890e-04 4.40146e-04        225 0.00000e+00 0.00000e+00 
            2            2     64        2704     1.02387e-01 4.35840e-06 1.60266e-06 2.14278e-03 1.08487e-02 2.87027e-04 1.26381e-04 3.67301e-03 2.56526e-03 1.75050e-04 7.83971e-05 5.85017e-04 3.35195e-04 4.48004e-03 2.99524e-03 1.35045e-02 0.00000e+00 1.46106e-02 0.00000e+00 4.06687e-02 0.00000e+00 1.78925e-02 0.00000e+00 2.09532e-03 1.37745e-03 5.73671e-04 4.51773e-04 4.98448e-05 3.70214e-05 3.05706e-05 1.77708e-05 6.50330e-04 5.00726e-04        225 0.00000e+00 0.00000e+00 
            3            2     64        2704     1.02283e-01 4.26120e-06 1.55447e-06 2.64042e-03 7.50644e-03 3.15613e-04 1.63911e-04 3.65158e-03 2.61417e-03 1.70179e-04 9.53522e-05 5.73596e-04 3.65244e-04 4.43884e-03 3.09225e-03 1.48557e-02 0.00000e+00 1.69883e-02 0.00000e+00 5.77784e-02 0.00000e+00 3.06456e-02 0.00000e+00 2.06751e-03 1.40324e-03 5.80707e-04 4.67502e-04 4.80314e-05 3.74441e-05 2.94384e-05 1.95549e-05 6.53910e-04 5.14896e-04        225 0.00000e+00 0.00000e+00 
            4            3    144        7744     1.00510e-01 4.27480e-06 1.59801e-06 7.62191e-04 4.95622e-05 7.00160e-04 4.39937e-04 8.84535e-03 1.54480e-02 5.28775e-04 2.11216e-04 1.21312e-03 6.80752e-04 1.06375e-02 1.63498e-02 3.34129e-02 0.00000e+00 3.13713e-02 0.00000e+00 1.53675e-01 0.00000e+00 5.36942e-02 0.00000e+00 5.04294e-03 1.25397e-02 1.48398e-03 1.11372e-03 7.62816e-05 5.67708e-05 5.29848e-05 2.75181e-05 1.59321e-03 1.24593e-03        529 0.00000e+00 0.00000e+00 
            5            3    144        7744     1.00580e-01 4.13220e-06 5.57052e-07 3.43589e-03 3.05354e-04 7.21269e-04 1.82869e-04 6.22296e-03 1.85953e-04 4.10525e-04 7.80283e-05 1.05281e-03 1.54184e-05 7.73543e-03 1.08138e-04 1.15869e-02 0.00000e+00 7.69029e-03 0.00000e+00 6.65815e-02 0.00000e+00 2.66901e-02 0.00000e+00 2.90556e-03 1.53168e-04 1.29048e-03 3.28152e-05 6.70888e-05 1.49032e-05 4.65178e-05 5.19803e-06 1.40496e-03 4.78913e-05        529 0.00000e+00 0.00000e+00 
            6            4    400       25600     9.73026e-02 4.18960e-06 4.72793e-07 1.59777e-03 1.46202e-04 1.88336e-03 7.19942e-05 1.49474e-02 1.63021e-03 1.53289e-03 6.60124e-05 2.67791e-03 1.96963e-04 1.92345e-02 1.86694e-03 3.89378e-02 0.00000e+00 2.64891e-02 0.00000e+00 2.50550e-01 0.00000e+00 7.29671e-02 0.00000e+00 4.79149e-03 5.52462e-04 4.21845e-03 3.86071e-04 1.20035e-04 7.72698e-06 9.98530e-05 4.97928e-06 4.41522e-03 5.37443e-04       1521 0.00000e+00 0.00000e+00 
            7            4    400       25600     9.70105e-02 4.16580e-06 3.76437e-07 2.19717e-03 1.01329e-03 1.94977e-03 2.28829e-04 1.49101e-02 5.54408e-04 1.32458e-03 1.11246e-04 2.59245e-03 9.57806e-05 1.89038e-02 5.39410e-04 3.95556e-02 0.00000e+00 4.42669e-02 0.00000e+00 2.83372e-01 0.00000e+00 9.17064e-02 0.00000e+00 4.78524e-03 2.99262e-04 4.20994e-03 1.46952e-04 1.14369e-04 5.47668e-06 8.78098e-05 1.00256e-05 4.45630e-03 1.37324e-04       1521 0.00000e+00 0.00000e+00 
            8            4    400       25600     9.70009e-02 4.54400e-06 2.45297e-06 9.64297e-03 2.82000e-03 2.29324e-03 9.57921e-04 1.50639e-02 9.78263e-05 1.43782e-03 7.78323e-04 2.58070e-03 8.53215e-05 1.91646e-02 7.65119e-04 4.76263e-02 0.00000e+00 3.72683e-02 0.00000e+00 3.22404e-01 0.00000e+00 1.10675e-01 0.00000e+00 4.75726e-03 1.00636e-04 4.28201e-03 1.05908e-04 1.14348e-04 3.93682e-06 8.52822e-05 4.53018e-06 4.51055e-03 8.23028e-05       1521 0.00000e+00 0.00000e+00 
            9            5    640       53220     9.08706e-02 4.12580e-06 2.04866e-07 9.45263e-03 1.83956e-03 6.07588e-03 3.90678e-04 4.27380e-02 1.28196e-03 2.66620e-03 1.91972e-04 8.75693e-03 9.65831e-04 5.42897e-02 1.98722e-03 1.10309e-01 0.00000e+00 8.60773e-02 0.00000e+00 6.04908e-01 0.00000e+00 2.32970e-01 0.00000e+00 1.23493e-02 3.56198e-04 1.33966e-02 3.26698e-04 3.82736e-04 1.33370e-05 5.35669e-04 1.39523e-04 1.21647e-02 4.32387e-04       5807 0.00000e+00 0.00000e+00 
           10            5    962       75382     8.95319e-02 4.43940e-06 7.94144e-07 5.24055e-03 2.15142e-03 9.06547e-03 6.64656e-04 4.52005e-02 1.37754e-03 3.55845e-03 7.09096e-05 1.13932e-02 2.55730e-04 6.03143e-02 1.57310e-03 1.60937e-01 0.00000e+00 1.31898e-01 0.00000e+00 8.38418e-01 0.00000e+00 3.38250e-01 0.00000e+00 1.17349e-02 2.46516e-04 1.44103e-02 5.70570e-04 3.91369e-04 9.96275e-06 4.95656e-04 4.19400e-05 1.40486e-02 4.70892e-04       5449 0.00000e+00 0.00000e+00 
           11            5    976       75780     8.95139e-02 4.62580e-06 1.58933e-06 3.90982e-02 1.00887e-04 9.65066e-03 4.31706e-04 4.54648e-02 1.08958e-03 3.49389e-03 4.50403e-04 1.12472e-02 2.12833e-04 6.03785e-02 8.79850e-04 1.82295e-01 0.00000e+00 1.28591e-01 0.00000e+00 9.37737e-01 0.00000e+00 3.69296e-01 0.00000e+00 1.16969e-02 1.68150e-04 1.45592e-02 4.44411e-04 3.82819e-04 5.56416e-06 4.75401e-04 1.22886e-05 1.42646e-02 5.24072e-04       5437 0.00000e+00 0.00000e+00 
           12            6   2072      191876     7.44147e-02 4.71360e-06 2.48583e-06 1.04606e-02 1.53548e-04 2.80702e-02 1.74455e-03 1.26734e-01 1.35859e-03 9.32917e-03 5.81993e-04 3.82659e-02 1.10837e-03 1.74698e-01 2.49293e-03 4.67071e-01 0.00000e+00 3.02990e-01 0.00000e+00 2.14946e+00 0.00000e+00 9.33572e-01 0.00000e+00 2.63346e-02 1.45513e-04 4.37740e-02 1.11153e-03 1.18753e-03 3.04493e-05 2.17131e-03 3.40974e-04 4.02569e-02 5.17745e-04      18803 0.00000e+00 0.00000e+00 
           13            6   2072      191876     7.44147e-02 5.90280e-06 1.59942e-06 7.82025e-02 3.26490e-04 3.03196e-02 2.19843e-03 1.26413e-01 2.56870e-03 9.13451e-03 6.24632e-04 3.78048e-02 2.42755e-04 1.73732e-01 3.18382e-03 5.17923e-01 0.00000e+00 3.01441e-01 0.00000e+00 2.40170e+00 0.00000e+00 1.02149e+00 0.00000e+00 2.63101e-02 5.79707e-04 4.39052e-02 9.52510e-04 1.17916e-03 5.75158e-05 2.11545e-03 1.77742e-04 4.03962e-02 1.02833e-03      18803 0.00000e+00 0.00000e+00 
           14            7   3642      370506     5.96854e-02 5.94580e-06 1.94455e-06 5.01520e-02 4.69200e-04 6.74405e-02 6.60844e-03 2.78749e-01 8.92962e-04 1.79788e-02 1.02161e-03 8.52112e-02 7.40047e-04 3.82589e-01 1.10195e-03 1.05970e+00 0.00000e+00 5.83959e-01 0.00000e+00 4.61811e+00 0.00000e+00 2.05521e+00 0.00000e+00 4.93151e-02 6.63663e-04 1.01702e-01 1.04528e-03 3.73934e-03 5.66458e-05 5.67806e-03 1.56529e-04 8.83013e-02 9.41476e-04      46690 0.00000e+00 0.00000e+00 
           15            7   4360      447152     4.98636e-02 6.82240e-06 2.31866e-06 1.23960e-01 3.56820e-03 9.17778e-02 6.62431e-03 3.67024e-01 3.26541e-03 2.20221e-02 1.77962e-03 1.16215e-01 1.49729e-03 5.06147e-01 6.05595e-03 1.39142e+00 0.00000e+00 7.14099e-01 0.00000e+00 5.94701e+00 0.00000e+00 2.68411e+00 0.00000e+00 6.82869e-02 1.30324e-03 1.27191e-01 2.57729e-03 9.57094e-03 9.60165e-05 1.09291e-02 1.01961e-03 1.11792e-01 1.87871e-03      58067 0.00000e+00 0.00000e+00 
           16            8   6406      671494     3.55804e-02 7.50580e-06 8.16270e-07 7.94788e-02 5.24165e-04 1.45736e-01 6.51658e-03 5.51367e-01 5.11062e-03 3.62559e-02 3.43680e-03 1.81468e-01 9.25070e-04 7.70422e-01 8.58573e-03 2.23227e+00 0.00000e+00 1.12430e+00 0.00000e+00 9.40137e+00 0.00000e+00 4.31942e+00 0.00000e+00 8.88670e-02 1.93597e-03 2.05445e-01 3.36825e-03 9.79202e-03 1.40424e-04 1.28196e-02 1.17038e-03 1.77344e-01 2.05755e-03      92762 0.00000e+00 0.00000e+00 
           17            8   7572      797060     2.67320e-02 7.79720e-06 2.08166e-06 7.81893e-02 3.40889e-03 1.78040e-01 7.05760e-03 6.47538e-01 9.33555e-03 3.91140e-02 3.75351e-03 2.16078e-01 5.20282e-04 9.04246e-01 1.33175e-02 2.76580e+00 0.00000e+00 1.39676e+00 0.00000e+00 1.15341e+01 0.00000e+00 5.37988e+00 0.00000e+00 9.37190e-02 1.68604e-03 2.49199e-01 2.72806e-03 1.02231e-02 1.17058e-04 1.38511e-02 9.12140e-04 2.12470e-01 3.47434e-03     111993 0.00000e+00 0.00000e+00 
           18            8   8130      853078     2.35136e-02 8.71380e-06 1.02194e-06 2.26877e-01 3.99073e-04 2.25760e-01 1.57679e-02 1.04873e+00 7.49396e-02 4.19169e-02 2.27747e-03 3.17981e-01 1.34382e-03 1.41042e+00 7.16861e-02 3.32790e+00 0.00000e+00 1.49624e+00 0.00000e+00 1.36351e+01 0.00000e+00 6.35362e+00 0.00000e+00 1.77472e-01 1.67664e-03 3.26719e-01 2.76960e-03 8.63447e-02 3.30523e-04 3.76636e-02 1.31511e-03 3.21329e-01 8.04503e-02     147631 0.00000e+00 0.00000e+00 
           19            9  11632     1243968     1.20674e-02 1.44704e-05 5.59697e-06 1.15498e-01 1.93814e-03 3.42074e-01 2.26471e-02 1.55050e+00 6.97804e-02 6.59749e-02 3.87818e-03 5.78768e-01 6.35672e-03 2.19770e+00 6.10700e-02 4.90081e+00 0.00000e+00 1.77657e+00 0.00000e+00 1.97640e+01 0.00000e+00 9.42560e+00 0.00000e+00 2.25175e-01 3.04580e-03 5.43753e-01 3.68616e-03 8.43875e-02 3.43603e-04 5.43853e-02 2.02683e-03 5.01371e-01 7.83216e-02     238001 0.00000e+00 0.00000e+00 
           20            9  13372     1433368     6.64484e-03 1.52748e-05 4.84744e-06 9.26631e-02 1.91735e-03 4.03379e-01 2.44719e-02 1.74301e+00 5.68282e-02 6.93308e-02 5.69966e-03 6.84710e-01 1.39259e-02 2.49978e+00 4.05794e-02 5.75471e+00 0.00000e+00 2.03310e+00 0.00000e+00 2.29709e+01 0.00000e+00 1.10114e+01 0.00000e+00 2.41909e-01 2.35425e-03 6.29945e-01 8.61613e-03 8.03389e-02 3.31975e-04 5.85669e-02 1.63272e-03 5.72626e-01 7.17099e-02     272479 0.00000e+00 0.00000e+00 
           21            9  14678     1572530     4.36946e-03 1.62198e-05 3.47047e-06 8.25116e-02 1.56950e-03 4.47841e-01 2.88167e-02 1.82748e+00 4.40878e-02 7.66387e-02 5.53158e-03 7.32716e-01 1.74882e-02 2.63978e+00 2.94340e-02 6.38106e+00 0.00000e+00 2.24243e+00 0.00000e+00 2.54037e+01 0.00000e+00 1.22310e+01 0.00000e+00 2.46054e-01 1.88142e-03 6.63736e-01 8.28456e-03 8.18194e-02 2.96007e-04 6.26456e-02 1.17487e-03 6.04941e-01 5.98159e-02     283771 0.00000e+00 0.00000e+00 
           22            9  15742     1680046     2.89106e-03 1.60784e-05 3.47695e-06 8.39098e-02 1.90009e-03 4.88666e-01 2.80971e-02 1.98989e+00 5.45605e-02 8.26087e-02 5.60053e-03 8.70518e-01 1.54982e-02 2.94614e+00 3.49151e-02 6.94335e+00 0.00000e+00 2.40035e+00 0.00000e+00 2.76251e+01 0.00000e+00 1.32748e+01 0.00000e+00 2.55546e-01 2.99351e-03 7.24732e-01 6.45645e-03 9.38118e-02 3.79080e-04 7.26737e-02 1.75772e-03 6.60343e-01 6.70111e-02     311589 0.00000e+00 0.00000e+00 
           23            9  16240     1730184     2.21086e-03 1.58322e-05 2.32320e-06 2.50111e-01 2.92372e-03 5.41696e-01 3.14032e-02 2.56936e+00 3.17324e-01 8.83755e-02 7.02499e-03 1.04610e+00 2.87278e-02 3.70719e+00 3.50372e-01 7.54481e+00 0.00000e+00 2.52608e+00 0.00000e+00 2.98748e+01 0.00000e+00 1.44476e+01 0.00000e+00 3.44706e-01 5.83960e-03 7.85795e-01 4.86364e-03 2.59815e-01 2.75742e-04 1.09510e-01 7.80601e-04 8.50233e-01 3.27823e-01     330493 0.00000e+00 0.00000e+00 
           24           10  18810     2017066     1.41350e-03 1.66812e-05 8.23353e-07 2.55804e-01 5.06482e-03 6.50614e-01 2.88902e-02 2.99919e+00 3.01477e-01 1.05712e-01 7.46163e-03 1.40607e+00 5.60780e-02 4.51483e+00 2.54767e-01 9.08157e+00 0.00000e+00 2.76296e+00 0.00000e+00 3.55425e+01 0.00000e+00 1.72494e+01 0.00000e+00 3.91091e-01 2.30193e-03 9.55022e-01 1.50534e-03 2.67047e-01 1.22313e-04 1.35102e-01 9.44526e-04 1.00316e+00 3.08772e-01     401589 0.00000e+00 0.00000e+00 
           25           10  22218     2387564     7.83558e-04 1.64544e-05 1.57415e-06 1.91794e-01 2.95749e-03 7.84097e-01 3.29984e-02 3.44539e+00 3.01832e-01 1.29151e-01 8.55521e-03 1.87540e+00 7.71730e-02 5.45462e+00 2.37466e-01 1.09109e+01 0.00000e+00 3.09082e+00 0.00000e+00 4.25680e+01 0.00000e+00 2.08202e+01 0.00000e+00 4.23066e-01 5.98367e-03 1.13932e+00 3.84065e-03 2.79753e-01 1.95317e-04 1.63892e-01 9.13037e-04 1.15364e+00 3.10510e-01     469206 0.00000e+00 0.00000e+00 
           26           10  24972     2705270     3.90606e-04 1.65616e-05 2.25026e-06 1.10572e-01 1.77602e-03 8.81440e-01 2.98388e-02 3.72269e+00 2.94174e-01 1.50464e-01 6.21042e-03 2.16146e+00 9.82983e-02 6.03947e+00 2.15633e-01 1.21826e+01 0.00000e+00 3.37247e+00 0.00000e+00 4.73850e+01 0.00000e+00 2.32815e+01 0.00000e+00 4.39918e-01 3.43712e-03 1.24050e+00 6.48485e-03 2.90420e-01 2.06515e-04 1.90987e-01 1.29903e-03 1.24564e+00 3.00242e-01     505062 0.00000e+00 0.00000e+00 
           27           10  26248     2849402     2.42756e-04 1.67288e-05 1.22344e-06 9.28604e-02 1.78276e-03 9.32950e-01 2.59867e-02 3.90230e+00 2.96239e-01 1.44473e-01 7.01370e-03 2.38154e+00 5.78366e-02 6.43341e+00 3.45400e-01 1.28980e+01 0.00000e+00 3.50774e+00 0.00000e+00 5.00870e+01 0.00000e+00 2.46844e+01 0.00000e+00 4.56444e-01 6.26868e-03 1.31188e+00 9.23215e-03 2.94743e-01 3.09519e-04 1.97331e-01 7.67271e-04 1.30680e+00 2.93702e-01     531966 0.00000e+00 0.00000e+00 
           28           10  27356     2968942     1.27802e-04 1.62400e-05 1.46077e-06 6.45526e-02 1.23421e-03 9.76995e-01 2.83475e-02 4.12802e+00 2.83818e-01 1.51723e-01 3.62376e-03 2.52941e+00 1.19895e-01 6.81444e+00 1.77815e-01 1.35014e+01 0.00000e+00 3.60001e+00 0.00000e+00 5.23675e+01 0.00000e+00 2.57754e+01 0.00000e+00 4.76754e-01 6.78806e-03 1.40764e+00 1.25265e-02 2.99720e-01 2.98662e-04 2.08576e-01 8.73720e-04 1.38106e+00 2.90410e-01     568582 0.00000e+00 0.00000e+00 
           29           10  28104     3050498     7.69455e-05 1.66870e-05 1.05817e-06 8.19970e-02 2.12648e-03 1.01208e+00 2.90759e-02 4.26547e+00 2.80048e-01 1.56074e-01 5.47859e-03 2.67370e+00 3.16112e-02 7.10064e+00 2.57312e-01 1.38759e+01 0.00000e+00 3.66644e+00 0.00000e+00 5.37706e+01 0.00000e+00 2.65778e+01 0.00000e+00 4.91175e-01 4.54266e-03 1.46260e+00 8.79622e-03 3.03207e-01 2.40274e-04 2.18086e-01 8.30609e-04 1.42584e+00 2.82825e-01     588422 0.00000e+00 0.00000e+00 
           30           10  28960     3151262     5.47482e-05 1.58524e-05 2.78902e-06 1.17706e-01 3.16068e-03 1.05288e+00 2.65797e-02 4.47434e+00 2.69828e-01 1.61938e-01 3.74340e-03 2.85550e+00 1.26300e-01 7.49730e+00 1.63605e-01 1.44309e+01 0.00000e+00 3.77615e+00 0.00000e+00 5.55040e+01 0.00000e+00 2.76400e+01 0.00000e+00 5.14118e-01 5.40977e-03 1.54854e+00 1.18195e-02 3.08520e-01 2.08344e-04 2.30995e-01 5.07729e-04 1.48986e+00 2.87382e-01     622902 0.00000e+00 0.00000e+00 
           31           10  30250     3299740     3.78858e-05 1.64852e-05 2.00779e-06 1.60181e-01 3.57429e-03 1.11965e+00 2.33668e-02 4.67279e+00 2.71844e-01 1.70231e-01 4.35314e-03 3.23830e+00 8.04927e-02 8.08714e+00 1.97503e-01 1.52809e+01 0.00000e+00 3.91707e+00 0.00000e+00 5.89386e+01 0.00000e+00 2.91235e+01 0.00000e+00 5.25025e-01 6.37021e-03 1.62484e+00 9.45639e-03 3.16208e-01 1.55303e-04 2.49090e-01 1.13869e-03 1.55514e+00 2.87815e-01     649739 0.00000e+00 0.00000e+00 
           32           10  32372     3565840     2.40067e-05 1.64004e-05 1.78585e-06 1.48587e-01 2.98104e-03 1.22912e+00 1.54020e-02 6.90516e+00 4.72783e-01 1.83249e-01 7.03943e-03 3.80131e+00 1.35817e-01 1.08959e+01 3.44987e-01 1.65475e+01 0.00000e+00 4.14493e+00 0.00000e+00 6.35766e+01 0.00000e+00 3.17121e+01 0.00000e+00 6.96946e-01 7.86425e-03 1.75465e+00 1.17248e-02 9.12403e-01 5.19032e-04 4.06372e-01 1.72407e-03 2.66596e+00 4.59948e-01     677279 0.00000e+00 0.00000e+00 
           33           10  33978     3763606     1.69105e-05 1.66324e-05 1.50628e-06 2.40449e-01 4.54488e-03 1.32605e+00 1.21460e-02 7.32294e+00 4.17608e-01 1.96014e-01 2.13135e-03 4.40878e+00 1.35506e-01 1.19341e+01 2.93385e-01 1.77489e+01 0.00000e+00 4.33263e+00 0.00000e+00 6.78246e+01 0.00000e+00 3.38535e+01 0.00000e+00 7.30021e-01 6.18124e-03 1.91711e+00 2.01357e-02 9.26218e-01 2.39437e-04 4.65500e-01 1.12127e-03 2.79866e+00 4.37471e-01     739969 0.00000e+00 0.00000e+00 
           34           10  37074     4135722     1.15417e-05 1.68090e-05 1.26929e-06 3.17077e-01 4.33940e-03 1.46744e+00 8.98088e-03 7.79462e+00 4.20818e-01 2.16870e-01 3.08715e-03 5.11582e+00 2.06778e-01 1.31343e+01 2.22917e-01 1.95214e+01 0.00000e+00 4.66089e+00 0.00000e+00 7.43451e+01 0.00000e+00 3.70809e+01 0.00000e+00 7.70325e-01 1.05355e-02 2.07599e+00 1.45566e-02 9.57802e-01 4.43232e-04 5.29340e-01 1.52019e-03 2.93713e+00 4.48133e-01     797309 0.00000e+00 0.00000e+00 
           35           10  41169     4606597     7.91521e-06 1.69762e-05 1.81614e-06 5.55759e-01 4.60243e-03 1.66641e+00 8.91396e-03 8.36204e+00 3.96763e-01 2.43872e-01 4.72985e-03 5.55837e+00 2.79474e-01 1.41718e+01 1.92572e-01 2.16664e+01 0.00000e+00 5.08296e+00 0.00000e+00 8.29717e+01 0.00000e+00 4.12446e+01 0.00000e+00 7.95975e-01 7.61542e-03 2.24643e+00 2.46931e-02 1.00342e+00 4.28807e-04 6.59567e-01 2.79944e-03 3.08429e+00 4.30800e-01     852387 0.00000e+00 0.00000e+00 
           36           11  46368     5151166     5.28266e-06 1.69856e-05 1.27920e-06 5.08873e-01 5.39455e-03 1.86722e+00 7.24010e-03 8.71597e+00 4.15677e-01 2.83077e-01 1.17352e-03 5.90369e+00 2.96655e-01 1.49112e+01 1.51782e-01 2.43519e+01 0.00000e+00 5.59004e+00 0.00000e+00 9.23514e+01 0.00000e+00 4.65116e+01 0.00000e+00 7.96853e-01 6.87033e-03 2.37074e+00 2.14941e-02 1.02187e+00 1.07284e-03 7.07847e-01 2.79184e-03 3.21497e+00 4.38667e-01     883553 0.00000e+00 0.00000e+00 
           37           11  51867     5692745     3.36737e-06 1.78310e-05 5.73354e-06 5.19734e-01 3.74138e-03 2.07024e+00 6.82332e-03 8.89380e+00 3.82143e-01 3.23850e-01 4.61649e-03 6.03250e+00 1.89377e-01 1.52596e+01 2.68302e-01 2.74324e+01 0.00000e+00 6.07684e+00 0.00000e+00 1.03890e+02 0.00000e+00 5.22531e+01 0.00000e+00 7.94468e-01 4.42109e-03 2.43301e+00 3.38881e-02 1.03107e+00 5.39789e-04 7.26559e-01 1.52815e-03 3.28539e+00 4.11175e-01     885865 0.00000e+00 0.00000e+00 
           38           11  57254     6180008     2.12924e-06 1.62324e-05 1.35544e-06 5.33644e-01 6.01621e-03 2.29494e+00 9.31385e-03 9.18236e+00 4.01388e-01 3.17319e-01 8.89471e-03 6.13944e+00 1.97453e-01 1.56496e+01 2.18772e-01 3.05063e+01 0.00000e+00 6.47805e+00 0.00000e+00 1.15577e+02 0.00000e+00 5.75892e+01 0.00000e+00 8.00783e-01 4.17021e-03 2.53563e+00 2.20578e-02 1.04488e+00 3.40147e-04 7.59464e-01 1.25193e-03 3.39450e+00 4.24678e-01     908296 0.00000e+00 0.00000e+00 
           39           11  62953     6691927     1.36377e-06 1.69744e-05 1.30848e-06 5.60501e-01 5.95649e-03 2.52625e+00 1.22921e-02 9.47820e+00 3.95500e-01 3.45747e-01 9.04095e-03 6.35347e+00 1.80390e-01 1.61890e+01 2.28857e-01 3.38853e+01 0.00000e+00 6.94887e+00 0.00000e+00 1.28046e+02 0.00000e+00 6.40677e+01 0.00000e+00 8.01985e-01 8.15541e-03 2.68585e+00 6.53835e-03 1.00250e+00 4.17970e-04 7.57688e-01 2.17117e-03 3.54517e+00 4.16628e-01     951866 0.00000e+00 0.00000e+00 
           40           11  68372     7163634     9.20175e-07 1.71154e-05 2.09657e-06 6.48877e-01 7.70551e-03 2.74815e+00 1.66910e-02 9.66912e+00 3.80124e-01 3.77514e-01 1.00880e-02 6.41746e+00 1.94763e-01 1.64769e+01 2.27841e-01 3.71672e+01 0.00000e+00 7.39452e+00 0.00000e+00 1.40596e+02 0.00000e+00 7.05832e+01 0.00000e+00 7.90077e-01 6.58589e-03 2.79087e+00 2.19301e-02 9.54852e-01 6.22782e-04 7.63479e-01 1.34322e-03 3.66550e+00 4.14314e-01     962742 0.00000e+00 0.00000e+00 
           41           11  74260     7666172     6.85623e-07 1.68400e-05 1.71639e-06 7.29945e-01 6.79330e-03 3.03868e+00 1.39332e-02 1.01947e+01 4.24648e-01 4.14662e-01 1.99828e-02 6.74595e+00 1.88492e-01 1.73694e+01 2.80976e-01 4.16325e+01 0.00000e+00 7.84270e+00 0.00000e+00 1.56343e+02 0.00000e+00 7.90748e+01 0.00000e+00 8.25225e-01 3.17423e-03 2.99614e+00 2.95313e-02 9.69130e-01 2.53941e-04 7.97556e-01 1.54430e-03 3.84973e+00 4.34228e-01    1018758 0.00000e+00 0.00000e+00 
           42           11  81989     8505345     4.97042e-07 1.64756e-05 1.76757e-06 7.51218e-01 5.08190e-03 3.53129e+00 2.47462e-02 1.91513e+01 5.30891e-01 4.63098e-01 2.86030e-02 9.77787e+00 6.33033e-02 2.94081e+01 4.97225e-01 4.76650e+01 0.00000e+00 8.64469e+00 0.00000e+00 1.77437e+02 0.00000e+00 9.01181e+01 0.00000e+00 1.23770e+00 1.04682e-02 3.70062e+00 3.06116e-02 3.10424e+00 8.77302e-04 1.37964e+00 4.91713e-02 8.77760e+00 4.44348e-01    1172550 0.00000e+00 0.00000e+00 
           43           11  89944     9355616     3.73182e-07 1.68248e-05 1.02890e-06 8.27653e-01 5.80434e-03 3.95442e+00 1.52737e-02 2.01755e+01 5.03947e-01 5.15604e-01 1.04390e-02 1.18514e+01 1.00117e-01 3.25601e+01 6.13583e-01 5.36120e+01 0.00000e+00 9.39273e+00 0.00000e+00 1.99129e+02 0.00000e+00 1.00879e+02 0.00000e+00 1.30169e+00 1.16143e-02 4.06482e+00 2.86648e-02 3.17523e+00 8.27106e-04 1.55126e+00 3.73582e-02 9.09556e+00 4.38643e-01    1271856 0.00000e+00 0.00000e+00 
           44           11  99564    10276754     2.80945e-07 2.10654e-05 1.76909e-05 9.48243e-01 4.82611e-03 4.45939e+00 2.20031e-02 2.11364e+01 5.28148e-01 5.89126e-01 6.87682e-03 1.35207e+01 2.12229e-01 3.52656e+01 7.37518e-01 6.06989e+01 0.00000e+00 1.02447e+01 0.00000e+00 2.24477e+02 0.00000e+00 1.14201e+02 0.00000e+00 1.33520e+00 8.05636e-03 4.39844e+00 5.38935e-02 3.25045e+00 5.53491e-04 1.69146e+00 2.06172e-02 9.40268e+00 4.77358e-01    1360760 0.00000e+00 0.00000e+00 
           45           11 109550    11184304     2.09583e-07 1.70146e-05 2.11860e-06 1.06093e+00 7.55275e-03 4.99782e+00 2.41993e-02 2.22831e+01 4.60713e-01 5.91527e-01 1.86197e-02 1.50751e+01 2.18273e-01 3.79712e+01 6.76675e-01 6.80116e+01 0.00000e+00 1.11193e+01 0.00000e+00 2.52189e+02 0.00000e+00 1.27940e+02 0.00000e+00 1.42532e+00 1.42800e-02 4.78708e+00 2.42553e-02 3.33343e+00 1.74782e-03 1.85398e+00 9.68785e-03 9.74583e+00 4.25906e-01    1464020 0.00000e+00 0.00000e+00 
           46           11 121112    12285360     1.56916e-07 1.67640e-05 2.01643e-06 1.14891e+00 7.56691e-03 5.69460e+00 2.24296e-02 2.42104e+01 5.38940e-01 6.52473e-01 2.47129e-02 1.76335e+01 4.96242e-01 4.25203e+01 1.05557e+00 7.65238e+01 0.00000e+00 1.21047e+01 0.00000e+00 2.81756e+02 0.00000e+00 1.43604e+02 0.00000e+00 1.56806e+00 9.46438e-03 5.39266e+00 6.10816e-02 3.48804e+00 6.80968e-04 2.23061e+00 1.27639e-02 1.02642e+01 4.79005e-01    1636776 0.00000e+00 0.00000e+00 
           47           11 133578    13527184     1.12371e-07 1.72816e-05 2.48797e-06 1.14053e+00 5.19283e-03 6.43977e+00 1.90274e-02 2.56378e+01 5.26374e-01 7.23291e-01 3.38683e-02 1.87858e+01 2.68734e-01 4.51737e+01 8.21048e-01 8.58650e+01 0.00000e+00 1.32196e+01 0.00000e+00 3.16248e+02 0.00000e+00 1.61664e+02 0.00000e+00 1.59575e+00 4.97244e-03 5.79956e+00 3.53299e-02 3.61411e+00 1.89272e-03 2.58573e+00 1.45241e-02 1.06426e+01 4.71691e-01    1738650 0.00000e+00 0.00000e+00 
           48           11 146283    14706417     8.11075e-08 1.70200e-05 1.54576e-06 1.22133e+00 6.00104e-03 7.07596e+00 3.17567e-02 2.68068e+01 4.58155e-01 8.02558e-01 2.47908e-02 2.04701e+01 6.54108e-01 4.81085e+01 1.11947e+00 9.45672e+01 0.00000e+00 1.44239e+01 0.00000e+00 3.49254e+02 0.00000e+00 1.78156e+02 0.00000e+00 1.65970e+00 1.77624e-02 6.20589e+00 4.13299e-02 3.68048e+00 4.86630e-04 2.71930e+00 7.96806e-03 1.10440e+01 4.54843e-01    1854878 0.00000e+00 0.00000e+00 
           49           11 160279    15940215     5.84145e-08 1.70350e-05 2.25627e-06 1.65398e+00 8.49295e-03 7.77753e+00 4.61502e-02 2.81753e+01 4.39077e-01 8.80863e-01 2.61600e-02 2.24098e+01 6.06603e-01 5.14981e+01 1.02909e+00 1.04497e+02 0.00000e+00 1.54940e+01 0.00000e+00 3.85260e+02 0.00000e+00 1.96770e+02 0.00000e+00 1.76916e+00 1.18308e-02 6.69317e+00 5.23938e-02 3.73111e+00 1.54309e-03 2.87829e+00 2.49454e-03 1.14885e+01 4.57881e-01    1976193 0.00000e+00 0.00000e+00 
           50           12 172782    17014672     4.31200e-08 1.72464e-05 1.84650e-06 1.75077e+00 1.08147e-02 8.46384e+00 7.69510e-02 2.94081e+01 4.63088e-01 9.63326e-01 1.78329e-02 2.34740e+01 2.22912e-01 5.38805e+01 6.81701e-01 1.14305e+02 0.00000e+00 1.63413e+01 0.00000e+00 4.19739e+02 0.00000e+00 2.15265e+02 0.00000e+00 1.84048e+00 1.02573e-02 7.14772e+00 8.03366e-02 3.78480e+00 3.91636e-04 3.01254e+00 4.54164e-03 1.19203e+01 4.80075e-01    2085919 0.00000e+00 0.00000e+00 
           51           12 188272    18336360     3.06222e-08 1.68616e-05 1.36772e-06 1.93000e+00 1.25172e-02 9.29471e+00 5.74457e-02 3.12335e+01 3.32724e-01 1.06072e+00 3.52935e-02 2.63381e+01 4.92263e-01 5.86705e+01 8.18746e-01 1.26647e+02 0.00000e+00 1.75589e+01 0.00000e+00 4.64194e+02 0.00000e+00 2.37881e+02 0.00000e+00 2.00503e+00 8.49187e-03 7.75290e+00 8.90749e-02 4.00727e+00 7.54188e-04 3.20438e+00 5.71833e-03 1.24481e+01 3.38375e-01    2248081 0.00000e+00 0.00000e+00 
           52           12 205571    19837639     2.19183e-08 1.70860e-05 1.84988e-06 2.19375e+00 1.16481e-02 1.02299e+01 7.42486e-02 3.30399e+01 4.22740e-01 1.18406e+00 1.99956e-02 2.88160e+01 1.28088e-01 6.30818e+01 5.46870e-01 1.39573e+02 0.00000e+00 1.88538e+01 0.00000e+00 5.09631e+02 0.00000e+00 2.61719e+02 0.00000e+00 2.14145e+00 1.92696e-02 8.42807e+00 8.94441e-02 4.06308e+00 6.44942e-04 3.37435e+00 3.26431e-03 1.30813e+01 4.88269e-01    2430081 0.00000e+00 0.00000e+00 
           53           12 224783    21556273     1.68492e-08 1.70660e-05 1.53706e-06 2.76179e+00 1.21883e-02 1.13677e+01 7.16437e-02 3.54203e+01 4.66199e-01 1.13685e+00 1.42968e-02 3.41739e+01 1.37457e-01 7.07773e+01 3.36604e-01 1.55545e+02 0.00000e+00 2.07614e+01 0.00000e+00 5.70339e+02 0.00000e+00 2.90931e+02 0.00000e+00 2.27951e+00 1.00332e-02 9.33327e+00 7.11261e-02 4.17349e+00 1.85654e-04 3.62660e+00 3.50542e-03 1.38763e+01 4.44573e-01    2667421 0.00000e+00 0.00000e+00 
           54           12 253029    24466057     1.24180e-08 1.71430e-05 1.43831e-06 2.60803e+00 1.10012e-02 1.31314e+01 6.13516e-02 3.84567e+01 5.76229e-01 1.30317e+00 2.28500e-02 4.42811e+01 1.30632e+00 8.40934e+01 1.86494e+00 1.77559e+02 0.00000e+00 2.32300e+01 0.00000e+00 6.42204e+02 0.00000e+00 3.31380e+02 0.00000e+00 2.53867e+00 1.10240e-02 1.04202e+01 6.58009e-02 4.20655e+00 1.24057e-03 3.99473e+00 5.25173e-03 1.49042e+01 5.34345e-01    2931341 0.00000e+00 0.00000e+00 
           55           12 285530    27909486     9.23587e-09 1.71424e-05 1.61521e-06 2.98889e+00 1.19206e-02 1.50152e+01 1.40737e-01 4.14863e+01 4.00588e-01 1.51223e+00 2.88721e-02 5.14191e+01 5.68544e-01 9.44768e+01 9.48923e-01 2.02079e+02 0.00000e+00 2.63819e+01 0.00000e+00 7.32892e+02 0.00000e+00 3.78249e+02 0.00000e+00 2.73993e+00 1.44790e-02 1.14701e+01 6.24298e-02 4.35431e+00 1.88540e-03 4.34117e+00 2.19551e-03 1.59295e+01 4.72304e-01    3170613 0.00000e+00 0.00000e+00 
           56           12 330148    32654590     6.65993e-09 1.76780e-05 1.89659e-06 3.10179e+00 1.29162e-02 1.73546e+01 9.60333e-02 4.49358e+01 2.82166e-01 1.81574e+00 3.12287e-02 5.86251e+01 1.97027e+00 1.05443e+02 2.20636e+00 2.31354e+02 0.00000e+00 3.08212e+01 0.00000e+00 8.32529e+02 0.00000e+00 4.31077e+02 0.00000e+00 2.91698e+00 2.45150e-02 1.26729e+01 9.56864e-02 4.49602e+00 1.79801e-03 4.68079e+00 6.72388e-03 1.71137e+01 3.00597e-01    3458779 0.00000e+00 0.00000e+00 
           57           12 378319    37796961     4.82278e-09 1.75608e-05 2.17820e-06 3.36757e+00 9.50667e-03 2.01692e+01 1.14139e-01 4.99623e+01 6.60211e-01 2.17486e+00 4.61389e-02 6.61656e+01 3.53620e+00 1.18377e+02 4.16518e+00 2.60428e+02 0.00000e+00 3.57627e+01 0.00000e+00 9.33347e+02 0.00000e+00 4.83329e+02 0.00000e+00 3.19447e+00 1.10821e-02 1.41917e+01 9.37352e-02 4.84025e+00 1.06058e-03 5.67383e+00 5.96630e-03 1.85385e+01 5.83258e-01    3850002 0.00000e+00 0.00000e+00 
           58           12 427083    43008649     3.42905e-09 1.79120e-05 1.17511e-06 3.44905e+00 1.37865e-02 2.26844e+01 1.27029e-01 5.27120e+01 6.52714e-01 2.28876e+00 4.38733e-02 6.99406e+01 1.88274e+00 1.25024e+02 2.46991e+00 2.90764e+02 0.00000e+00 4.03263e+01 0.00000e+00 1.04839e+03 0.00000e+00 5.42910e+02 0.00000e+00 3.22847e+00 3.19679e-03 1.52345e+01 1.49521e-01 4.92438e+00 1.37303e-03 5.87290e+00 8.65819e-03 1.96557e+01 5.46377e-01    4054530 0.00000e+00 0.00000e+00 
           59           12 476813    47837257     2.45451e-09 1.77754e-05 1.46117e-06 3.74928e+00 7.44852e-03 2.51022e+01 1.37539e-01 5.56616e+01 3.33717e-01 2.58942e+00 3.59238e-02 6.96066e+01 3.55576e+00 1.27948e+02 3.88334e+00 3.23856e+02 0.00000e+00 4.51626e+01 0.00000e+00 1.15913e+03 0.00000e+00 5.99025e+02 0.00000e+00 3.30445e+00 1.23912e-02 1.64904e+01 9.36901e-02 5.00341e+00 5.20307e-04 5.95011e+00 1.09931e-02 2.08287e+01 3.03163e-01    4304464 0.00000e+00 0.00000e+00 
           60           12 535305    53143037     1.71500e-09 1.85586e-05 1.61622e-06 0.00000e+00 0.00000e+00 2.77549e+01 1.24190e-01 5.92366e+01 3.95545e-01 2.91478e+00 3.79866e-02 7.85406e+01 2.08568e+00 1.40792e+02 2.15391e+00 3.54748e+02 0.00000e+00 5.01112e+01 0.00000e+00 1.27251e+03 0.00000e+00 6.64999e+02 0.00000e+00 3.37267e+00 2.65707e-02 1.78393e+01 2.10033e-01 5.21008e+00 5.33520e-04 6.28582e+00 3.42294e-03 2.21317e+01 2.20722e-01    4586496 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_5_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     81        4761     1.13162e-01 8.92800e-06 1.43148e-05 7.23789e-04 3.40167e-04 3.21294e-04 9.19975e-05 0.00000e+00 0.00000e+00 3.32594e-04 1.24501e-04 2.32651e-03 5.20281e-04 2.88728e-03 8.40830e-04 1.71372e-03 0.00000e+00 4.55178e-02 0.00000e+00 4.35827e-02 0.00000e+00 1.37412e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        576 1.09201e-04 2.45231e-05 
            1            1     81        4761     1.01272e-01 4.66640e-06 4.64768e-06 7.86948e-04 6.10197e-04 3.54401e-04 1.32484e-04 0.00000e+00 0.00000e+00 2.61822e-04 1.64213e-04 5.18253e-03 1.21249e-02 5.64798e-03 1.23833e-02 3.97043e-03 0.00000e+00 1.38904e-02 0.00000e+00 1.90624e-02 0.00000e+00 7.24015e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        792 1.37491e-04 6.61255e-05 
            2            2     81        4761     1.01283e-01 4.12040e-06 1.72813e-06 4.95156e-04 3.33114e-04 3.60793e-04 2.09718e-04 0.00000e+00 0.00000e+00 2.59541e-04 1.66794e-04 5.32746e-03 3.47717e-03 5.83833e-03 3.75067e-03 6.19109e-03 0.00000e+00 7.74852e-03 0.00000e+00 2.86732e-02 0.00000e+00 1.12368e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1116 1.81738e-04 8.47605e-05 
            3            2     81        4761     1.01410e-01 4.23460e-06 1.53773e-06 2.01369e-03 1.69117e-03 3.90173e-04 2.28708e-04 0.00000e+00 0.00000e+00 2.54737e-04 1.38236e-04 7.28844e-03 4.91225e-03 7.84417e-03 5.19819e-03 8.74982e-03 0.00000e+00 7.67189e-03 0.00000e+00 3.99561e-02 0.00000e+00 1.59201e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1440 2.27714e-04 1.23051e-04 
            4            3    169       12769     9.96411e-02 4.08100e-06 1.78933e-06 1.35106e-03 1.20243e-03 8.77049e-04 5.51620e-04 0.00000e+00 0.00000e+00 7.16854e-04 2.62060e-04 1.82099e-02 1.21690e-02 1.96070e-02 1.29051e-02 2.15168e-02 0.00000e+00 1.92241e-02 0.00000e+00 9.56778e-02 0.00000e+00 3.94079e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       3276 5.83741e-04 4.43054e-04 
            5            3    169       12769     9.97200e-02 4.26320e-06 1.54822e-06 1.42833e-03 1.28153e-03 1.00774e-03 6.02777e-04 0.00000e+00 0.00000e+00 6.40590e-04 3.36080e-04 2.34445e-02 1.58157e-02 2.48977e-02 1.66565e-02 2.04260e-02 0.00000e+00 1.75108e-02 0.00000e+00 1.26391e-01 0.00000e+00 5.21287e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4032 7.07892e-04 4.60737e-04 
            6            3    169       12769     9.96961e-02 4.25900e-06 1.48514e-06 5.68994e-03 1.70143e-04 1.12441e-03 7.82828e-04 0.00000e+00 0.00000e+00 6.42758e-04 3.49184e-04 2.68485e-02 1.25272e-03 2.84882e-02 5.14477e-04 2.15667e-02 0.00000e+00 1.73947e-02 0.00000e+00 1.68172e-01 0.00000e+00 4.66507e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       5004 8.82354e-04 3.63893e-04 
            7            4    441       40401     9.64408e-02 3.95500e-06 1.94061e-07 2.86463e-03 6.29290e-05 2.46893e-03 1.64175e-04 0.00000e+00 0.00000e+00 1.85589e-03 7.95161e-05 6.89549e-02 3.36015e-03 7.27850e-02 3.23133e-03 5.58939e-02 0.00000e+00 5.88382e-02 0.00000e+00 3.37232e-01 0.00000e+00 1.03268e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      12132 1.79386e-03 2.06371e-04 
            8            4    441       40401     9.64663e-02 4.03380e-06 3.64800e-07 1.63354e-02 1.74939e-04 2.74770e-03 1.55556e-04 0.00000e+00 0.00000e+00 1.63873e-03 1.60437e-04 8.19071e-02 3.16766e-03 8.58652e-02 3.07058e-03 6.71379e-02 0.00000e+00 5.73812e-02 0.00000e+00 3.95149e-01 0.00000e+00 1.24377e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      13968 2.12381e-03 5.16891e-05 
            9            5    778       98308     9.00215e-02 4.17180e-06 4.90818e-07 1.24124e-02 1.73079e-04 1.09675e-02 6.51230e-03 0.00000e+00 0.00000e+00 4.48781e-03 1.57687e-04 2.43512e-01 1.98005e-02 2.55989e-01 1.97419e-02 1.84283e-01 0.00000e+00 1.56519e-01 0.00000e+00 8.77212e-01 0.00000e+00 3.31252e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      30816 7.58963e-03 2.44173e-04 
           10            5   1114      125314     8.90560e-02 4.73960e-06 1.06379e-06 7.19739e-03 1.50988e-04 1.75107e-02 9.15293e-03 0.00000e+00 0.00000e+00 5.32181e-03 3.47483e-04 2.87592e-01 1.53670e-02 3.02456e-01 1.54490e-02 2.36938e-01 0.00000e+00 1.79902e-01 0.00000e+00 1.12237e+00 0.00000e+00 4.29587e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      39348 9.04262e-03 3.68057e-04 
           11            5   1114      125314     8.90544e-02 4.72720e-06 1.91965e-06 7.05143e-02 3.83987e-04 1.78221e-02 8.17848e-03 0.00000e+00 0.00000e+00 5.06783e-03 3.82308e-04 3.20687e-01 1.56696e-02 3.36263e-01 1.56767e-02 2.66514e-01 0.00000e+00 1.80554e-01 0.00000e+00 1.25111e+00 0.00000e+00 4.83733e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      43236 9.98937e-03 3.50134e-04 
           12            6   2452      331972     7.40893e-02 4.57240e-06 2.02583e-06 1.89979e-02 4.59414e-04 6.13168e-02 3.19830e-02 0.00000e+00 0.00000e+00 1.59714e-02 5.85915e-04 9.17598e-01 8.63952e-02 9.67808e-01 8.64861e-02 7.36333e-01 0.00000e+00 5.33486e-01 0.00000e+00 3.12692e+00 0.00000e+00 1.30031e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      98748 3.26529e-02 8.05057e-04 
           13            6   2458      332710     7.40893e-02 5.83060e-06 1.51462e-06 1.47826e-01 1.49429e-03 6.31864e-02 2.92359e-02 0.00000e+00 0.00000e+00 1.53020e-02 1.42687e-03 1.00341e+00 9.24614e-02 1.05654e+00 9.41615e-02 8.12882e-01 0.00000e+00 5.30664e-01 0.00000e+00 3.42672e+00 0.00000e+00 1.44679e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     107280 3.61204e-02 2.92613e-04 
           14            7   4296      646604     5.93502e-02 5.92460e-06 7.74764e-07 9.67415e-02 8.05014e-04 1.54158e-01 8.52507e-02 0.00000e+00 0.00000e+00 3.08122e-02 9.28622e-04 2.01999e+00 8.68077e-02 2.13555e+00 8.61501e-02 1.67344e+00 0.00000e+00 1.09107e+00 0.00000e+00 6.68378e+00 0.00000e+00 2.91515e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     190980 8.16757e-02 4.85627e-04 
           15            7   5186      776734     5.01360e-02 6.03800e-06 2.28291e-06 2.26881e-01 3.01579e-03 1.55401e-01 4.72259e-02 0.00000e+00 0.00000e+00 3.75344e-02 4.01447e-03 2.58455e+00 1.01046e-01 2.72896e+00 1.06846e-01 2.16062e+00 0.00000e+00 1.31192e+00 0.00000e+00 8.72589e+00 0.00000e+00 3.75184e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     240984 1.02907e-01 9.97220e-04 
           16            8   7592     1159530     3.62485e-02 6.11620e-06 9.23983e-07 1.70805e-01 1.57393e-03 2.91049e-01 1.71990e-01 0.00000e+00 0.00000e+00 5.46386e-02 5.93740e-03 4.18738e+00 5.66725e-02 4.43142e+00 5.40411e-02 3.44137e+00 0.00000e+00 2.10412e+00 0.00000e+00 1.35589e+01 0.00000e+00 6.03954e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     352980 1.83868e-01 2.66241e-03 
           17            8   9046     1400556     2.69661e-02 6.35480e-06 1.06167e-06 1.57327e-01 2.16382e-03 4.09468e-01 2.60561e-01 0.00000e+00 0.00000e+00 6.70539e-02 2.56154e-03 5.33354e+00 1.70256e-01 5.63813e+00 1.85337e-01 4.41701e+00 0.00000e+00 2.71887e+00 0.00000e+00 1.70597e+01 0.00000e+00 7.58392e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     432684 2.30722e-01 1.18618e-02 
           18            8   9821     1519033     2.40246e-02 6.59640e-06 2.00898e-06 4.17990e-01 5.28856e-03 5.01120e-01 3.33257e-01 0.00000e+00 0.00000e+00 7.41695e-02 3.75033e-03 6.36672e+00 2.97389e-01 6.73064e+00 3.06525e-01 5.24875e+00 0.00000e+00 2.87464e+00 0.00000e+00 2.00968e+01 0.00000e+00 9.00018e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     501372 2.81922e-01 5.38627e-03 
           19            9  13407     2111489     1.45048e-02 7.85820e-06 5.89169e-06 2.73060e-01 9.03962e-02 7.33508e-01 4.99069e-01 0.00000e+00 0.00000e+00 9.82632e-02 2.76830e-03 9.39849e+00 3.50531e-01 9.96740e+00 3.62498e-01 7.66639e+00 0.00000e+00 2.71960e+00 0.00000e+00 2.89411e+01 0.00000e+00 1.30865e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     678708 4.60348e-01 1.33074e-02 
           20            9  15473     2442979     8.17880e-03 6.93220e-06 2.40789e-06 1.85733e-01 2.39003e-03 8.11807e-01 4.75634e-01 0.00000e+00 0.00000e+00 1.14739e-01 3.82069e-03 1.11920e+01 5.56001e-01 1.18618e+01 5.85434e-01 9.07968e+00 0.00000e+00 3.03824e+00 0.00000e+00 3.39069e+01 0.00000e+00 1.54333e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     786384 5.43304e-01 2.65299e-02 
           21            9  17048     2699524     4.92390e-03 6.82800e-06 1.24440e-06 1.56804e-01 2.65485e-03 9.56830e-01 6.28108e-01 0.00000e+00 0.00000e+00 1.29730e-01 1.21468e-03 1.25808e+01 1.48565e-01 1.33274e+01 1.57514e-01 1.00869e+01 0.00000e+00 3.33997e+00 0.00000e+00 3.77946e+01 0.00000e+00 1.72087e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     862416 6.03814e-01 8.99628e-03 
           22            9  18282     2893578     3.18973e-03 7.62780e-06 2.69897e-06 1.48241e-01 2.80192e-03 9.76428e-01 5.96799e-01 0.00000e+00 0.00000e+00 1.38958e-01 1.16639e-02 1.34911e+01 6.67327e-01 1.42971e+01 6.71832e-01 1.09718e+01 0.00000e+00 3.43312e+00 0.00000e+00 4.07343e+01 0.00000e+00 1.86492e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     926676 6.52954e-01 9.01697e-03 
           23            9  18918     2986610     2.17378e-03 7.18600e-06 2.00903e-06 3.81555e-01 7.70209e-03 9.89501e-01 3.49516e-01 0.00000e+00 0.00000e+00 1.45503e-01 8.97880e-03 1.45171e+01 6.07090e-01 1.53845e+01 6.19049e-01 1.18253e+01 0.00000e+00 3.51520e+00 0.00000e+00 4.39994e+01 0.00000e+00 2.01252e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     984672 7.06956e-01 3.70596e-03 
           24           10  20933     3322147     1.49099e-03 7.98940e-06 3.79190e-06 6.43314e-01 6.29631e-03 9.29042e-01 5.87225e-02 0.00000e+00 0.00000e+00 1.64835e-01 8.11036e-03 1.66939e+01 5.95865e-01 1.77064e+01 6.07143e-01 1.36556e+01 0.00000e+00 3.82813e+00 0.00000e+00 5.03620e+01 0.00000e+00 2.31397e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1104336 8.30964e-01 3.54853e-03 
           25           10  26160     4174688     7.87422e-04 8.08440e-06 3.63522e-06 4.09760e-01 5.02017e-03 1.18585e+00 8.75399e-02 0.00000e+00 0.00000e+00 2.22106e-01 2.84412e-03 2.10530e+01 6.34030e-01 2.23227e+01 7.00992e-01 1.71929e+01 0.00000e+00 4.56694e+00 0.00000e+00 6.32497e+01 0.00000e+00 2.91140e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1349496 1.02757e+00 6.81097e-02 
           26           10  29379     4696843     4.63603e-04 9.24940e-06 2.01221e-06 3.27147e-01 4.44447e-03 1.33984e+00 9.60483e-02 0.00000e+00 0.00000e+00 2.24728e-01 1.82596e-02 2.37378e+01 9.47805e-01 2.52153e+01 1.04351e+00 1.94188e+01 0.00000e+00 5.04201e+00 0.00000e+00 7.07941e+01 0.00000e+00 3.29461e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1500804 1.23050e+00 7.56752e-02 
           27           10  32237     5155511     2.54435e-04 1.03464e-05 3.73520e-06 2.09264e-01 2.56434e-03 1.47227e+00 9.55427e-02 0.00000e+00 0.00000e+00 2.49374e-01 1.84903e-02 2.60219e+01 9.12176e-01 2.76361e+01 1.04658e+00 2.13621e+01 0.00000e+00 5.43711e+00 0.00000e+00 7.80733e+01 0.00000e+00 3.61437e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1631916 1.34082e+00 1.15428e-01 
           28           10  33992     5411172     1.24719e-04 1.10226e-05 3.03913e-06 9.99994e-02 2.75518e-03 1.55731e+00 1.07187e-01 0.00000e+00 0.00000e+00 2.63748e-01 2.08426e-02 2.72283e+01 1.05466e+00 2.89175e+01 1.19108e+00 2.25732e+01 0.00000e+00 5.68221e+00 0.00000e+00 8.20185e+01 0.00000e+00 3.80390e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1709352 1.40025e+00 1.14395e-01 
           29           10  34659     5520475     7.98234e-05 1.18614e-05 2.50983e-06 9.87776e-02 3.55321e-03 1.59476e+00 1.04075e-01 0.00000e+00 0.00000e+00 2.70740e-01 1.75326e-02 2.78601e+01 8.24991e-01 2.95871e+01 9.68856e-01 2.30408e+01 0.00000e+00 5.77676e+00 0.00000e+00 8.38363e+01 0.00000e+00 3.89473e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1741968 1.43082e+00 1.23751e-01 
           30           10  35329     5632605     4.33368e-05 1.29048e-05 9.55699e-06 8.13064e-02 3.06370e-03 1.63316e+00 8.41225e-02 0.00000e+00 0.00000e+00 2.73555e-01 4.75377e-03 2.85789e+01 2.45787e-01 3.03632e+01 2.22095e-01 2.35336e+01 0.00000e+00 5.93884e+00 0.00000e+00 8.50744e+01 0.00000e+00 3.96789e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1773288 1.48458e+00 3.24100e-02 
           31           10  35596     5676764     3.44966e-05 1.12876e-05 1.38173e-06 2.30095e-01 4.02091e-03 1.66975e+00 9.30056e-02 0.00000e+00 0.00000e+00 2.76801e-01 6.06858e-03 2.90941e+01 2.84763e-01 3.09132e+01 2.75471e-01 2.39413e+01 0.00000e+00 5.92980e+00 0.00000e+00 8.68289e+01 0.00000e+00 4.03705e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1802448 1.51573e+00 1.37972e-02 
           32           10  37343     5951065     2.26034e-05 1.13320e-05 1.57193e-06 2.60516e-01 3.78573e-03 1.78491e+00 9.45265e-02 0.00000e+00 0.00000e+00 2.96680e-01 9.56530e-03 3.07052e+01 1.91234e-01 3.26261e+01 1.74686e-01 2.53337e+01 0.00000e+00 6.20867e+00 0.00000e+00 9.16194e+01 0.00000e+00 4.27230e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1891656 1.59632e+00 2.22491e-02 
           33           10  39531     6325161     1.31354e-05 1.29286e-05 1.51389e-06 2.24036e-01 3.24916e-03 1.90233e+00 1.01964e-01 0.00000e+00 0.00000e+00 3.20241e-01 1.56652e-03 3.27967e+01 5.13312e-01 3.48324e+01 5.34252e-01 2.70232e+01 0.00000e+00 6.52523e+00 0.00000e+00 9.73680e+01 0.00000e+00 4.53958e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1993392 1.68606e+00 2.16796e-02 
           34           10  41129     6633183     8.02410e-06 1.23890e-05 1.11673e-06 2.78810e-01 4.10554e-03 2.01265e+00 1.02166e-01 0.00000e+00 0.00000e+00 3.40867e-01 7.17289e-03 3.47087e+01 6.92680e-01 3.68600e+01 7.29048e-01 2.83640e+01 0.00000e+00 6.78516e+00 0.00000e+00 1.02161e+02 0.00000e+00 4.80154e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2076120 1.77970e+00 2.94417e-02 
           35           10  43028     6996882     5.15186e-06 1.24936e-05 7.70839e-07 4.21183e-01 4.59430e-03 2.14640e+00 1.13969e-01 0.00000e+00 0.00000e+00 3.61338e-01 1.66237e-02 3.69320e+01 9.26340e-01 3.92175e+01 9.14149e-01 3.00537e+01 0.00000e+00 7.08766e+00 0.00000e+00 1.07417e+02 0.00000e+00 5.06809e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2178828 1.89219e+00 1.12671e-02 
           36           10  45818     7527748     3.44061e-06 1.34298e-05 2.40383e-06 6.14871e-01 5.56929e-03 2.39141e+00 1.48148e-01 0.00000e+00 0.00000e+00 3.97164e-01 1.52303e-02 3.99936e+01 9.38446e-01 4.25023e+01 8.72141e-01 3.28220e+01 0.00000e+00 7.57843e+00 0.00000e+00 1.17027e+02 0.00000e+00 5.50073e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2333808 2.07751e+00 5.51054e-02 
           37           10  50374     8310640     2.09088e-06 1.44942e-05 2.92243e-06 6.18272e-01 7.86023e-03 2.68907e+00 1.67104e-01 0.00000e+00 0.00000e+00 4.47538e-01 2.02068e-02 4.42712e+01 1.14792e+00 4.70477e+01 1.13723e+00 3.62015e+01 0.00000e+00 8.27731e+00 0.00000e+00 1.30074e+02 0.00000e+00 6.08673e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2554560 2.29145e+00 1.21181e-02 
           38           10  54914     9092548     1.26913e-06 1.47916e-05 3.47282e-06 6.67449e-01 6.88623e-03 2.96816e+00 1.53724e-01 0.00000e+00 0.00000e+00 4.33773e-01 3.54344e-02 4.85117e+01 1.02782e+00 5.15873e+01 1.08467e+00 3.98722e+01 0.00000e+00 8.91306e+00 0.00000e+00 1.41969e+02 0.00000e+00 6.70101e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2781576 2.60159e+00 9.97660e-02 
           39           10  59352     9782820     7.81147e-07 1.56528e-05 2.50403e-06 6.86436e-01 5.32472e-03 3.24121e+00 1.65297e-01 0.00000e+00 0.00000e+00 4.65359e-01 1.01261e-02 5.28756e+01 9.21509e-01 5.62226e+01 1.01438e+00 4.39144e+01 0.00000e+00 9.50703e+00 0.00000e+00 1.55258e+02 0.00000e+00 7.37633e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3028140 2.83764e+00 1.07720e-01 
           40           10  64276    10490922     4.80908e-07 1.60422e-05 3.26621e-06 1.05670e+00 1.24131e-02 3.53889e+00 1.92425e-01 0.00000e+00 0.00000e+00 5.04305e-01 1.14783e-02 5.71928e+01 1.16219e+00 6.08001e+01 1.27940e+00 4.79382e+01 0.00000e+00 1.02291e+01 0.00000e+00 1.69556e+02 0.00000e+00 8.06449e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3278808 3.05555e+00 1.27870e-01 
           41           11  70796    11374936     2.87117e-07 1.64620e-05 1.77226e-06 1.06031e+00 1.46942e-02 3.98055e+00 3.73769e-01 0.00000e+00 0.00000e+00 5.53541e-01 1.22837e-02 6.23339e+01 9.96540e-01 6.62960e+01 1.11394e+00 5.31537e+01 0.00000e+00 1.10758e+01 0.00000e+00 1.88294e+02 0.00000e+00 8.90645e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3584232 3.35681e+00 1.51764e-01 
           42           11  76881    12182001     1.80487e-07 1.56716e-05 2.51816e-06 1.21891e+00 1.52417e-02 4.31245e+00 3.81395e-01 0.00000e+00 0.00000e+00 6.08272e-01 6.24418e-03 6.79138e+01 1.48399e+00 7.22307e+01 1.64787e+00 5.80673e+01 0.00000e+00 1.18115e+01 0.00000e+00 2.05051e+02 0.00000e+00 9.74451e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3903264 3.65267e+00 1.72589e-01 
           43           11  83893    13162203     1.19968e-07 1.61730e-05 1.95993e-06 1.11769e+00 1.42426e-02 4.77368e+00 3.80963e-01 0.00000e+00 0.00000e+00 6.72322e-01 9.69590e-03 7.46731e+01 1.21841e+00 7.94648e+01 1.30744e+00 6.45937e+01 0.00000e+00 1.26902e+01 0.00000e+00 2.27120e+02 0.00000e+00 1.08529e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4294332 4.05728e+00 1.05592e-01 
           44           11  92223    14553693     8.23354e-08 1.64618e-05 2.92460e-06 1.30784e+00 1.31263e-02 5.28133e+00 3.25038e-01 0.00000e+00 0.00000e+00 7.57403e-01 1.56902e-02 8.21634e+01 1.40683e+00 8.74945e+01 1.63847e+00 7.14327e+01 0.00000e+00 1.39391e+01 0.00000e+00 2.51331e+02 0.00000e+00 1.19621e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4673952 4.50624e+00 2.43371e-01 
           45           11 103398    16301644     5.24385e-08 1.64734e-05 3.56423e-06 1.44203e+00 1.55365e-02 5.85158e+00 2.61412e-01 0.00000e+00 0.00000e+00 8.85607e-01 3.11984e-02 9.12177e+01 1.39583e+00 9.71908e+01 1.67385e+00 7.93615e+01 0.00000e+00 1.55777e+01 0.00000e+00 2.81439e+02 0.00000e+00 1.33389e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5135220 5.01323e+00 3.41368e-01 
           46           11 115687    18125575     3.50388e-08 1.64250e-05 2.80568e-06 1.71067e+00 1.28158e-02 6.54004e+00 1.72565e-01 0.00000e+00 0.00000e+00 8.92608e-01 3.27527e-02 1.01962e+02 2.91462e+00 1.08624e+02 3.02894e+00 8.87487e+01 0.00000e+00 1.72041e+01 0.00000e+00 3.11718e+02 0.00000e+00 1.48586e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5654592 5.68704e+00 1.55103e-01 
           47           11 130081    20154359     2.30663e-08 1.75124e-05 9.46390e-06 1.83984e+00 2.50574e-02 7.32951e+00 1.65983e-01 0.00000e+00 0.00000e+00 9.86074e-01 3.00383e-02 1.13455e+02 3.22225e+00 1.20809e+02 3.35596e+00 9.97313e+01 0.00000e+00 1.89723e+01 0.00000e+00 3.47514e+02 0.00000e+00 1.67028e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6264036 6.27760e+00 1.38778e-01 
           48           11 144977    22403349     1.53998e-08 1.64728e-05 2.59280e-06 1.96304e+00 2.75392e-02 8.27801e+00 1.30010e-01 0.00000e+00 0.00000e+00 1.11557e+00 3.84539e-02 1.25217e+02 4.38717e+00 1.33302e+02 4.48193e+00 1.10485e+02 0.00000e+00 2.09960e+01 0.00000e+00 3.83781e+02 0.00000e+00 1.84090e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6858684 6.86680e+00 1.24305e-01 
           49           11 161034    24722802     9.42448e-09 1.64648e-05 3.19337e-06 1.99123e+00 1.32776e-02 9.15678e+00 1.81912e-01 0.00000e+00 0.00000e+00 1.26162e+00 3.35261e-02 1.38016e+02 3.54878e+00 1.47054e+02 3.77444e+00 1.22073e+02 0.00000e+00 2.31236e+01 0.00000e+00 4.20710e+02 0.00000e+00 2.04533e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7524072 7.66725e+00 2.89269e-01 
           50           11 176291    26741699     6.04952e-09 1.80842e-05 1.07472e-05 2.15889e+00 3.01286e-02 1.00573e+01 1.84004e-01 0.00000e+00 0.00000e+00 1.39454e+00 3.35871e-02 1.50791e+02 3.81451e+00 1.60840e+02 4.26297e+00 1.33965e+02 0.00000e+00 2.49704e+01 0.00000e+00 4.63272e+02 0.00000e+00 2.23774e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8225100 8.53197e+00 5.08964e-01 
           51           11 194414    29018714     3.94850e-09 1.64194e-05 2.26332e-06 2.30838e+00 2.42728e-02 1.11092e+01 1.98069e-01 0.00000e+00 0.00000e+00 1.57059e+00 6.97914e-02 1.64172e+02 4.37361e+00 1.75289e+02 5.08246e+00 1.48954e+02 0.00000e+00 2.72470e+01 0.00000e+00 5.15455e+02 0.00000e+00 2.48309e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8989740 9.41169e+00 8.15967e-01 
           52           11 212896    31332092     2.53541e-09 1.65566e-05 3.33001e-06 2.52840e+00 3.45988e-02 1.22478e+01 2.34280e-01 0.00000e+00 0.00000e+00 1.50332e+00 5.91598e-02 1.80213e+02 2.32977e+00 1.92214e+02 2.54299e+00 1.63487e+02 0.00000e+00 2.97154e+01 0.00000e+00 5.60651e+02 0.00000e+00 2.72481e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9843912 1.03456e+01 3.54164e-01 
           53           11 232120    33718006     1.67787e-09 1.63546e-05 3.07680e-06 2.93560e+00 3.33084e-02 1.34568e+01 2.46278e-01 0.00000e+00 0.00000e+00 1.62364e+00 7.29378e-02 1.97673e+02 3.44126e+00 2.10921e+02 3.69758e+00 1.80132e+02 0.00000e+00 3.25779e+01 0.00000e+00 6.21047e+02 0.00000e+00 3.01266e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10798956 1.14539e+01 4.45265e-01 
           54           11 251153    36250165     1.23492e-09 1.71504e-05 6.02791e-06 3.69191e+00 4.06530e-02 1.49981e+01 2.47302e-01 0.00000e+00 0.00000e+00 1.80665e+00 2.69997e-01 2.20281e+02 3.52149e+00 2.34813e+02 3.32349e+00 2.02211e+02 0.00000e+00 3.44253e+01 0.00000e+00 6.94282e+02 0.00000e+00 3.39828e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11941488 1.25306e+01 9.21936e-02 
           55           12 276464    40019386     9.29774e-10 1.87264e-05 1.09400e-05 4.34845e+00 4.63705e-02 1.71737e+01 2.95887e-01 0.00000e+00 0.00000e+00 1.98935e+00 1.23565e-01 2.48547e+02 2.82426e+00 2.65305e+02 2.53044e+00 2.29356e+02 0.00000e+00 3.76895e+01 0.00000e+00 7.80324e+02 0.00000e+00 3.82688e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13338468 1.45631e+01 2.11113e-01 
           56           12 313285    45762243     6.46872e-10 1.67540e-05 3.73365e-06 4.86034e+00 5.65561e-02 1.96878e+01 2.69836e-01 0.00000e+00 0.00000e+00 2.34170e+00 1.32020e-01 2.85906e+02 5.21595e+00 3.04968e+02 4.66453e+00 2.64490e+02 0.00000e+00 4.34140e+01 0.00000e+00 9.03346e+02 0.00000e+00 4.38991e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15039252 1.64774e+01 6.48382e-01 
           57           12 351215    51544599     4.60966e-10 1.70728e-05 5.02770e-06 6.46426e+00 6.08871e-02 2.24905e+01 2.08788e-01 0.00000e+00 0.00000e+00 2.72510e+00 1.81591e-01 3.26532e+02 6.81623e+00 3.48431e+02 5.88377e+00 3.00994e+02 0.00000e+00 4.93653e+01 0.00000e+00 1.02353e+03 0.00000e+00 4.98680e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16953660 1.89136e+01 9.00394e-01 
           58           12 398464    57957638     3.27348e-10 1.69514e-05 3.32250e-06 7.21536e+00 6.44271e-02 2.60344e+01 3.04686e-01 0.00000e+00 0.00000e+00 3.17413e+00 8.50282e-02 3.71698e+02 2.90394e+00 3.97889e+02 3.19517e+00 3.46187e+02 0.00000e+00 5.47776e+01 0.00000e+00 1.17313e+03 0.00000e+00 5.75815e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   19200060 2.27038e+01 5.32219e-01 
           59           12 449690    65121656     2.30482e-10 1.74148e-05 3.12022e-06 7.91680e+00 7.48248e-02 3.01371e+01 3.91922e-01 0.00000e+00 0.00000e+00 3.22276e+00 1.09951e-01 4.23610e+02 5.51228e+00 4.52186e+02 6.22905e+00 3.93997e+02 0.00000e+00 6.18809e+01 0.00000e+00 1.33409e+03 0.00000e+00 6.62097e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   21613104 2.49937e+01 1.13603e+00 
           60           12 508783    73575061     1.54396e-10 1.80776e-05 4.57584e-06 0.00000e+00 0.00000e+00 3.42642e+01 4.30855e-01 0.00000e+00 0.00000e+00 3.77896e+00 1.21014e-01 4.78990e+02 5.90695e+00 5.11117e+02 5.45224e+00 4.45884e+02 0.00000e+00 6.96792e+01 0.00000e+00 1.51473e+03 0.00000e+00 7.48339e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   24274008 2.79456e+01 1.02230e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_5_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0     81        4761     1.13195e-01 8.74720e-06 1.41863e-05 2.21988e-03 9.98982e-03 1.95217e-03 3.55631e-03 1.22599e-02 4.74025e-02 3.44302e-04 9.97554e-05 8.09749e-04 5.98242e-05 1.34663e-02 4.75993e-02 2.07909e-03 0.00000e+00 2.72153e-02 0.00000e+00 2.22336e-02 0.00000e+00 5.08501e-03 0.00000e+00 1.06620e-02 4.67270e-02 5.50709e-04 2.86606e-04 5.71696e-05 3.11408e-05 4.62340e-05 3.06848e-05 5.26028e-04 2.65613e-05        289 0.00000e+00 0.00000e+00 
            1            1     81        4761     1.01264e-01 4.68400e-06 2.75285e-06 8.62613e-04 8.88347e-04 4.34634e-04 5.22573e-05 6.24066e-03 1.34163e-02 2.86838e-04 1.66374e-04 8.21733e-04 4.77051e-04 7.39150e-03 1.40769e-02 4.10565e-03 0.00000e+00 2.11041e-02 0.00000e+00 3.75278e-02 0.00000e+00 1.61241e-02 0.00000e+00 2.87179e-03 2.06368e-03 5.74268e-04 4.63735e-04 5.61036e-05 4.27795e-05 3.97210e-05 2.24693e-05 2.33156e-03 1.05636e-02        289 0.00000e+00 0.00000e+00 
            2            2     81        4761     1.01281e-01 4.36180e-06 1.34849e-06 1.90003e-03 8.82736e-03 4.09002e-04 1.08961e-04 6.42041e-03 1.37809e-02 2.53988e-04 1.34323e-04 8.22008e-04 4.72480e-04 7.53743e-03 1.44075e-02 6.32781e-03 0.00000e+00 2.33952e-02 0.00000e+00 5.41608e-02 0.00000e+00 2.01068e-02 0.00000e+00 2.87957e-03 1.99186e-03 6.36739e-04 5.37322e-04 5.59536e-05 5.40504e-05 3.91194e-05 2.66128e-05 2.45479e-03 1.09128e-02        289 0.00000e+00 0.00000e+00 
            3            2     81        4761     1.01409e-01 4.45500e-06 1.20692e-06 3.27106e-03 8.78808e-03 4.41316e-04 1.68947e-04 6.35279e-03 1.34011e-02 2.51652e-04 1.52935e-04 8.05969e-04 5.01504e-04 7.45244e-03 1.40763e-02 1.76696e-02 0.00000e+00 1.71801e-02 0.00000e+00 7.38046e-02 0.00000e+00 3.32693e-02 0.00000e+00 2.88071e-03 2.03803e-03 6.38172e-04 5.26957e-04 5.46612e-05 4.43772e-05 3.96154e-05 3.67269e-05 2.38413e-03 1.04960e-02        289 0.00000e+00 0.00000e+00 
            4            3    169       12769     9.96407e-02 4.45780e-06 1.68102e-06 1.17839e-03 1.02415e-04 9.23221e-04 5.20994e-04 1.20386e-02 2.69738e-02 7.52164e-04 2.09770e-04 1.69979e-03 9.77822e-04 1.45396e-02 2.81765e-02 3.89417e-02 0.00000e+00 4.67200e-02 0.00000e+00 1.89883e-01 0.00000e+00 2.68408e-02 0.00000e+00 6.18295e-03 1.36996e-02 1.55835e-03 1.25141e-03 8.09308e-05 6.57589e-05 6.67418e-05 4.10658e-05 3.36762e-03 1.12689e-02        625 0.00000e+00 0.00000e+00 
            5            3    169       12769     9.97193e-02 4.27020e-06 1.71367e-07 1.41803e-03 1.31110e-03 1.00195e-03 3.15536e-04 7.54068e-03 3.82396e-04 5.77925e-04 2.60381e-05 1.50702e-03 1.12410e-04 9.67259e-03 5.12433e-04 1.63508e-02 0.00000e+00 4.16042e-02 0.00000e+00 1.25837e-01 0.00000e+00 5.20713e-02 0.00000e+00 3.83087e-03 2.20318e-04 1.37565e-03 5.93923e-05 6.80860e-05 3.36116e-06 5.67258e-05 1.38512e-06 1.55334e-03 1.38131e-04        625 0.00000e+00 0.00000e+00 
            6            3    169       12769     9.96956e-02 4.42420e-06 2.03237e-06 5.76601e-03 2.37219e-04 1.16285e-03 7.36003e-04 8.70682e-03 6.53187e-03 6.40602e-04 3.35036e-04 1.59193e-03 4.32458e-04 1.09967e-02 7.32366e-03 2.15151e-02 0.00000e+00 1.84700e-02 0.00000e+00 1.66861e-01 0.00000e+00 5.26031e-02 0.00000e+00 4.37275e-03 3.07881e-03 1.62878e-03 1.30127e-03 8.04440e-05 6.88017e-05 6.47952e-05 4.46618e-05 1.79184e-03 1.38599e-03        625 0.00000e+00 0.00000e+00 
            7            4    441       40401     9.64407e-02 4.16800e-06 3.32986e-08 2.92493e-03 7.32928e-05 2.58580e-03 2.99671e-04 1.71508e-02 5.30289e-04 1.93403e-03 1.57033e-04 3.68278e-03 1.47759e-04 2.28480e-02 8.22975e-04 5.64683e-02 0.00000e+00 8.30975e-02 0.00000e+00 3.44527e-01 0.00000e+00 1.03127e-01 0.00000e+00 6.27186e-03 2.41047e-04 4.36490e-03 1.46867e-04 1.18289e-04 8.19816e-06 1.12447e-04 1.24064e-05 4.65548e-03 1.00047e-04       1681 0.00000e+00 0.00000e+00 
            8            4    441       40401     9.64661e-02 5.43760e-06 7.19659e-06 1.63878e-02 2.31902e-04 2.81846e-03 2.94395e-04 1.70963e-02 4.02816e-04 1.65983e-03 6.21815e-05 3.65415e-03 1.44558e-04 2.24938e-02 5.04970e-04 6.67812e-02 0.00000e+00 6.48216e-02 0.00000e+00 4.01157e-01 0.00000e+00 1.23563e-01 0.00000e+00 6.24995e-03 1.38279e-04 4.33894e-03 8.17713e-05 1.18991e-04 3.08236e-06 1.03789e-04 7.06988e-06 4.68650e-03 1.48779e-04       1681 0.00000e+00 0.00000e+00 
            9            5    778       98308     9.00215e-02 4.27820e-06 2.50462e-07 1.23738e-02 1.58893e-04 9.81717e-03 5.97781e-04 5.17789e-02 1.45258e-03 4.56494e-03 3.68032e-04 1.35974e-02 3.93205e-04 7.00941e-02 2.15711e-03 1.83226e-01 0.00000e+00 1.75844e-01 0.00000e+00 8.86292e-01 0.00000e+00 3.41416e-01 0.00000e+00 1.69434e-02 6.61433e-04 1.43883e-02 4.22022e-04 4.12496e-04 1.92793e-05 6.41802e-04 1.13809e-04 1.39530e-02 2.40432e-04       6055 0.00000e+00 0.00000e+00 
           10            5   1114      125314     8.90560e-02 4.79940e-06 6.32852e-07 7.13371e-03 1.01820e-04 1.27283e-02 1.13204e-03 5.17795e-02 1.02140e-03 5.54521e-03 8.83044e-05 1.54949e-02 1.87232e-04 7.30017e-02 1.29869e-03 2.36531e-01 0.00000e+00 1.89308e-01 0.00000e+00 1.12612e+00 0.00000e+00 4.27565e-01 0.00000e+00 1.50467e-02 4.33192e-04 1.52488e-02 3.40286e-04 3.93418e-04 2.43430e-05 5.74232e-04 7.02346e-05 1.50474e-02 1.22232e-04       5690 0.00000e+00 0.00000e+00 
           11            5   1114      125314     8.90544e-02 6.03640e-06 7.59169e-06 7.04425e-02 1.24611e-04 1.35164e-02 9.59970e-04 5.18458e-02 1.49512e-03 5.35599e-03 1.71742e-04 1.55414e-02 4.24615e-04 7.29299e-02 1.96381e-03 2.66748e-01 0.00000e+00 1.88180e-01 0.00000e+00 1.26006e+00 0.00000e+00 4.78624e-01 0.00000e+00 1.50881e-02 4.03780e-04 1.52266e-02 6.51118e-04 3.91512e-04 1.68011e-05 5.62873e-04 1.37641e-05 1.51346e-02 3.87973e-04       5690 0.00000e+00 0.00000e+00 
           12            6   2452      331972     7.40893e-02 4.88960e-06 1.00410e-06 1.87290e-02 3.35829e-04 4.21034e-02 1.48589e-03 1.53511e-01 1.50552e-03 1.63930e-02 3.00239e-03 5.53681e-02 7.69079e-04 2.25719e-01 1.12275e-03 7.44147e-01 0.00000e+00 5.51460e-01 0.00000e+00 3.14095e+00 0.00000e+00 1.29799e+00 0.00000e+00 3.55899e-02 9.65014e-04 4.95383e-02 5.37685e-04 1.21860e-03 5.03390e-05 2.79711e-03 1.40672e-04 4.59922e-02 6.16579e-04      21717 0.00000e+00 0.00000e+00 
           13            6   2458      332710     7.40893e-02 6.23760e-06 5.36746e-07 1.46944e-01 2.10643e-03 4.51900e-02 1.96581e-03 1.53952e-01 4.52318e-03 1.55828e-02 1.57573e-03 5.53360e-02 5.82733e-04 2.25336e-01 6.69271e-03 8.10086e-01 0.00000e+00 5.44432e-01 0.00000e+00 3.47163e+00 0.00000e+00 1.46560e+00 0.00000e+00 3.55381e-02 1.06835e-03 5.02017e-02 1.60072e-03 1.20919e-03 6.29407e-05 2.71448e-03 4.71580e-04 4.64437e-02 7.30877e-04      21709 0.00000e+00 0.00000e+00 
           14            7   4296      646604     5.93502e-02 6.29040e-06 1.06424e-06 9.60836e-02 8.44231e-04 1.01101e-01 2.67973e-03 3.45326e-01 3.62738e-03 3.14244e-02 5.36963e-03 1.27821e-01 1.00426e-03 5.05368e-01 7.80952e-03 1.67127e+00 0.00000e+00 1.08028e+00 0.00000e+00 6.84001e+00 0.00000e+00 2.89382e+00 0.00000e+00 6.78450e-02 1.33630e-03 1.19172e-01 2.94689e-03 3.98156e-03 4.46863e-05 7.00422e-03 1.93145e-04 1.04212e-01 2.18983e-03      55918 0.00000e+00 0.00000e+00 
           15            7   5186      776734     5.01360e-02 6.90060e-06 2.43395e-06 2.24812e-01 6.55071e-04 1.27956e-01 3.98321e-03 3.90322e-01 2.86092e-03 3.73969e-02 1.16801e-03 1.52187e-01 2.71117e-03 5.80885e-01 4.70011e-03 2.17061e+00 0.00000e+00 1.31322e+00 0.00000e+00 8.79176e+00 0.00000e+00 3.74011e+00 0.00000e+00 7.02077e-02 8.11385e-04 1.38606e-01 1.83653e-03 3.68925e-03 7.65589e-05 7.45562e-03 7.76969e-04 1.22046e-01 2.00707e-03      63186 0.00000e+00 0.00000e+00 
           16            8   7592     1159530     3.62485e-02 7.00020e-06 1.29210e-06 1.69438e-01 6.71377e-04 2.16050e-01 9.82667e-03 6.63191e-01 1.11769e-02 5.36734e-02 1.91560e-03 2.61742e-01 1.83938e-03 9.80119e-01 8.69073e-03 3.46507e+00 0.00000e+00 2.08836e+00 0.00000e+00 1.35784e+01 0.00000e+00 5.98688e+00 0.00000e+00 1.12871e-01 1.35083e-03 2.36829e-01 5.62025e-03 1.09427e-02 1.90421e-04 1.57276e-02 8.70178e-04 2.04891e-01 7.43783e-03     108967 0.00000e+00 0.00000e+00 
           17            8   9046     1400556     2.69661e-02 9.03480e-06 1.36344e-06 1.55749e-01 1.01280e-03 2.71130e-01 1.04069e-02 8.14204e-01 1.54349e-02 6.61226e-02 4.47614e-03 3.24716e-01 1.70631e-03 1.20684e+00 2.09800e-02 4.36791e+00 0.00000e+00 2.65874e+00 0.00000e+00 1.70597e+01 0.00000e+00 7.54879e+00 0.00000e+00 1.27334e-01 1.59726e-03 3.01195e-01 4.18250e-03 1.05901e-02 1.54660e-04 1.65034e-02 7.72453e-04 2.58735e-01 6.32957e-03     138352 0.00000e+00 0.00000e+00 
           18            8   9821     1519033     2.40246e-02 1.07946e-05 2.12268e-06 4.14023e-01 2.74638e-03 3.42450e-01 2.79113e-02 1.22872e+00 6.26361e-02 7.33909e-02 4.49166e-03 4.40616e-01 5.48064e-03 1.74486e+00 5.56337e-02 5.23270e+00 0.00000e+00 2.87073e+00 0.00000e+00 2.01334e+01 0.00000e+00 9.04515e+00 0.00000e+00 2.26190e-01 1.64015e-03 3.71254e-01 2.89428e-03 8.40380e-02 3.72727e-04 4.06889e-02 1.67713e-03 3.66298e-01 7.00286e-02     167857 0.00000e+00 0.00000e+00 
           19            9  13407     2111489     1.45048e-02 1.57184e-05 4.77608e-06 2.55535e-01 1.90342e-03 5.02988e-01 3.13382e-02 1.80205e+00 6.52760e-02 9.80280e-02 9.96448e-03 8.19217e-01 4.19953e-03 2.72210e+00 5.14223e-02 7.62433e+00 0.00000e+00 2.76852e+00 0.00000e+00 2.88557e+01 0.00000e+00 1.31740e+01 0.00000e+00 2.77142e-01 1.54176e-03 6.13233e-01 4.70800e-03 8.93661e-02 3.12696e-04 5.92463e-02 2.15920e-03 5.72319e-01 6.46822e-02     273185 0.00000e+00 0.00000e+00 
           20            9  15473     2442979     8.17880e-03 1.61620e-05 3.74885e-06 1.83445e-01 2.76223e-03 5.99903e-01 3.51826e-02 2.20855e+00 3.38053e-02 1.14397e-01 1.07142e-02 1.07825e+00 1.70706e-02 3.40432e+00 1.21045e-02 9.06987e+00 0.00000e+00 3.12825e+00 0.00000e+00 3.39747e+01 0.00000e+00 1.56248e+01 0.00000e+00 3.09174e-01 1.72035e-03 7.84244e-01 2.87133e-03 9.18391e-02 5.11469e-04 6.70940e-02 1.98250e-03 7.23945e-01 4.64303e-02     347983 0.00000e+00 0.00000e+00 
           21            9  17048     2699524     4.92390e-03 1.62532e-05 2.29779e-06 1.54684e-01 2.13534e-03 6.73478e-01 3.79703e-02 2.45252e+00 4.73713e-02 1.31475e-01 3.58599e-03 1.25695e+00 2.68389e-02 3.84433e+00 7.45077e-02 1.01248e+01 0.00000e+00 3.31171e+00 0.00000e+00 3.79004e+01 0.00000e+00 1.74176e+01 0.00000e+00 3.29287e-01 2.79972e-03 8.84890e-01 9.08724e-03 9.40590e-02 3.89530e-04 7.33048e-02 5.17645e-04 8.12278e-01 6.02705e-02     390207 0.00000e+00 0.00000e+00 
           22            9  18282     2893578     3.18973e-03 1.62016e-05 1.87915e-06 1.45970e-01 2.91338e-03 7.27664e-01 3.62241e-02 2.53004e+00 5.27148e-02 1.42797e-01 3.17507e-03 1.36371e+00 2.05976e-02 4.04022e+00 7.19204e-02 1.09506e+01 0.00000e+00 3.48769e+00 0.00000e+00 4.09786e+01 0.00000e+00 1.88344e+01 0.00000e+00 3.32385e-01 2.38244e-03 9.09761e-01 5.51953e-03 9.62217e-02 2.47208e-04 7.94098e-02 3.46254e-04 8.41745e-01 6.59643e-02     397813 0.00000e+00 0.00000e+00 
           23            9  18918     2986610     2.17378e-03 1.68624e-05 2.76694e-06 3.74996e-01 2.57320e-03 7.89041e-01 3.60148e-02 2.62999e+00 5.52229e-02 1.48361e-01 4.17552e-03 1.59059e+00 3.19590e-02 4.37294e+00 4.50395e-02 1.17785e+01 0.00000e+00 3.58923e+00 0.00000e+00 4.41767e+01 0.00000e+00 2.03274e+01 0.00000e+00 3.38577e-01 1.82040e-03 9.50332e-01 5.58429e-03 9.93037e-02 3.60769e-04 8.53186e-02 3.33792e-04 8.73182e-01 6.35663e-02     414679 0.00000e+00 0.00000e+00 
           24           10  20933     3322147     1.49099e-03 1.62262e-05 2.63328e-06 6.36389e-01 4.53279e-03 9.26227e-01 4.94197e-02 3.43573e+00 2.44047e-01 1.68340e-01 3.79565e-03 1.84039e+00 4.66644e-02 5.44870e+00 2.02377e-01 1.35551e+01 0.00000e+00 3.88413e+00 0.00000e+00 5.02709e+01 0.00000e+00 2.32910e+01 0.00000e+00 4.62584e-01 2.84521e-03 1.09223e+00 1.08391e-02 2.51945e-01 2.05811e-04 1.34036e-01 5.07944e-03 1.14691e+00 2.41329e-01     464000 0.00000e+00 0.00000e+00 
           25           10  26160     4174688     7.87422e-04 1.66100e-05 1.74360e-06 4.03712e-01 2.66495e-03 1.16560e+00 4.31728e-02 4.11528e+00 2.36655e-01 2.25815e-01 1.92293e-03 2.50217e+00 1.65144e-01 6.84834e+00 8.83101e-02 1.71326e+01 0.00000e+00 4.63543e+00 0.00000e+00 6.27337e+01 0.00000e+00 2.95187e+01 0.00000e+00 5.23456e-01 3.15491e-03 1.34675e+00 4.98487e-03 2.89670e-01 3.54064e-04 1.69718e-01 6.13106e-04 1.37305e+00 2.44773e-01     561426 0.00000e+00 0.00000e+00 
           26           10  29379     4696843     4.63603e-04 1.67424e-05 1.90148e-06 3.22128e-01 3.72997e-03 1.31416e+00 4.23723e-02 4.45147e+00 1.94546e-01 2.23109e-01 4.34140e-03 2.77182e+00 1.61252e-01 7.45206e+00 3.65091e-02 1.94074e+01 0.00000e+00 5.11744e+00 0.00000e+00 7.09568e+01 0.00000e+00 3.34098e+01 0.00000e+00 5.46234e-01 1.84941e-03 1.46511e+00 1.16426e-02 2.94926e-01 1.11321e-03 2.00093e-01 1.21777e-03 1.49447e+00 2.21167e-01     602398 0.00000e+00 0.00000e+00 
           27           10  32237     5155511     2.54435e-04 1.65286e-05 1.09656e-06 2.04380e-01 3.35774e-03 1.44815e+00 4.05507e-02 4.72700e+00 2.10389e-01 2.48470e-01 4.39977e-03 3.04940e+00 1.65925e-01 8.03096e+00 4.33367e-02 2.13158e+01 0.00000e+00 5.50825e+00 0.00000e+00 7.78702e+01 0.00000e+00 3.65870e+01 0.00000e+00 5.72914e-01 3.64372e-03 1.57717e+00 2.07622e-02 3.01121e-01 6.27668e-04 2.13187e-01 1.93535e-03 1.57996e+00 2.47666e-01     642033 0.00000e+00 0.00000e+00 
           28           10  33992     5411172     1.24719e-04 1.65596e-05 2.64532e-06 9.59420e-02 2.05773e-03 1.52460e+00 3.85856e-02 4.89839e+00 1.54496e-01 2.61381e-01 5.94687e-03 3.20100e+00 1.81926e-01 8.36722e+00 6.57381e-02 2.23404e+01 0.00000e+00 5.73086e+00 0.00000e+00 8.18518e+01 0.00000e+00 3.85261e+01 0.00000e+00 5.82397e-01 5.58479e-03 1.64062e+00 1.10208e-02 3.04768e-01 7.60186e-04 2.20749e-01 1.20445e-03 1.64684e+00 1.94620e-01     665545 0.00000e+00 0.00000e+00 
           29           10  34659     5520475     7.98234e-05 1.65078e-05 2.18150e-06 9.47137e-02 2.25065e-03 1.56358e+00 4.45610e-02 4.94127e+00 2.08692e-01 2.66246e-01 5.30274e-03 3.26761e+00 8.18208e-02 8.48158e+00 1.44114e-01 2.28812e+01 0.00000e+00 5.85589e+00 0.00000e+00 8.32039e+01 0.00000e+00 3.95505e+01 0.00000e+00 5.85568e-01 3.18203e-03 1.66201e+00 1.15695e-02 3.07377e-01 4.41213e-04 2.28380e-01 1.51961e-03 1.64866e+00 2.28938e-01     673097 0.00000e+00 0.00000e+00 
           30           10  35329     5632605     4.33368e-05 1.70084e-05 2.32863e-06 7.71339e-02 1.46911e-03 1.59765e+00 4.77756e-02 5.04270e+00 2.04460e-01 2.64579e-01 5.04335e-03 3.36304e+00 1.89956e-01 8.67855e+00 5.93599e-02 2.32871e+01 0.00000e+00 5.95181e+00 0.00000e+00 8.55268e+01 0.00000e+00 4.00226e+01 0.00000e+00 5.88527e-01 4.94473e-03 1.70600e+00 2.51462e-02 3.10232e-01 6.82846e-04 2.36672e-01 1.52341e-03 1.68491e+00 2.41435e-01     687555 0.00000e+00 0.00000e+00 
           31           10  35596     5676764     3.44966e-05 1.65906e-05 2.58704e-06 2.24868e-01 3.56271e-03 1.63262e+00 4.84620e-02 5.15898e+00 1.70261e-01 2.70555e-01 8.78585e-03 3.47471e+00 2.16323e-01 8.91692e+00 9.23021e-02 2.38085e+01 0.00000e+00 5.96732e+00 0.00000e+00 8.67902e+01 0.00000e+00 4.08672e+01 0.00000e+00 5.92794e-01 1.87660e-03 1.73991e+00 2.50823e-02 3.13691e-01 6.93263e-04 2.47977e-01 6.29429e-04 1.73565e+00 2.03989e-01     701427 0.00000e+00 0.00000e+00 
           32           10  37343     5951065     2.26034e-05 1.62400e-05 1.86350e-06 2.54656e-01 2.65762e-03 1.73887e+00 3.75764e-02 5.53378e+00 1.59359e-01 2.92829e-01 1.25978e-02 4.24829e+00 3.98546e-01 1.00883e+01 2.67698e-01 2.51833e+01 0.00000e+00 6.21688e+00 0.00000e+00 9.16917e+01 0.00000e+00 4.34198e+01 0.00000e+00 6.35233e-01 3.81374e-03 1.88300e+00 2.57937e-02 3.23282e-01 4.99746e-04 2.64108e-01 2.89967e-03 1.86143e+00 1.91854e-01     754687 0.00000e+00 0.00000e+00 
           33           10  39531     6325161     1.31354e-05 1.68218e-05 1.76957e-06 2.18637e-01 3.32165e-03 1.85331e+00 3.13067e-02 5.79336e+00 1.43661e-01 3.18688e-01 1.17266e-02 4.97129e+00 4.87520e-01 1.10906e+01 3.36722e-01 2.69037e+01 0.00000e+00 6.56052e+00 0.00000e+00 9.82341e+01 0.00000e+00 4.62613e+01 0.00000e+00 6.47416e-01 5.86391e-03 1.98889e+00 2.21634e-02 3.29740e-01 3.38747e-04 2.79847e-01 1.78623e-03 1.94775e+00 1.79582e-01     793347 0.00000e+00 0.00000e+00 
           34           10  41129     6633183     8.02410e-06 1.64680e-05 9.15160e-07 2.72849e-01 3.42719e-03 1.96476e+00 4.00976e-02 5.95323e+00 1.81969e-01 3.32466e-01 1.62811e-02 5.44023e+00 5.39763e-02 1.17335e+01 2.09286e-01 2.85055e+01 0.00000e+00 6.88136e+00 0.00000e+00 1.02859e+02 0.00000e+00 4.86356e+01 0.00000e+00 6.53773e-01 1.38384e-03 2.04705e+00 1.31961e-02 3.36909e-01 3.84895e-04 2.97205e-01 1.87450e-03 1.99675e+00 1.97580e-01     813478 0.00000e+00 0.00000e+00 
           35           10  43028     6996882     5.15187e-06 1.67736e-05 3.75009e-06 4.14391e-01 2.60170e-03 2.09105e+00 2.88035e-02 6.19278e+00 2.94350e-01 3.55644e-01 1.51756e-02 6.00432e+00 3.19829e-01 1.25607e+01 6.19059e-01 3.01513e+01 0.00000e+00 7.18400e+00 0.00000e+00 1.08822e+02 0.00000e+00 5.13806e+01 0.00000e+00 6.61873e-01 3.17644e-03 2.13244e+00 8.83165e-03 3.42886e-01 5.87525e-04 3.12233e-01 2.08234e-03 2.07640e+00 2.86579e-01     838954 0.00000e+00 0.00000e+00 
           36           10  45818     7527748     3.44061e-06 1.71190e-05 2.66825e-06 6.06391e-01 3.91674e-03 2.30129e+00 2.27617e-02 8.91891e+00 3.85396e-01 3.91496e-01 1.66568e-02 6.96933e+00 7.38485e-01 1.62882e+01 3.40464e-01 3.26184e+01 0.00000e+00 7.60183e+00 0.00000e+00 1.17093e+02 0.00000e+00 5.57793e+01 0.00000e+00 9.12087e-01 6.83820e-03 2.43616e+00 1.55253e-02 9.21955e-01 5.41235e-04 5.53975e-01 1.91834e-02 3.30068e+00 3.94723e-01     933582 0.00000e+00 0.00000e+00 
           37           10  50374     8310640     2.09088e-06 1.85942e-05 8.07974e-06 6.07932e-01 3.67563e-03 2.58781e+00 1.95302e-02 9.50778e+00 3.29676e-01 4.39807e-01 9.35376e-03 7.42369e+00 6.15811e-01 1.73806e+01 2.93228e-01 3.62369e+01 0.00000e+00 8.28112e+00 0.00000e+00 1.30156e+02 0.00000e+00 6.17687e+01 0.00000e+00 9.40697e-01 6.42068e-03 2.61535e+00 2.12826e-02 9.52010e-01 6.54460e-04 6.73591e-01 3.32470e-03 3.46245e+00 3.77503e-01     995643 0.00000e+00 0.00000e+00 
           38           10  54914     9092548     1.26913e-06 1.74560e-05 2.74760e-06 6.56419e-01 3.86939e-03 2.87443e+00 2.88327e-02 1.00397e+01 3.77787e-01 4.35490e-01 2.15378e-02 7.86704e+00 6.10513e-01 1.83523e+01 3.04332e-01 4.00684e+01 0.00000e+00 9.04828e+00 0.00000e+00 1.42369e+02 0.00000e+00 6.81788e+01 0.00000e+00 9.78418e-01 4.98528e-03 2.81100e+00 2.10350e-02 9.76605e-01 2.13842e-03 7.40182e-01 2.28998e-03 3.60724e+00 4.33466e-01    1061447 0.00000e+00 0.00000e+00 
           39           10  59352     9782820     7.81147e-07 1.75790e-05 3.82136e-06 6.75029e-01 3.37884e-03 3.14192e+00 2.84406e-02 1.06059e+01 3.11228e-01 4.68166e-01 2.07424e-02 8.48960e+00 6.60168e-01 1.95747e+01 3.79894e-01 4.39498e+01 0.00000e+00 9.64895e+00 0.00000e+00 1.56512e+02 0.00000e+00 7.45332e+01 0.00000e+00 1.00045e+00 5.99892e-03 3.00075e+00 1.28412e-02 1.06416e+00 8.25091e-04 7.95904e-01 2.37335e-03 3.77086e+00 3.90396e-01    1120653 0.00000e+00 0.00000e+00 
           40           10  64276    10490922     4.80908e-07 1.78104e-05 3.04640e-06 1.03712e+00 6.43234e-03 3.42586e+00 2.61704e-02 1.10370e+01 3.41792e-01 5.00965e-01 3.57351e-03 8.97893e+00 6.62437e-01 2.05290e+01 3.57726e-01 4.80326e+01 0.00000e+00 1.03245e+01 0.00000e+00 1.71718e+02 0.00000e+00 8.17377e+01 0.00000e+00 1.02566e+00 1.05632e-02 3.16591e+00 2.10925e-02 1.06675e+00 6.87467e-04 8.33370e-01 2.33891e-03 3.93432e+00 4.03093e-01    1166605 0.00000e+00 0.00000e+00 
           41           11  70796    11374936     2.87117e-07 1.72648e-05 3.97421e-06 1.04278e+00 4.56383e-03 3.75570e+00 3.26714e-02 1.16162e+01 3.32147e-01 5.59478e-01 8.36367e-03 9.75902e+00 6.63868e-01 2.19480e+01 4.07177e-01 5.28502e+01 0.00000e+00 1.12104e+01 0.00000e+00 1.88313e+02 0.00000e+00 9.00989e+01 0.00000e+00 1.07312e+00 3.81077e-03 3.39673e+00 2.36717e-02 1.07848e+00 5.65565e-04 8.63398e-01 3.66532e-03 4.12921e+00 4.05691e-01    1231486 0.00000e+00 0.00000e+00 
           42           11  76881    12182001     1.80487e-07 1.72162e-05 2.26552e-06 1.20117e+00 3.95455e-03 4.10738e+00 3.96890e-02 1.25693e+01 2.52161e-01 6.08031e-01 1.06834e-02 1.10090e+01 1.00076e+00 2.42007e+01 7.87456e-01 5.84228e+01 0.00000e+00 1.18703e+01 0.00000e+00 2.06234e+02 0.00000e+00 9.99001e+01 0.00000e+00 1.17118e+00 6.01811e-03 3.75576e+00 2.80160e-02 1.09329e+00 2.99245e-04 9.00797e-01 4.03947e-03 4.48415e+00 3.44882e-01    1354243 0.00000e+00 0.00000e+00 
           43           11  83893    13162203     1.19968e-07 1.77742e-05 3.33948e-06 1.09989e+00 8.66959e-03 4.55250e+00 4.33966e-02 1.37272e+01 2.42122e-01 6.76274e-01 1.03136e-02 1.38480e+01 1.20361e+00 2.82676e+01 1.00742e+00 6.45671e+01 0.00000e+00 1.28077e+01 0.00000e+00 2.28956e+02 0.00000e+00 1.10118e+02 0.00000e+00 1.30817e+00 8.62728e-03 4.21269e+00 4.42308e-02 1.12419e+00 1.44122e-04 9.67421e-01 4.27440e-03 4.83554e+00 3.31138e-01    1505087 0.00000e+00 0.00000e+00 
           44           11  92223    14553693     8.23355e-08 1.73874e-05 2.14309e-06 1.28998e+00 7.13030e-03 5.11278e+00 2.09358e-01 1.49466e+01 5.68771e-01 7.68572e-01 2.47088e-02 1.72629e+01 4.92672e-01 3.29982e+01 1.05865e+00 7.15683e+01 0.00000e+00 1.41034e+01 0.00000e+00 2.51542e+02 0.00000e+00 1.22251e+02 0.00000e+00 1.37331e+00 6.32152e-03 4.67812e+00 4.14789e-02 1.16126e+00 7.79816e-04 1.05617e+00 4.17709e-03 5.23463e+00 4.87057e-01    1655597 0.00000e+00 0.00000e+00 
           45           11 103398    16301644     5.24386e-08 1.77846e-05 3.26290e-06 1.41927e+00 7.13059e-03 5.71531e+00 3.42839e-02 1.63131e+01 4.95940e-01 8.97467e-01 5.10802e-02 2.07347e+01 1.90407e-01 3.79645e+01 6.02970e-01 8.02496e+01 0.00000e+00 1.57706e+01 0.00000e+00 2.79978e+02 0.00000e+00 1.35242e+02 0.00000e+00 1.44093e+00 4.75961e-03 5.16859e+00 5.59334e-02 1.19117e+00 3.34988e-04 1.12541e+00 2.55267e-03 5.70063e+00 4.35352e-01    1806343 0.00000e+00 0.00000e+00 
           46           11 115687    18125575     3.50390e-08 1.76034e-05 2.89397e-06 1.68681e+00 8.13764e-03 6.44207e+00 3.73276e-02 1.74435e+01 2.46121e-01 9.02062e-01 4.13319e-02 2.34723e+01 1.48740e+00 4.18390e+01 1.32467e+00 8.88562e+01 0.00000e+00 1.72281e+01 0.00000e+00 3.12971e+02 0.00000e+00 1.51454e+02 0.00000e+00 1.49464e+00 5.19353e-03 5.59309e+00 7.01799e-02 1.22475e+00 9.90651e-04 1.20469e+00 3.81201e-03 6.11911e+00 2.71184e-01    1931920 0.00000e+00 0.00000e+00 
           47           11 130081    20154359     2.30663e-08 1.76702e-05 2.31729e-06 1.81407e+00 1.06150e-02 7.24097e+00 4.00610e-02 1.82698e+01 2.75996e-01 1.01132e+00 2.82911e-02 2.48840e+01 1.43861e+00 4.41883e+01 1.32517e+00 9.98154e+01 0.00000e+00 1.90559e+01 0.00000e+00 3.48668e+02 0.00000e+00 1.69585e+02 0.00000e+00 1.50621e+00 6.16933e-03 5.95870e+00 8.94601e-02 1.25225e+00 3.35036e-04 1.27110e+00 1.03336e-02 6.37155e+00 3.29374e-01    2017892 0.00000e+00 0.00000e+00 
           48           11 144977    22403349     1.53999e-08 1.78712e-05 1.36711e-06 1.93125e+00 1.25694e-02 8.21050e+00 4.84265e-02 1.97645e+01 2.24564e-01 1.13976e+00 3.74730e-02 2.73067e+01 1.73959e+00 4.82365e+01 1.53390e+00 1.10105e+02 0.00000e+00 2.15283e+01 0.00000e+00 3.83122e+02 0.00000e+00 1.87923e+02 0.00000e+00 1.59397e+00 3.74545e-03 6.46320e+00 3.34111e-02 1.32503e+00 1.42370e-03 1.50079e+00 1.95095e-03 6.80399e+00 3.72185e-01    2169056 0.00000e+00 0.00000e+00 
           49           11 161034    24722802     9.42464e-09 1.79748e-05 3.75798e-06 1.96017e+00 7.67819e-03 9.07803e+00 6.11625e-02 2.12461e+01 4.43972e-01 1.29034e+00 4.38706e-02 2.93975e+01 6.12002e-01 5.19619e+01 7.34935e-01 1.22862e+02 0.00000e+00 2.31582e+01 0.00000e+00 4.24440e+02 0.00000e+00 2.08041e+02 0.00000e+00 1.68518e+00 5.84314e-03 6.98959e+00 1.21214e-01 1.35403e+00 8.99583e-04 1.58416e+00 3.02402e-03 7.36645e+00 3.80003e-01    2317009 0.00000e+00 0.00000e+00 
           50           11 176291    26741699     6.04962e-09 1.79972e-05 4.43520e-06 2.12814e+00 8.72321e-03 9.99193e+00 5.84039e-02 2.21631e+01 1.44714e-01 1.41128e+00 5.61822e-02 3.05167e+01 7.69938e-01 5.41218e+01 6.98955e-01 1.34653e+02 0.00000e+00 2.49838e+01 0.00000e+00 4.67297e+02 0.00000e+00 2.28477e+02 0.00000e+00 1.72237e+00 3.78946e-03 7.36748e+00 6.06624e-02 1.37253e+00 3.88590e-04 1.62948e+00 1.58289e-03 7.72534e+00 3.11450e-01    2409168 0.00000e+00 0.00000e+00 
           51           11 194414    29018714     3.94853e-09 1.82852e-05 3.84046e-06 2.27162e+00 1.20729e-02 1.10185e+01 7.07915e-02 3.27554e+01 3.76712e-01 1.58445e+00 5.27194e-02 3.29914e+01 1.78737e+00 6.73650e+01 1.71043e+00 1.47852e+02 0.00000e+00 2.72735e+01 0.00000e+00 5.15689e+02 0.00000e+00 2.50904e+02 0.00000e+00 2.16200e+00 8.33157e-03 8.23749e+00 1.21925e-01 3.82088e+00 6.55694e-03 3.09306e+00 1.57264e-02 1.27936e+01 4.29571e-01    2590447 0.00000e+00 0.00000e+00 
           52           11 212896    31332092     2.53542e-09 1.97100e-05 1.07852e-05 2.48582e+00 1.15706e-02 1.21389e+01 8.24721e-02 3.43151e+01 1.33450e-01 1.53526e+00 8.46927e-02 3.49884e+01 1.51874e+00 7.08756e+01 1.53538e+00 1.63204e+02 0.00000e+00 2.94354e+01 0.00000e+00 5.62347e+02 0.00000e+00 2.76699e+02 0.00000e+00 2.23597e+00 1.26530e-02 8.88890e+00 7.70902e-02 3.86222e+00 1.04092e-03 3.25380e+00 3.00671e-03 1.33642e+01 2.53765e-01    2792949 0.00000e+00 0.00000e+00 
           53           11 232120    33718006     1.67787e-09 1.78620e-05 4.28974e-06 2.88889e+00 1.30722e-02 1.33171e+01 1.18199e-01 3.68429e+01 3.65918e-01 1.66345e+00 7.72281e-02 3.95688e+01 2.42780e+00 7.81151e+01 2.62000e+00 1.81305e+02 0.00000e+00 3.16617e+01 0.00000e+00 6.27147e+02 0.00000e+00 3.06546e+02 0.00000e+00 2.40607e+00 7.95670e-03 9.85056e+00 1.11918e-01 3.93100e+00 1.49055e-03 3.48737e+00 3.62949e-03 1.41887e+01 2.21075e-01    3071015 0.00000e+00 0.00000e+00 
           54           11 251153    36250165     1.23493e-09 1.78374e-05 1.45701e-06 3.62543e+00 7.05423e-03 1.48813e+01 6.90124e-02 4.02419e+01 1.20908e+00 1.84795e+00 8.51202e-02 5.03465e+01 2.39734e+00 9.24811e+01 3.65829e+00 2.02038e+02 0.00000e+00 3.43318e+01 0.00000e+00 6.97415e+02 0.00000e+00 3.41642e+02 0.00000e+00 2.70104e+00 9.11298e-03 1.09267e+01 1.47888e-01 4.07687e+00 8.47638e-04 3.79317e+00 1.18451e-02 1.52375e+01 7.79720e-01    3371068 0.00000e+00 0.00000e+00 
           55           12 276464    40019386     9.29775e-10 1.80566e-05 2.69404e-06 4.27703e+00 2.10026e-02 1.70220e+01 5.03544e-02 4.30757e+01 6.68339e-01 2.08180e+00 1.54957e-01 6.00180e+01 1.02040e+00 1.05226e+02 1.73555e+00 2.30319e+02 0.00000e+00 3.73839e+01 0.00000e+00 7.84120e+02 0.00000e+00 3.87971e+02 0.00000e+00 2.95088e+00 2.52335e-02 1.19296e+01 1.89536e-01 4.22331e+00 1.33951e-03 4.13336e+00 1.33749e-02 1.61075e+01 5.35292e-01    3610395 0.00000e+00 0.00000e+00 
           56           12 313285    45762243     6.46872e-10 2.13680e-05 1.73771e-05 4.78169e+00 1.93298e-03 1.95444e+01 7.18921e-02 4.67521e+01 3.39274e-01 2.41490e+00 4.87682e-02 7.09754e+01 8.09441e-01 1.20199e+02 6.83735e-01 2.62156e+02 0.00000e+00 4.29873e+01 0.00000e+00 9.01574e+02 0.00000e+00 4.43718e+02 0.00000e+00 3.22633e+00 7.24869e-03 1.31091e+01 2.63045e-01 4.37085e+00 1.10860e-03 4.46925e+00 1.06401e-02 1.73032e+01 4.41593e-01    3910960 0.00000e+00 0.00000e+00 
           57           12 351215    51544599     4.60966e-10 2.02448e-05 1.71266e-05 6.38105e+00 1.56447e-02 2.23244e+01 7.19606e-02 5.00030e+01 7.84070e-01 2.78833e+00 4.52338e-02 7.82849e+01 1.89901e+00 1.31140e+02 2.31168e+00 3.00072e+02 0.00000e+00 4.83337e+01 0.00000e+00 1.02194e+03 0.00000e+00 5.06378e+02 0.00000e+00 3.42801e+00 9.60410e-03 1.43557e+01 2.28921e-01 4.50461e+00 5.32721e-04 4.77606e+00 2.38710e-02 1.84188e+01 1.33372e-01    4187044 0.00000e+00 0.00000e+00 
           58           12 398464    57957638     3.27348e-10 1.77764e-05 3.96514e-06 7.13769e+00 3.61966e-02 2.59009e+01 1.42045e-01 5.41001e+01 9.09779e-01 3.27500e+00 5.03133e-02 8.61850e+01 9.49221e-01 1.43633e+02 1.81905e+00 3.43378e+02 0.00000e+00 5.40664e+01 0.00000e+00 1.17344e+03 0.00000e+00 5.81217e+02 0.00000e+00 3.69519e+00 1.08874e-02 1.58213e+01 2.10891e-01 4.69768e+00 1.06370e-03 5.27884e+00 6.66683e-03 1.97767e+01 2.19648e-01    4550090 0.00000e+00 0.00000e+00 
           59           12 449690    65121656     2.30483e-10 1.84686e-05 2.92941e-06 7.80569e+00 2.14279e-02 2.99671e+01 1.28399e-01 5.95562e+01 1.01154e+00 3.33627e+00 4.50672e-02 9.41234e+01 1.33201e+00 1.57097e+02 7.20540e-01 3.92279e+02 0.00000e+00 6.41578e+01 0.00000e+00 1.33591e+03 0.00000e+00 6.61830e+02 0.00000e+00 3.91482e+00 8.62169e-03 1.76483e+01 1.81019e-01 4.95271e+00 1.11382e-03 6.01541e+00 9.59982e-03 2.14624e+01 5.04611e-01    4997394 0.00000e+00 0.00000e+00 
           60           12 508783    73575061     1.54397e-10 1.81106e-05 2.08973e-06 0.00000e+00 0.00000e+00 3.41050e+01 1.74613e-01 6.34371e+01 1.43932e+00 3.86888e+00 5.48340e-02 1.00680e+02 2.40987e+00 1.68078e+02 3.76969e+00 4.44193e+02 0.00000e+00 7.34615e+01 0.00000e+00 1.51236e+03 0.00000e+00 7.49223e+02 0.00000e+00 4.13159e+00 1.15856e-02 1.91561e+01 3.28323e-01 5.06693e+00 2.31293e-03 6.30411e+00 2.14071e-02 2.29015e+01 5.13179e-01    5332750 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_6_func_0_beta=0.005_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    100        7744     1.12227e-01 1.01814e-05 2.17351e-05 1.90169e-03 7.00424e-03 4.10774e-04 6.86965e-05 0.00000e+00 0.00000e+00 4.54682e-04 1.94200e-04 1.15018e-02 4.63951e-02 1.21955e-02 4.68217e-02 2.39136e-03 0.00000e+00 2.88578e-02 0.00000e+00 2.39621e-02 0.00000e+00 1.46635e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00        784 1.22039e-04 2.92514e-05 
            1            1    100        7744     1.01633e-01 4.78140e-06 5.05563e-06 2.54585e-03 1.03537e-02 4.29401e-04 2.16639e-04 0.00000e+00 0.00000e+00 3.82919e-04 2.08560e-04 6.84446e-03 8.50371e-03 7.45248e-03 8.82380e-03 1.31277e-02 0.00000e+00 2.94799e-02 0.00000e+00 3.91530e-02 0.00000e+00 1.74304e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1078 1.60413e-04 8.26095e-05 
            2            2    100        7744     1.01410e-01 3.98760e-06 1.50279e-06 2.14961e-03 9.70087e-03 4.35440e-04 2.80618e-04 0.00000e+00 0.00000e+00 3.78565e-04 1.85531e-04 1.02059e-02 1.29778e-02 1.08675e-02 1.33312e-02 2.16975e-02 0.00000e+00 2.93916e-02 0.00000e+00 6.80712e-02 0.00000e+00 2.28787e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1519 2.14674e-04 1.41455e-04 
            3            2    100        7744     1.01542e-01 4.02200e-06 1.58990e-06 3.55229e-03 8.40921e-03 4.84242e-04 3.29118e-04 0.00000e+00 0.00000e+00 6.33657e-04 1.74271e-03 1.45118e-02 2.11297e-02 1.54999e-02 2.30653e-02 2.84890e-02 0.00000e+00 2.80391e-02 0.00000e+00 9.08153e-02 0.00000e+00 4.64963e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1960 2.80347e-04 1.65429e-04 
            4            3    196       19600     9.99857e-02 4.00260e-06 1.74895e-06 1.77438e-03 1.60073e-03 1.13053e-03 7.15350e-04 0.00000e+00 0.00000e+00 1.62579e-03 3.70923e-03 3.37773e-02 3.99770e-02 3.62540e-02 4.42909e-02 1.82197e-02 0.00000e+00 2.99399e-02 0.00000e+00 1.16262e-01 0.00000e+00 5.08007e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4459 7.55404e-04 5.70140e-04 
            5            3    196       19600     1.00111e-01 4.13440e-06 1.98671e-06 5.85699e-03 1.97138e-04 1.26332e-03 8.29671e-04 0.00000e+00 0.00000e+00 9.42686e-04 4.79910e-04 3.67409e-02 1.10536e-02 3.87100e-02 1.21565e-02 2.41688e-02 0.00000e+00 3.03225e-02 0.00000e+00 1.52190e-01 0.00000e+00 5.96589e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       5488 9.23721e-04 6.00908e-04 
            6            4    484       59536     9.69187e-02 3.85100e-06 1.52334e-07 3.39650e-03 4.11266e-05 2.96542e-03 1.90063e-04 0.00000e+00 0.00000e+00 2.62187e-03 1.29987e-04 1.01126e-01 6.25663e-03 1.05927e-01 6.15165e-03 7.06957e-02 0.00000e+00 9.26876e-02 0.00000e+00 3.61670e-01 0.00000e+00 1.14335e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      14749 2.00480e-03 2.16404e-04 
            7            4    484       59536     9.68668e-02 4.01080e-06 8.37346e-07 4.17453e-03 3.82765e-05 3.23163e-03 1.36554e-04 0.00000e+00 0.00000e+00 2.34529e-03 1.43031e-04 1.15768e-01 6.53320e-03 1.20523e-01 6.45958e-03 8.10160e-02 0.00000e+00 9.03742e-02 0.00000e+00 4.10245e-01 0.00000e+00 1.33915e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      16513 2.23126e-03 5.66779e-05 
            8            4    484       59536     9.68806e-02 4.01360e-06 7.11296e-07 2.84034e-02 3.25342e-04 3.51013e-03 1.51235e-04 0.00000e+00 0.00000e+00 2.33637e-03 8.91872e-05 1.37209e-01 7.48327e-03 1.42529e-01 7.58819e-03 9.88312e-02 0.00000e+00 8.99786e-02 0.00000e+00 4.74057e-01 0.00000e+00 1.60773e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      19012 2.78779e-03 1.66975e-04 
            9            5   1090      185428     9.02065e-02 5.05080e-06 6.28683e-06 1.25926e-02 2.08749e-04 1.56271e-02 7.93306e-04 0.00000e+00 0.00000e+00 7.95327e-03 2.15373e-04 4.82219e-01 3.25748e-02 5.02624e-01 3.19948e-02 3.27415e-01 0.00000e+00 2.43484e-01 0.00000e+00 1.30158e+00 0.00000e+00 5.20443e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      49882 1.19430e-02 5.76915e-04 
           10            5   1240      190576     8.94227e-02 4.71400e-06 4.97700e-07 1.32856e-02 1.62711e-04 1.75741e-02 1.94248e-03 0.00000e+00 0.00000e+00 8.28853e-03 2.10805e-04 4.96467e-01 2.31454e-02 5.17786e-01 2.35520e-02 3.66041e-01 0.00000e+00 2.82766e-01 0.00000e+00 1.46079e+00 0.00000e+00 5.88445e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      56497 1.24766e-02 2.17483e-04 
           11            5   1273      197719     8.94219e-02 4.87020e-06 9.67682e-07 1.16874e-01 6.71554e-04 1.92746e-02 1.85946e-03 0.00000e+00 0.00000e+00 8.57147e-03 4.56654e-04 5.69637e-01 1.95408e-02 5.93311e-01 1.93092e-02 4.26441e-01 0.00000e+00 2.97104e-01 0.00000e+00 1.71232e+00 0.00000e+00 6.77118e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      63700 1.44653e-02 4.30228e-05 
           12            6   2848      517650     7.43527e-02 4.91580e-06 6.24892e-07 2.84629e-02 2.88443e-04 6.09501e-02 3.99773e-03 0.00000e+00 0.00000e+00 2.58979e-02 5.33330e-03 1.60498e+00 6.38691e-02 1.68098e+00 5.77150e-02 1.18210e+00 0.00000e+00 8.30592e-01 0.00000e+00 4.30153e+00 0.00000e+00 1.88074e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     150136 4.82867e-02 1.56670e-03 
           13            6   2848      517650     7.43527e-02 5.88420e-06 2.09979e-06 2.76214e-01 4.38920e-03 6.50688e-02 3.78822e-03 0.00000e+00 0.00000e+00 2.45102e-02 8.50408e-04 1.75547e+00 1.34781e-01 1.83430e+00 1.35278e-01 1.29422e+00 0.00000e+00 8.16963e-01 0.00000e+00 4.78528e+00 0.00000e+00 2.05912e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     161455 5.23276e-02 1.25458e-03 
           14            7   5176     1067256     5.79090e-02 5.74320e-06 1.04181e-06 1.60159e-01 1.39247e-03 1.54071e-01 7.56100e-03 0.00000e+00 0.00000e+00 5.23794e-02 7.60028e-03 3.90277e+00 7.47061e-02 4.09090e+00 6.69462e-02 2.87068e+00 0.00000e+00 1.77295e+00 0.00000e+00 1.01326e+01 0.00000e+00 4.48582e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     305956 1.32079e-01 1.53460e-03 
           15            7   6128     1241062     4.99985e-02 6.29640e-06 1.69302e-06 4.71362e-01 3.24236e-03 1.77945e-01 2.05124e-02 0.00000e+00 0.00000e+00 6.18297e-02 1.96131e-03 4.71056e+00 1.04129e-01 4.91432e+00 1.11527e-01 3.43434e+00 0.00000e+00 2.17065e+00 0.00000e+00 1.23467e+01 0.00000e+00 5.37102e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     374311 1.37448e-01 6.30303e-03 
           16            8   9332     1953698     3.49457e-02 6.34220e-06 2.37126e-06 3.05245e-01 1.73826e-03 2.97367e-01 1.98204e-02 0.00000e+00 0.00000e+00 9.34039e-02 7.71869e-04 8.06890e+00 2.48275e-01 8.44600e+00 2.56751e-01 5.79183e+00 0.00000e+00 3.76665e+00 0.00000e+00 2.03210e+01 0.00000e+00 9.03821e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     574084 2.77098e-01 7.21075e-03 
           17            8  10976     2334574     2.64958e-02 6.52600e-06 1.67443e-06 3.25990e-01 2.42668e-03 3.75805e-01 3.20799e-02 0.00000e+00 0.00000e+00 1.12569e-01 3.18976e-03 1.01496e+01 4.27145e-01 1.06097e+01 4.51102e-01 7.22766e+00 0.00000e+00 2.94008e+00 0.00000e+00 2.53061e+01 0.00000e+00 1.11796e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     694477 3.39486e-01 2.03221e-02 
           18            8  12184     2601100     2.34914e-02 6.37620e-06 1.78101e-06 8.45050e-01 5.49164e-03 4.41262e-01 2.43192e-02 0.00000e+00 0.00000e+00 1.28316e-01 2.74355e-03 1.22239e+01 4.15811e-01 1.27736e+01 4.47524e-01 8.83222e+00 0.00000e+00 3.15703e+00 0.00000e+00 3.05853e+01 0.00000e+00 1.36064e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     822367 4.12002e-01 2.91893e-02 
           19            9  17130     3712146     1.24271e-02 6.97080e-06 2.43418e-06 4.09292e-01 2.35519e-03 7.18086e-01 2.82578e-02 0.00000e+00 0.00000e+00 1.72366e-01 8.44954e-03 1.83365e+01 7.18938e-01 1.92371e+01 7.40415e-01 1.32845e+01 0.00000e+00 4.15787e+00 0.00000e+00 4.52427e+01 0.00000e+00 2.05206e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1144297 7.16019e-01 1.79964e-02 
           20            9  19190     4179146     7.43945e-03 7.13360e-06 2.60965e-06 3.02051e-01 1.45680e-03 8.29212e-01 3.44107e-02 0.00000e+00 0.00000e+00 1.97646e-01 1.16681e-02 2.10491e+01 8.98925e-01 2.20882e+01 9.78268e-01 1.53503e+01 0.00000e+00 4.55244e+00 0.00000e+00 5.18119e+01 0.00000e+00 2.37849e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1292914 8.27623e-01 6.88820e-02 
           21            9  20710     4519402     4.34035e-03 7.05600e-06 1.80526e-06 2.27208e-01 2.01628e-03 9.13606e-01 3.47554e-02 0.00000e+00 0.00000e+00 2.19074e-01 3.19353e-03 2.30565e+01 8.74818e-01 2.42006e+01 9.55247e-01 1.70056e+01 0.00000e+00 4.82975e+00 0.00000e+00 5.68440e+01 0.00000e+00 2.60655e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1400077 9.10175e-01 8.24776e-02 
           22            9  21686     4738710     3.21647e-03 7.59340e-06 2.41950e-06 3.20904e-01 2.56645e-03 9.70746e-01 4.33594e-02 0.00000e+00 0.00000e+00 2.31784e-01 1.58504e-03 2.43907e+01 1.08737e+00 2.56035e+01 1.17889e+00 1.77328e+01 0.00000e+00 5.03312e+00 0.00000e+00 6.01892e+01 0.00000e+00 2.76131e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1476811 9.65336e-01 9.18756e-02 
           23            9  22670     4956818     2.68520e-03 8.45580e-06 2.39251e-06 1.07336e+00 8.92582e-03 1.05078e+00 4.36737e-02 0.00000e+00 0.00000e+00 2.42425e-01 6.03515e-03 2.63387e+01 6.48381e-01 2.76369e+01 7.35951e-01 1.93810e+01 0.00000e+00 5.23300e+00 0.00000e+00 6.51878e+01 0.00000e+00 3.00088e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1585444 1.03901e+00 9.23471e-02 
           24           10  28600     6285976     1.48173e-03 8.69700e-06 3.91117e-06 4.15426e-01 3.42406e-03 1.38465e+00 3.64972e-02 0.00000e+00 0.00000e+00 2.89404e-01 1.13410e-02 3.37076e+01 1.58185e+00 3.54378e+01 1.64180e+00 2.50440e+01 0.00000e+00 6.36591e+00 0.00000e+00 8.30703e+01 0.00000e+00 3.86110e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1950298 1.42047e+00 6.04815e-02 
           25           10  29774     6541146     1.20193e-03 1.09672e-05 4.26809e-06 7.75564e-01 4.99241e-03 1.48780e+00 3.49980e-02 0.00000e+00 0.00000e+00 3.02699e-01 4.35946e-03 3.59534e+01 1.34771e+00 3.78111e+01 1.45612e+00 2.69004e+01 0.00000e+00 6.56518e+00 0.00000e+00 8.92195e+01 0.00000e+00 4.15706e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2073925 1.53329e+00 1.07732e-01 
           26           10  33617     7409555     6.67951e-04 1.09546e-05 1.81313e-06 2.50284e-01 2.41112e-03 1.70899e+00 3.26055e-02 0.00000e+00 0.00000e+00 3.48634e-01 3.64196e-02 4.13829e+01 7.88576e-01 4.35246e+01 8.80026e-01 3.09234e+01 0.00000e+00 7.39090e+00 0.00000e+00 1.01365e+02 0.00000e+00 4.75264e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2323384 1.76864e+00 5.77518e-02 
           27           10  34023     7489917     5.46579e-04 1.25110e-05 3.62698e-06 7.05743e-01 7.02024e-03 1.77094e+00 3.77089e-02 0.00000e+00 0.00000e+00 3.52714e-01 3.82446e-02 4.27071e+01 7.90187e-01 4.49259e+01 8.52040e-01 3.18883e+01 0.00000e+00 7.46057e+00 0.00000e+00 1.04732e+02 0.00000e+00 4.91659e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2399383 1.84080e+00 2.62330e-02 
           28           10  37695     8315603     2.86955e-04 1.12494e-05 3.26303e-06 3.54095e-01 2.97785e-03 1.98064e+00 3.22634e-02 0.00000e+00 0.00000e+00 3.96595e-01 2.02796e-02 4.71788e+01 1.12441e+00 4.96087e+01 1.09784e+00 3.53339e+01 0.00000e+00 8.22440e+00 0.00000e+00 1.16174e+02 0.00000e+00 5.46494e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2625616 2.00591e+00 5.23572e-02 
           29           10  39427     8707015     1.46276e-04 1.29236e-05 1.55402e-06 2.29165e-01 4.07879e-03 2.08770e+00 3.61181e-02 0.00000e+00 0.00000e+00 4.19381e-01 1.53653e-02 4.92674e+01 9.91299e-01 5.18019e+01 8.77887e-01 3.69395e+01 0.00000e+00 8.51136e+00 0.00000e+00 1.21563e+02 0.00000e+00 5.68256e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2736895 2.08670e+00 1.31310e-01 
           30           10  40533     8955043     9.82594e-05 1.42922e-05 8.87542e-06 1.93876e-01 2.13417e-03 2.15313e+00 2.86307e-02 0.00000e+00 0.00000e+00 4.34536e-01 1.36624e-02 5.07704e+01 8.91127e-01 5.33617e+01 7.85826e-01 3.80857e+01 0.00000e+00 8.76634e+00 0.00000e+00 1.24759e+02 0.00000e+00 5.87771e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2808190 2.12758e+00 1.54005e-01 
           31           10  41343     9142151     6.19993e-05 1.20464e-05 1.00777e-06 1.68976e-01 2.83725e-03 2.22763e+00 3.43322e-02 0.00000e+00 0.00000e+00 4.37422e-01 1.56159e-02 5.17909e+01 8.62152e-01 5.44498e+01 7.56272e-01 3.89469e+01 0.00000e+00 8.95923e+00 0.00000e+00 1.27637e+02 0.00000e+00 6.01255e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2866255 2.19175e+00 1.18774e-01 
           32           10  42071     9304993     3.82842e-05 1.23890e-05 2.27039e-06 1.92183e-01 2.31088e-03 2.24958e+00 3.31903e-02 0.00000e+00 0.00000e+00 4.46906e-01 1.39137e-02 5.29119e+01 1.01070e+00 5.56171e+01 8.70188e-01 3.97695e+01 0.00000e+00 9.07536e+00 0.00000e+00 1.29564e+02 0.00000e+00 6.15042e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2916382 2.22795e+00 1.66403e-01 
           33           10  43007     9518377     2.31257e-05 1.24200e-05 1.01672e-06 1.42102e-01 2.13736e-03 2.30846e+00 2.73713e-02 0.00000e+00 0.00000e+00 4.71527e-01 1.71714e-02 5.41323e+01 9.27503e-01 5.69310e+01 8.18093e-01 4.07228e+01 0.00000e+00 9.25328e+00 0.00000e+00 1.33144e+02 0.00000e+00 6.32721e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2975035 2.29647e+00 1.29138e-01 
           34           10  43299     9584965     1.89797e-05 1.34730e-05 2.92744e-06 4.36452e-01 4.82694e-03 2.35991e+00 3.70386e-02 0.00000e+00 0.00000e+00 4.77118e-01 1.73721e-02 5.51852e+01 1.08341e+00 5.80440e+01 9.45700e-01 4.14623e+01 0.00000e+00 9.33861e+00 0.00000e+00 1.35483e+02 0.00000e+00 6.36937e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3021193 2.35068e+00 1.59206e-01 
           35           10  45077     9986103     1.36379e-05 1.27962e-05 1.12396e-06 6.71677e-01 5.22798e-03 2.52423e+00 3.19380e-02 0.00000e+00 0.00000e+00 4.87325e-01 1.79037e-02 5.81453e+01 1.22716e+00 6.11909e+01 9.82071e-01 4.39836e+01 0.00000e+00 9.66173e+00 0.00000e+00 1.43162e+02 0.00000e+00 6.76747e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3173338 2.52559e+00 2.60165e-01 
           36           11  47059    10455701     8.83228e-06 1.30412e-05 8.83339e-07 4.63958e-01 5.20083e-03 2.78372e+00 1.40953e-01 0.00000e+00 0.00000e+00 5.17047e-01 1.08826e-02 6.20868e+01 1.06305e+00 6.53238e+01 9.26387e-01 4.70899e+01 0.00000e+00 1.00728e+01 0.00000e+00 1.52755e+02 0.00000e+00 7.20861e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3337831 2.68572e+00 2.17690e-01 
           37           11  48753    10849931     5.62051e-06 1.35358e-05 2.22263e-06 4.26312e-01 2.76500e-03 2.93427e+00 1.18975e-01 0.00000e+00 0.00000e+00 5.59795e-01 3.88130e-02 6.53097e+01 7.47707e-01 6.87415e+01 6.19143e-01 4.93888e+01 0.00000e+00 1.04365e+01 0.00000e+00 1.60130e+02 0.00000e+00 7.61634e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3487036 2.83594e+00 1.72267e-01 
           38           11  50227    11223389     3.59240e-06 1.49180e-05 4.21377e-06 5.57755e-01 2.59836e-03 3.07158e+00 1.42522e-01 0.00000e+00 0.00000e+00 5.84536e-01 4.46768e-02 6.87884e+01 1.15747e+00 7.23983e+01 1.11912e+00 5.14804e+01 0.00000e+00 1.08740e+01 0.00000e+00 1.67589e+02 0.00000e+00 7.95690e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3616249 2.98774e+00 1.96480e-01 
           39           11  52627    11820393     2.18278e-06 1.39374e-05 3.11637e-06 5.74919e-01 2.46887e-03 3.24669e+00 1.00078e-01 0.00000e+00 0.00000e+00 5.45476e-01 4.45035e-02 7.31958e+01 4.20726e-01 7.71230e+01 4.11491e-01 5.50365e+01 0.00000e+00 1.13482e+01 0.00000e+00 1.76784e+02 0.00000e+00 8.44546e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3790297 3.34254e+00 2.06281e-01 
           40           11  54779    12416633     1.36318e-06 1.51566e-05 3.99259e-06 1.02848e+00 1.09852e-02 3.45629e+00 1.39406e-01 0.00000e+00 0.00000e+00 5.76260e-01 4.59650e-02 7.77928e+01 8.13032e-01 8.19779e+01 8.92009e-01 5.78420e+01 0.00000e+00 1.17084e+01 0.00000e+00 1.86944e+02 0.00000e+00 8.90399e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3965668 3.56651e+00 2.08629e-01 
           41           11  57917    13199819     8.91312e-07 1.49376e-05 3.38723e-06 1.22043e+00 9.99039e-03 3.69352e+00 9.30330e-02 0.00000e+00 0.00000e+00 6.06922e-01 2.07986e-02 8.34282e+01 1.19239e-01 8.79309e+01 2.44157e-01 6.24432e+01 0.00000e+00 1.24306e+01 0.00000e+00 2.00498e+02 0.00000e+00 9.52536e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4223359 3.85234e+00 2.47041e-01 
           42           11  61499    14094443     5.57000e-07 1.73268e-05 9.52974e-06 1.46447e+00 7.53823e-03 4.01700e+00 9.66072e-02 0.00000e+00 0.00000e+00 6.51600e-01 1.95836e-02 9.02501e+01 9.77527e-01 9.50390e+01 1.03306e+00 6.73657e+01 0.00000e+00 1.33633e+01 0.00000e+00 2.15027e+02 0.00000e+00 1.02893e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4507510 4.08971e+00 1.88090e-01 
           43           11  66955    15394023     3.21303e-07 1.60990e-05 3.91260e-06 1.38689e+00 7.12722e-03 4.41755e+00 8.03988e-02 0.00000e+00 0.00000e+00 7.28410e-01 5.43591e-02 9.83399e+01 6.91325e-01 1.03517e+02 7.59137e-01 7.36763e+01 0.00000e+00 1.44536e+01 0.00000e+00 2.35779e+02 0.00000e+00 1.12472e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4882360 4.39750e+00 1.60234e-01 
           44           11  71584    16409840     2.00617e-07 1.63402e-05 2.38684e-06 1.51695e+00 1.25280e-02 4.72041e+00 5.40211e-02 0.00000e+00 0.00000e+00 7.81570e-01 4.85867e-02 1.05400e+02 1.38196e+00 1.10929e+02 1.35268e+00 7.97245e+01 0.00000e+00 1.54428e+01 0.00000e+00 2.54655e+02 0.00000e+00 1.21165e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5226046 4.69243e+00 1.22761e-01 
           45           11  77101    17489313     1.17747e-07 1.66980e-05 5.88498e-06 1.26887e+00 5.85225e-03 5.10601e+00 5.80844e-02 0.00000e+00 0.00000e+00 8.47722e-01 6.33762e-02 1.12636e+02 8.16298e-01 1.18665e+02 6.64240e-01 8.64086e+01 0.00000e+00 1.64143e+01 0.00000e+00 2.73291e+02 0.00000e+00 1.31408e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5628238 5.12331e+00 5.45832e-01 
           46           11  81841    18398403     6.85539e-08 1.61348e-05 3.76851e-06 1.30757e+00 5.32900e-03 5.42411e+00 2.50195e-02 0.00000e+00 0.00000e+00 9.04553e-01 6.20625e-02 1.19266e+02 1.93541e+00 1.25569e+02 2.07936e+00 9.19591e+01 0.00000e+00 1.72560e+01 0.00000e+00 2.92173e+02 0.00000e+00 1.40448e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5967220 5.33707e+00 1.20980e-01 
           47           11  86224    19241728     4.43839e-08 1.63382e-05 1.96423e-06 1.82245e+00 1.03372e-02 5.77040e+00 2.21408e-02 0.00000e+00 0.00000e+00 9.63209e-01 5.67243e-02 1.25010e+02 1.79356e+00 1.31654e+02 1.67578e+00 9.70897e+01 0.00000e+00 1.79443e+01 0.00000e+00 3.09995e+02 0.00000e+00 1.49798e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6305173 5.61491e+00 1.23097e-01 
           48           11  91974    20321282     3.00295e-08 1.63180e-05 3.65336e-06 2.22671e+00 1.75249e-02 6.18436e+00 1.56043e-02 0.00000e+00 0.00000e+00 1.03519e+00 4.93086e-02 1.33846e+02 1.44253e+00 1.41009e+02 1.28761e+00 1.05398e+02 0.00000e+00 1.90200e+01 0.00000e+00 3.34669e+02 0.00000e+00 1.62300e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6785863 6.05638e+00 1.20145e-01 
           49           11 100808    22219440     1.97538e-08 1.62674e-05 2.75695e-06 2.04257e+00 1.63302e-02 6.91457e+00 2.94378e-02 0.00000e+00 0.00000e+00 1.16406e+00 5.11328e-02 1.47803e+02 2.44418e+00 1.55790e+02 2.31429e+00 1.16397e+02 0.00000e+00 2.06800e+01 0.00000e+00 3.71447e+02 0.00000e+00 1.79820e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7432075 6.74439e+00 1.56787e-01 
           50           11 109397    24193837     1.34242e-08 1.77940e-05 1.14175e-05 2.23741e+00 1.62585e-02 7.58055e+00 3.43397e-02 0.00000e+00 0.00000e+00 1.14209e+00 5.95378e-02 1.61687e+02 2.42930e+00 1.70493e+02 2.32731e+00 1.28219e+02 0.00000e+00 2.24978e+01 0.00000e+00 4.04964e+02 0.00000e+00 1.97603e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8043742 7.57894e+00 6.77224e-02 
           51           11 119311    26366385     9.10090e-09 1.65636e-05 2.89938e-06 2.71690e+00 2.14270e-02 8.44018e+00 3.16714e-02 0.00000e+00 0.00000e+00 1.25452e+00 7.90662e-02 1.76381e+02 2.82162e+00 1.85985e+02 2.74081e+00 1.40398e+02 0.00000e+00 2.43215e+01 0.00000e+00 4.43437e+02 0.00000e+00 2.14787e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8721853 8.25694e+00 2.74750e-02 
           52           11 132566    28945820     5.90026e-09 1.63630e-05 2.30622e-06 2.67966e+00 2.54214e-02 9.26317e+00 4.13410e-02 0.00000e+00 0.00000e+00 1.38702e+00 2.32544e-02 1.92306e+02 3.03092e+00 2.02799e+02 3.16876e+00 1.54897e+02 0.00000e+00 2.66331e+01 0.00000e+00 4.91178e+02 0.00000e+00 2.39907e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9549022 9.00385e+00 1.30567e-01 
           53           11 144625    31269499     4.01481e-09 1.64528e-05 3.88332e-06 3.20425e+00 2.75240e-02 1.01856e+01 5.91003e-02 0.00000e+00 0.00000e+00 1.51538e+00 3.61492e-02 2.08603e+02 2.05518e+00 2.19999e+02 2.19672e+00 1.69810e+02 0.00000e+00 2.88693e+01 0.00000e+00 5.35284e+02 0.00000e+00 2.60268e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10353847 9.76895e+00 2.45760e-01 
           54           11 158826    34034916     2.72989e-09 1.64486e-05 2.68725e-06 3.28480e+00 2.76478e-02 1.12452e+01 7.03835e-02 0.00000e+00 0.00000e+00 1.70057e+00 1.31315e-02 2.28376e+02 3.42274e+00 2.40964e+02 3.61812e+00 1.86612e+02 0.00000e+00 3.12732e+01 0.00000e+00 5.92267e+02 0.00000e+00 2.87282e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11331103 1.07664e+01 2.73225e-01 
           55           11 172309    36862497     1.89087e-09 1.67104e-05 2.83504e-06 3.29807e+00 2.60471e-02 1.25403e+01 5.69493e-02 0.00000e+00 0.00000e+00 1.86652e+00 4.54591e-02 2.48273e+02 3.03431e+00 2.61915e+02 3.26415e+00 2.04770e+02 0.00000e+00 3.40268e+01 0.00000e+00 6.43815e+02 0.00000e+00 3.15023e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12278371 1.16430e+01 2.47230e-01 
           56           11 186289    39713433     1.24510e-09 1.61638e-05 2.64932e-06 3.40704e+00 3.98692e-02 1.36031e+01 6.36907e-02 0.00000e+00 0.00000e+00 2.05036e+00 3.15753e-02 2.69217e+02 3.25821e+00 2.84008e+02 3.41627e+00 2.21856e+02 0.00000e+00 3.69650e+01 0.00000e+00 6.98255e+02 0.00000e+00 3.41884e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13245631 1.25960e+01 1.85977e-01 
           57           11 200571    42419299     8.45404e-10 1.62858e-05 2.90060e-06 3.22178e+00 2.39947e-02 1.46919e+01 8.24030e-02 0.00000e+00 0.00000e+00 2.26993e+00 6.76506e-02 2.90099e+02 1.92800e+00 3.06117e+02 2.08651e+00 2.40918e+02 0.00000e+00 3.95413e+01 0.00000e+00 7.58376e+02 0.00000e+00 3.73209e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14273455 1.35948e+01 2.60409e-01 
           58           11 213580    44795204     5.77187e-10 1.68618e-05 5.09050e-06 3.52396e+00 5.67429e-02 1.58103e+01 9.74749e-02 0.00000e+00 0.00000e+00 2.15918e+00 1.90234e-01 3.11959e+02 8.58134e+00 3.29571e+02 1.02997e+01 2.61931e+02 0.00000e+00 4.21528e+01 0.00000e+00 8.14540e+02 0.00000e+00 4.03303e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15256591 1.52850e+01 1.56857e+00 
           59           11 228963    47547913     3.81485e-10 1.65978e-05 3.21344e-06 2.97857e+00 2.86312e-02 1.70001e+01 8.59135e-02 0.00000e+00 0.00000e+00 2.29844e+00 1.08673e-01 3.30870e+02 2.86507e+00 3.49446e+02 2.86546e+00 2.78561e+02 0.00000e+00 4.39765e+01 0.00000e+00 8.74408e+02 0.00000e+00 4.31466e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16333072 1.60950e+01 1.31962e-01 
           60           11 240426    49639560     2.69966e-10 1.67048e-05 2.62704e-06 0.00000e+00 0.00000e+00 1.79875e+01 1.09776e-01 0.00000e+00 0.00000e+00 2.39392e+00 3.74897e-02 3.50208e+02 3.67974e+00 3.69853e+02 3.92374e+00 2.96390e+02 0.00000e+00 4.61170e+01 0.00000e+00 9.29993e+02 0.00000e+00 4.56158e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   17245648 1.70553e+01 2.73707e-01 


==> numerical_tests_final/time_and_errors_projection_l2_2D_adm_3_degree_6_func_0_beta=0.005_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    100        7744     1.12232e-01 9.79340e-06 2.03471e-05 1.82625e-03 7.39099e-03 1.84325e-03 3.35182e-03 1.63549e-02 6.32870e-02 5.19226e-04 1.67685e-04 1.16359e-03 3.40765e-05 1.80960e-02 6.34957e-02 2.71958e-03 0.00000e+00 4.28209e-02 0.00000e+00 2.38737e-02 0.00000e+00 1.48244e-02 0.00000e+00 1.45261e-02 6.26392e-02 5.97854e-04 2.99082e-04 6.31132e-05 2.10340e-05 5.96010e-05 3.29314e-05 5.89894e-04 1.89914e-05        361 0.00000e+00 0.00000e+00 
            1            1    100        7744     1.01621e-01 4.59600e-06 2.71678e-06 2.23605e-03 8.39152e-03 5.79649e-04 9.96930e-05 7.93328e-03 1.42805e-02 4.08972e-04 2.29287e-04 1.19265e-03 7.45097e-04 9.57629e-03 1.52716e-02 1.45446e-02 0.00000e+00 2.66034e-02 0.00000e+00 3.92586e-02 0.00000e+00 1.79959e-02 0.00000e+00 5.95945e-03 1.26803e-02 6.51527e-04 5.11319e-04 6.17496e-05 4.71661e-05 5.16842e-05 2.62751e-05 7.35140e-04 6.19480e-04        361 0.00000e+00 0.00000e+00 
            2            2    100        7744     1.01403e-01 4.41640e-06 1.49764e-06 2.04900e-03 9.23799e-03 4.91028e-04 2.07457e-04 7.99312e-03 1.47139e-02 3.84066e-04 1.87068e-04 1.19009e-03 7.27039e-04 9.61666e-03 1.56460e-02 1.75103e-02 0.00000e+00 2.97940e-02 0.00000e+00 6.81531e-02 0.00000e+00 2.28513e-02 0.00000e+00 5.89617e-03 1.30231e-02 7.07225e-04 5.83529e-04 6.20050e-05 4.86158e-05 4.83938e-05 3.42870e-05 8.09772e-04 6.54023e-04        361 0.00000e+00 0.00000e+00 
            3            2    100        7744     1.01542e-01 4.42160e-06 1.53721e-06 2.88313e-03 4.25755e-03 5.37169e-04 2.66181e-04 7.93997e-03 1.43927e-02 3.81423e-04 1.84016e-04 1.18086e-03 7.62430e-04 9.54491e-03 1.53576e-02 2.94846e-02 0.00000e+00 2.48976e-02 0.00000e+00 9.08762e-02 0.00000e+00 4.60282e-02 0.00000e+00 5.82870e-03 1.26536e-02 7.09549e-04 6.00169e-04 6.51580e-05 4.42002e-05 4.81678e-05 3.56009e-05 8.13674e-04 6.67316e-04        361 0.00000e+00 0.00000e+00 
            4            3    196       19600     9.99860e-02 4.35060e-06 1.64012e-06 1.56783e-03 1.71775e-04 1.25677e-03 5.51033e-04 1.55354e-02 3.49012e-02 1.12219e-03 2.48131e-04 2.19191e-03 2.64451e-04 1.88977e-02 3.48977e-02 1.82778e-02 0.00000e+00 2.51894e-02 0.00000e+00 7.94554e-02 0.00000e+00 3.21054e-02 0.00000e+00 1.04289e-02 2.83920e-02 1.65624e-03 1.32514e-03 8.99232e-05 7.04946e-05 7.92010e-05 5.60079e-05 2.26738e-03 4.18339e-03        729 0.00000e+00 0.00000e+00 
            5            3    196       19600     1.00111e-01 4.21140e-06 8.57302e-07 6.04303e-03 5.48734e-04 1.30826e-03 1.61945e-04 9.88815e-03 1.00196e-03 9.33580e-04 1.62449e-04 2.16934e-03 1.47064e-04 1.30398e-02 1.31748e-03 2.67548e-02 0.00000e+00 1.81551e-02 0.00000e+00 1.08277e-01 0.00000e+00 4.32058e-02 0.00000e+00 5.71168e-03 5.33412e-04 1.50358e-03 1.56430e-04 7.97242e-05 7.92936e-06 7.44250e-05 1.95924e-05 1.65446e-03 1.81059e-04        729 0.00000e+00 0.00000e+00 
            6            4    484       59536     9.69187e-02 4.24280e-06 6.28780e-07 3.40386e-03 7.66017e-05 3.24602e-03 1.25243e-04 2.06235e-02 1.92222e-03 2.82115e-03 1.32231e-04 5.36199e-03 4.38634e-04 2.88811e-02 1.67617e-03 7.04487e-02 0.00000e+00 6.07072e-02 0.00000e+00 3.06690e-01 0.00000e+00 1.14960e-01 0.00000e+00 9.02087e-03 8.95786e-04 4.45920e-03 4.93720e-04 1.35319e-04 1.04722e-05 1.35869e-04 1.07929e-05 4.72845e-03 3.51180e-04       1849 0.00000e+00 0.00000e+00 
            7            4    484       59536     9.68669e-02 4.22920e-06 8.19731e-07 4.17497e-03 6.29061e-05 3.32491e-03 2.26327e-04 2.03802e-02 3.75762e-04 2.43340e-03 2.44538e-04 5.37862e-03 3.58109e-04 2.82730e-02 5.18440e-04 8.20014e-02 0.00000e+00 5.87899e-02 0.00000e+00 3.51003e-01 0.00000e+00 1.34103e-01 0.00000e+00 8.82786e-03 1.48604e-04 4.43763e-03 7.71266e-05 1.31745e-04 7.68460e-06 1.25444e-04 6.93121e-06 4.75423e-03 7.48265e-05       1849 0.00000e+00 0.00000e+00 
            8            4    484       59536     9.68807e-02 4.36780e-06 8.39270e-07 2.90668e-02 2.96434e-03 3.60678e-03 2.25095e-04 2.04803e-02 3.01380e-04 2.42426e-03 1.98362e-04 5.29534e-03 3.43794e-04 2.82838e-02 4.61765e-04 9.86156e-02 0.00000e+00 5.89801e-02 0.00000e+00 4.50440e-01 0.00000e+00 1.73636e-01 0.00000e+00 8.82989e-03 7.48277e-05 4.48900e-03 1.07648e-04 1.30447e-04 1.09185e-06 1.29226e-04 1.40232e-05 4.81376e-03 1.20362e-04       1849 0.00000e+00 0.00000e+00 
            9            5   1090      185428     9.02065e-02 4.31900e-06 1.24903e-06 1.28238e-02 1.73824e-03 1.61689e-02 1.09366e-03 6.10435e-02 1.54970e-03 8.44640e-03 3.94692e-04 2.36674e-02 5.31960e-04 9.33381e-02 2.21739e-03 3.26355e-01 0.00000e+00 2.68816e-01 0.00000e+00 1.30084e+00 0.00000e+00 5.31271e-01 0.00000e+00 2.05103e-02 7.41931e-04 1.58488e-02 4.26150e-04 4.44261e-04 2.92910e-05 7.36412e-04 1.09413e-04 1.56504e-02 2.37788e-04       6163 0.00000e+00 0.00000e+00 
           10            5   1240      190576     8.94227e-02 5.36120e-06 9.36487e-07 1.31576e-02 5.35954e-05 1.75517e-02 1.61005e-03 6.07008e-02 1.27156e-03 8.60608e-03 1.46938e-04 2.37823e-02 1.55927e-03 9.32947e-02 2.50345e-03 3.68750e-01 0.00000e+00 2.80301e-01 0.00000e+00 1.47250e+00 0.00000e+00 5.90097e-01 0.00000e+00 2.05033e-02 3.52663e-04 1.60455e-02 2.86219e-04 4.33568e-04 1.12691e-05 6.72227e-04 4.93736e-05 1.58706e-02 4.74870e-04       5937 0.00000e+00 0.00000e+00 
           11            5   1273      197719     8.94219e-02 5.34140e-06 9.20240e-07 1.16498e-01 5.25346e-04 1.91669e-02 1.44793e-03 6.16990e-02 1.52629e-03 9.10502e-03 5.01652e-04 2.41719e-02 2.64483e-04 9.51880e-02 2.09606e-03 4.22968e-01 0.00000e+00 2.93989e-01 0.00000e+00 1.68025e+00 0.00000e+00 6.77644e-01 0.00000e+00 2.05911e-02 4.98351e-04 1.63188e-02 5.37229e-04 4.34544e-04 2.70918e-05 6.76555e-04 6.10047e-05 1.62858e-02 3.65035e-04       5883 0.00000e+00 0.00000e+00 
           12            6   2848      517650     7.43527e-02 5.56120e-06 1.11912e-06 2.80472e-02 3.83119e-04 6.13623e-02 3.61551e-03 1.79169e-01 1.85105e-03 2.60302e-02 5.34115e-03 8.41965e-02 1.51256e-03 2.89873e-01 3.40951e-03 1.19580e+00 0.00000e+00 8.24625e-01 0.00000e+00 4.34928e+00 0.00000e+00 1.88275e+00 0.00000e+00 4.74866e-02 7.18429e-04 5.37174e-02 8.37303e-04 1.29965e-03 3.05944e-05 3.26874e-03 1.81776e-04 4.97540e-02 1.06245e-03      22127 0.00000e+00 0.00000e+00 
           13            6   2848      517650     7.43527e-02 6.18380e-06 1.73600e-06 2.73886e-01 8.21353e-04 6.50677e-02 4.74655e-03 1.78980e-01 4.07068e-03 2.43837e-02 1.84142e-03 8.42396e-02 9.99542e-04 2.88096e-01 6.80584e-03 1.30654e+00 0.00000e+00 8.17158e-01 0.00000e+00 4.80493e+00 0.00000e+00 2.05494e+00 0.00000e+00 4.75125e-02 5.86233e-04 5.40126e-02 1.37422e-03 1.31481e-03 8.36845e-05 3.20116e-03 6.17538e-04 4.99692e-02 9.74750e-04      22127 0.00000e+00 0.00000e+00 
           14            7   5176     1067256     5.79090e-02 6.28580e-06 1.95066e-06 1.58817e-01 8.92780e-04 1.54416e-01 8.24675e-03 4.18370e-01 3.23636e-03 5.13938e-02 1.56233e-03 1.99095e-01 2.73108e-03 6.69777e-01 3.87093e-03 2.88972e+00 0.00000e+00 1.77732e+00 0.00000e+00 1.01168e+01 0.00000e+00 4.48766e+00 0.00000e+00 9.15401e-02 1.80626e-03 1.36862e-01 2.73322e-03 4.35645e-03 5.85177e-05 8.35352e-03 2.53104e-04 1.18061e-01 1.27232e-03      61632 0.00000e+00 0.00000e+00 
           15            7   6128     1241062     4.99985e-02 7.57240e-06 1.58640e-06 4.67672e-01 5.49767e-03 1.74970e-01 1.58398e-02 4.95384e-01 8.82363e-03 6.21678e-02 5.29467e-03 2.29119e-01 3.31246e-03 7.87815e-01 1.68369e-02 3.43331e+00 0.00000e+00 2.16577e+00 0.00000e+00 1.25710e+01 0.00000e+00 5.38722e+00 0.00000e+00 1.11730e-01 1.59457e-03 1.54630e-01 2.38356e-03 1.15072e-02 2.41099e-04 1.08211e-02 5.89139e-04 1.35987e-01 3.41522e-03      70954 0.00000e+00 0.00000e+00 
           16            8   9332     1953698     3.49457e-02 7.78780e-06 1.18220e-06 3.03108e-01 3.55888e-03 2.98988e-01 1.78928e-02 8.07321e-01 7.09811e-03 9.17078e-02 8.76605e-03 3.81808e-01 5.72936e-03 1.28255e+00 1.67190e-02 5.80011e+00 0.00000e+00 3.68301e+00 0.00000e+00 2.02636e+01 0.00000e+00 9.04636e+00 0.00000e+00 1.55091e-01 1.97935e-03 2.72647e-01 3.48209e-03 1.05162e-02 1.55235e-04 1.69876e-02 5.41458e-04 2.36515e-01 5.19950e-03     126026 0.00000e+00 0.00000e+00 
           17            8  10976     2334574     2.64958e-02 1.11294e-05 2.90476e-06 3.23081e-01 3.33709e-03 3.75637e-01 2.03001e-02 9.50893e-01 6.62102e-03 1.13345e-01 1.02832e-02 4.69051e-01 8.11356e-03 1.53534e+00 1.98717e-02 7.21832e+00 0.00000e+00 2.88829e+00 0.00000e+00 2.51051e+01 0.00000e+00 1.12933e+01 0.00000e+00 1.60609e-01 3.07205e-03 3.33397e-01 3.53453e-03 1.09125e-02 1.69008e-04 1.80247e-02 1.01374e-03 2.86275e-01 5.84011e-03     153664 0.00000e+00 0.00000e+00 
           18            8  12184     2601100     2.34914e-02 1.06106e-05 2.13864e-06 8.40061e-01 4.08468e-03 4.43655e-01 2.05929e-02 1.04193e+00 1.56087e-02 1.29151e-01 1.17395e-02 5.34942e-01 1.42529e-02 1.70846e+00 4.08064e-02 8.82223e+00 0.00000e+00 3.07519e+00 0.00000e+00 3.03644e+01 0.00000e+00 1.37233e+01 0.00000e+00 1.65709e-01 3.26342e-03 3.66744e-01 3.52779e-03 1.14618e-02 1.74089e-04 2.00240e-02 1.25425e-03 3.21408e-01 3.24822e-03     166540 0.00000e+00 0.00000e+00 
           19            9  17130     3712146     1.24271e-02 1.20428e-05 2.20158e-06 4.05355e-01 1.26838e-03 7.26516e-01 4.16760e-02 2.17666e+00 9.48984e-02 1.71390e-01 1.47791e-02 1.22968e+00 1.20353e-02 3.58097e+00 8.48027e-02 1.32553e+01 0.00000e+00 4.04604e+00 0.00000e+00 4.48153e+01 0.00000e+00 2.07493e+01 0.00000e+00 3.59281e-01 1.93864e-03 7.06342e-01 1.61926e-02 1.06132e-01 3.36941e-04 7.24290e-02 1.34562e-02 6.48032e-01 7.17466e-02     317592 0.00000e+00 0.00000e+00 
           20            9  19190     4179146     7.43945e-03 1.64858e-05 2.57871e-06 2.98645e-01 1.68003e-03 8.39748e-01 4.40869e-02 2.35580e+00 4.65176e-02 1.97439e-01 1.15285e-02 1.40553e+00 2.78633e-02 3.96245e+00 5.16411e-02 1.53364e+01 0.00000e+00 4.46031e+00 0.00000e+00 5.15938e+01 0.00000e+00 2.40579e+01 0.00000e+00 3.72189e-01 1.11694e-03 7.79169e-01 9.96353e-03 9.75409e-02 6.97377e-04 7.58147e-02 1.67315e-03 7.25248e-01 5.38490e-02     347565 0.00000e+00 0.00000e+00 
           21            9  20710     4519402     4.34035e-03 1.65846e-05 3.18531e-06 2.24381e-01 3.35323e-04 9.21486e-01 4.94865e-02 2.50385e+00 4.88227e-02 2.18407e-01 3.09167e-03 1.52394e+00 3.68184e-02 4.25018e+00 3.67367e-02 1.67809e+01 0.00000e+00 4.75386e+00 0.00000e+00 5.63744e+01 0.00000e+00 2.62840e+01 0.00000e+00 3.82783e-01 3.33219e-03 8.38314e-01 8.31211e-03 9.94644e-02 7.23528e-04 8.15041e-02 1.68246e-03 7.75078e-01 5.39859e-02     372063 0.00000e+00 0.00000e+00 
           22            9  21686     4738710     3.21647e-03 1.68062e-05 2.79590e-06 3.16869e-01 1.29375e-03 9.79115e-01 4.76175e-02 2.61038e+00 3.30395e-02 2.33231e-01 7.09247e-03 1.59117e+00 3.38575e-02 4.43894e+00 4.65134e-02 1.81443e+01 0.00000e+00 4.94992e+00 0.00000e+00 5.99205e+01 0.00000e+00 2.80470e+01 0.00000e+00 3.88683e-01 2.27306e-03 8.76211e-01 7.10954e-03 1.00807e-01 7.57232e-04 8.62981e-02 2.21053e-03 8.17212e-01 3.94532e-02     386527 0.00000e+00 0.00000e+00 
           23            9  22670     4956818     2.68520e-03 1.68276e-05 2.88800e-06 1.06105e+00 4.54613e-03 1.05506e+00 4.61025e-02 2.74085e+00 3.75162e-02 2.47270e-01 9.69110e-03 1.68086e+00 4.16589e-02 4.67344e+00 4.84102e-02 1.95866e+01 0.00000e+00 5.14753e+00 0.00000e+00 6.52676e+01 0.00000e+00 3.04192e+01 0.00000e+00 3.98276e-01 2.63783e-03 9.32075e-01 8.76206e-03 1.02370e-01 7.15468e-04 9.06597e-02 1.72061e-03 8.56619e-01 5.07682e-02     406253 0.00000e+00 0.00000e+00 
           24           10  28600     6285976     1.48173e-03 1.70506e-05 2.89376e-06 4.09622e-01 2.17669e-03 1.38784e+00 4.77055e-02 3.92212e+00 1.20921e-01 2.89802e-01 6.51211e-03 2.39870e+00 6.77987e-02 6.61604e+00 9.86452e-02 2.50852e+01 0.00000e+00 6.28171e+00 0.00000e+00 8.33941e+01 0.00000e+00 3.93282e+01 0.00000e+00 5.76586e-01 3.91728e-03 1.15342e+00 9.40441e-03 2.60950e-01 9.51752e-04 1.40603e-01 8.40949e-03 1.31635e+00 1.17286e-01     483897 0.00000e+00 0.00000e+00 
           25           10  29774     6541146     1.20193e-03 1.69838e-05 2.78953e-06 7.66998e-01 3.24734e-03 1.49364e+00 4.85188e-02 4.43831e+00 8.12373e-02 3.02712e-01 6.56158e-03 2.93152e+00 1.07065e-01 7.67816e+00 6.37063e-02 2.70135e+01 0.00000e+00 6.50892e+00 0.00000e+00 8.95224e+01 0.00000e+00 4.21867e+01 0.00000e+00 6.37436e-01 3.41464e-03 1.36391e+00 7.86909e-03 2.91407e-01 1.01821e-03 1.54242e-01 1.75496e-03 1.47884e+00 1.00733e-01     574058 0.00000e+00 0.00000e+00 
           26           10  33617     7409555     6.67951e-04 1.71622e-05 2.67276e-06 2.44387e-01 1.00426e-03 1.71074e+00 5.41457e-02 4.93665e+00 6.24634e-02 3.49593e-01 7.50316e-03 3.77051e+00 2.22646e-01 9.06303e+00 1.80423e-01 3.10297e+01 0.00000e+00 7.30497e+00 0.00000e+00 1.01216e+02 0.00000e+00 4.84060e+01 0.00000e+00 6.71737e-01 3.40503e-03 1.55762e+00 9.05796e-03 2.94904e-01 1.17561e-03 1.81738e-01 2.80801e-03 1.64997e+00 8.46802e-02     649717 0.00000e+00 0.00000e+00 
           27           10  34023     7489917     5.46579e-04 1.74450e-05 3.31315e-06 6.96981e-01 2.28311e-03 1.77191e+00 5.56542e-02 5.00878e+00 7.77271e-02 3.50049e-01 3.07759e-02 3.81872e+00 2.17630e-01 9.18421e+00 2.20342e-01 3.19421e+01 0.00000e+00 7.38757e+00 0.00000e+00 1.05109e+02 0.00000e+00 5.00233e+01 0.00000e+00 6.71207e-01 2.89922e-03 1.58271e+00 1.83495e-02 2.99359e-01 1.10803e-03 1.99136e-01 2.29063e-03 1.67013e+00 8.70161e-02     655605 0.00000e+00 0.00000e+00 
           28           10  37695     8315603     2.86955e-04 1.71260e-05 3.23070e-06 3.47657e-01 1.06519e-03 1.97982e+00 5.83618e-02 5.55411e+00 5.96640e-02 3.96365e-01 3.23973e-02 4.36025e+00 2.72579e-01 1.03177e+01 2.79206e-01 3.54325e+01 0.00000e+00 8.19755e+00 0.00000e+00 1.16236e+02 0.00000e+00 5.52175e+01 0.00000e+00 7.19705e-01 3.13445e-03 1.79470e+00 1.69375e-02 3.09931e-01 1.07535e-03 2.25626e-01 2.34472e-03 1.84693e+00 9.22068e-02     736443 0.00000e+00 0.00000e+00 
           29           10  39427     8707015     1.46276e-04 1.80596e-05 6.59365e-06 2.23703e-01 9.94684e-04 2.08497e+00 5.43066e-02 5.77838e+00 5.16497e-02 4.21919e-01 2.74669e-02 4.58719e+00 2.32715e-01 1.07949e+01 2.45706e-01 3.73649e+01 0.00000e+00 8.44103e+00 0.00000e+00 1.21841e+02 0.00000e+00 5.79432e+01 0.00000e+00 7.52805e-01 4.70578e-03 1.88085e+00 2.36065e-02 3.14496e-01 9.30380e-04 2.35182e-01 3.45621e-03 1.91112e+00 6.94353e-02     770229 0.00000e+00 0.00000e+00 
           30           10  40533     8955043     9.82594e-05 1.72434e-05 2.65420e-06 1.88793e-01 6.64175e-04 2.15172e+00 5.34457e-02 5.85519e+00 7.43242e-02 4.35957e-01 2.80358e-02 4.67195e+00 2.51558e-01 1.09706e+01 2.72989e-01 3.81808e+01 0.00000e+00 8.69907e+00 0.00000e+00 1.25556e+02 0.00000e+00 5.97079e+01 0.00000e+00 7.58445e-01 7.40308e-03 1.91099e+00 2.26164e-02 3.16395e-01 1.09026e-03 2.40256e-01 3.33801e-03 1.93701e+00 8.70850e-02     778233 0.00000e+00 0.00000e+00 
           31           10  41343     9142151     6.19993e-05 1.78074e-05 4.03459e-06 1.64114e-01 5.41044e-04 2.22200e+00 5.32091e-02 5.98876e+00 5.24943e-02 4.34579e-01 2.78940e-02 4.80494e+00 2.71104e-01 1.12359e+01 2.75711e-01 3.89307e+01 0.00000e+00 8.88512e+00 0.00000e+00 1.28062e+02 0.00000e+00 6.08423e+01 0.00000e+00 7.63509e-01 2.68803e-03 1.94899e+00 1.85231e-02 3.18558e-01 1.11860e-03 2.47018e-01 3.47571e-03 1.99835e+00 5.18212e-02     794209 0.00000e+00 0.00000e+00 
           32           10  42071     9304993     3.82842e-05 1.77202e-05 2.68916e-06 1.87950e-01 3.58721e-03 2.24417e+00 5.55912e-02 6.07362e+00 6.50179e-02 4.43938e-01 2.73852e-02 4.88439e+00 2.41240e-01 1.14097e+01 2.67166e-01 3.97971e+01 0.00000e+00 9.01378e+00 0.00000e+00 1.29972e+02 0.00000e+00 6.19719e+01 0.00000e+00 7.69760e-01 3.73551e-03 1.98239e+00 2.34882e-02 3.20584e-01 1.16344e-03 2.52905e-01 3.51874e-03 2.02682e+00 4.80376e-02     806161 0.00000e+00 0.00000e+00 
           33           10  43007     9518377     2.31257e-05 1.74812e-05 2.39676e-06 1.37742e-01 2.97801e-03 2.30926e+00 2.04810e-02 6.20645e+00 2.11997e-01 4.81248e-01 4.84369e-02 5.10297e+00 1.90336e-01 1.17986e+01 4.41163e-01 4.10025e+01 0.00000e+00 9.28639e+00 0.00000e+00 1.32461e+02 0.00000e+00 6.36007e+01 0.00000e+00 7.77825e-01 4.79780e-03 2.03419e+00 2.78924e-02 3.23289e-01 2.80244e-04 2.62397e-01 3.15531e-03 2.06484e+00 1.69550e-01     824925 0.00000e+00 0.00000e+00 
           34           10  43299     9584965     1.89797e-05 1.72868e-05 2.07688e-06 4.29084e-01 5.42471e-03 2.35857e+00 2.17405e-02 6.29808e+00 2.06392e-01 4.87432e-01 4.80288e-02 5.27955e+00 2.06216e-01 1.20731e+01 4.51918e-01 4.16109e+01 0.00000e+00 9.31304e+00 0.00000e+00 1.34591e+02 0.00000e+00 6.50471e+01 0.00000e+00 7.84743e-01 2.39436e-03 2.07177e+00 3.61269e-02 3.25781e-01 2.32711e-04 2.69766e-01 2.44669e-03 2.09301e+00 1.51604e-01     835499 0.00000e+00 0.00000e+00 
           35           10  45077     9986103     1.36379e-05 1.65254e-05 2.04382e-06 6.58591e-01 6.74010e-03 2.52075e+00 1.41048e-02 9.15166e+00 1.71754e-01 4.97499e-01 5.15546e-02 6.45481e+00 9.25851e-02 1.61123e+01 1.76546e-01 4.40246e+01 0.00000e+00 9.59213e+00 0.00000e+00 1.43485e+02 0.00000e+00 6.86325e+01 0.00000e+00 1.09209e+00 1.20133e-02 2.38964e+00 3.29282e-02 9.31664e-01 5.99738e-04 4.02355e-01 3.08900e-03 3.41823e+00 1.07472e-01     946955 0.00000e+00 0.00000e+00 
           36           11  47059    10455701     8.83228e-06 1.75034e-05 1.58067e-06 4.54650e-01 5.78523e-03 2.69216e+00 1.11207e-02 9.29776e+00 1.20922e-01 5.26689e-01 5.39281e-02 6.93039e+00 4.49384e-01 1.67637e+01 2.91086e-01 4.67851e+01 0.00000e+00 9.98907e+00 0.00000e+00 1.51927e+02 0.00000e+00 7.29753e+01 0.00000e+00 1.09808e+00 6.44738e-03 2.49938e+00 2.94492e-02 8.55697e-01 3.51015e-04 4.14668e-01 3.35944e-03 3.51106e+00 8.63242e-02     984311 0.00000e+00 0.00000e+00 
           37           11  48753    10849931     5.62051e-06 1.73492e-05 1.15625e-06 4.16206e-01 5.84187e-03 2.85220e+00 8.48914e-03 9.82402e+00 1.61734e-01 5.64480e-01 5.30660e-02 7.92276e+00 9.47534e-02 1.83205e+01 1.80733e-01 4.92217e+01 0.00000e+00 1.03824e+01 0.00000e+00 1.59408e+02 0.00000e+00 7.69157e+01 0.00000e+00 1.14481e+00 8.10046e-03 2.64411e+00 2.87152e-02 9.38103e-01 1.62648e-04 4.69784e-01 3.04087e-03 3.63251e+00 1.20897e-01    1045877 0.00000e+00 0.00000e+00 
           38           11  50227    11223389     3.59240e-06 1.72130e-05 1.08663e-06 5.45763e-01 5.09912e-03 2.98102e+00 8.17800e-03 9.93698e+00 1.24489e-01 5.89889e-01 5.34872e-02 8.35794e+00 2.56409e-01 1.88943e+01 3.13169e-01 5.16542e+01 0.00000e+00 1.08159e+01 0.00000e+00 1.67360e+02 0.00000e+00 8.07492e+01 0.00000e+00 1.14450e+00 6.62562e-03 2.67332e+00 2.40743e-02 9.50360e-01 1.49924e-04 4.91690e-01 3.68877e-03 3.66907e+00 7.82286e-02    1048061 0.00000e+00 0.00000e+00 
           39           11  52627    11820393     2.18278e-06 1.72904e-05 2.36530e-06 5.62914e-01 6.33908e-03 3.17595e+00 8.29518e-03 1.04315e+01 9.43716e-02 5.53817e-01 5.14419e-02 9.14462e+00 4.96286e-01 2.01401e+01 3.71208e-01 5.51953e+01 0.00000e+00 1.12607e+01 0.00000e+00 1.76755e+02 0.00000e+00 8.50957e+01 0.00000e+00 1.21321e+00 4.22627e-03 2.84217e+00 1.56717e-02 9.66761e-01 3.99450e-04 5.31972e-01 3.20520e-03 3.81146e+00 7.39622e-02    1111045 0.00000e+00 0.00000e+00 
           40           11  54779    12416633     1.36318e-06 1.70006e-05 1.48353e-06 1.01160e+00 6.98620e-03 3.37628e+00 1.15525e-02 1.06901e+01 5.21598e-02 5.86288e-01 4.91389e-02 9.57404e+00 5.25847e-01 2.08610e+01 4.58884e-01 5.77399e+01 0.00000e+00 1.17011e+01 0.00000e+00 1.86434e+02 0.00000e+00 9.00083e+01 0.00000e+00 1.22403e+00 1.07190e-02 2.94162e+00 1.97331e-02 9.79820e-01 2.21661e-04 5.64539e-01 2.28400e-03 3.88385e+00 6.01705e-02    1136518 0.00000e+00 0.00000e+00 
           41           11  57917    13199819     8.91313e-07 1.86088e-05 7.01246e-06 1.20475e+00 9.55133e-03 3.64145e+00 1.17997e-02 1.11267e+01 8.41557e-02 6.22216e-01 5.36552e-02 1.01554e+01 7.39096e-01 2.19158e+01 6.20415e-01 6.18847e+01 0.00000e+00 1.24374e+01 0.00000e+00 1.99969e+02 0.00000e+00 9.65319e+01 0.00000e+00 1.25379e+00 4.03908e-03 3.08272e+00 2.03947e-02 1.00076e+00 2.54955e-04 6.21408e-01 1.92800e-03 4.02232e+00 8.13396e-02    1184433 0.00000e+00 0.00000e+00 
           42           11  61499    14094443     5.57002e-07 1.74070e-05 2.12162e-06 1.44660e+00 9.13192e-03 3.96763e+00 2.08036e-02 1.17459e+01 7.71181e-02 6.69325e-01 5.23604e-02 1.06194e+01 5.37535e-01 2.30468e+01 4.19536e-01 6.70531e+01 0.00000e+00 1.31973e+01 0.00000e+00 2.16244e+02 0.00000e+00 1.03885e+02 0.00000e+00 1.27145e+00 5.73357e-03 3.28108e+00 3.36339e-02 1.03843e+00 5.89911e-04 7.44548e-01 1.94394e-03 4.19059e+00 6.40267e-02    1258489 0.00000e+00 0.00000e+00 
           43           11  66955    15394023     3.21303e-07 1.85764e-05 8.02859e-06 1.36542e+00 8.79264e-03 4.37477e+00 8.07102e-03 1.24863e+01 7.71582e-02 7.37982e-01 5.93173e-02 1.16080e+01 4.92937e-01 2.48456e+01 4.37814e-01 7.35191e+01 0.00000e+00 1.45702e+01 0.00000e+00 2.34038e+02 0.00000e+00 1.13758e+02 0.00000e+00 1.35808e+00 8.78919e-03 3.54968e+00 2.43159e-02 1.05911e+00 4.09549e-04 7.98637e-01 1.74581e-03 4.40892e+00 8.67489e-02    1353247 0.00000e+00 0.00000e+00 
           44           11  71584    16409840     2.00617e-07 1.74854e-05 4.01474e-06 1.49580e+00 1.59007e-02 4.68873e+00 3.43779e-02 1.29941e+01 2.24751e-01 7.86688e-01 2.42249e-02 1.22996e+01 5.02952e-01 2.60946e+01 7.01629e-01 7.92762e+01 0.00000e+00 1.53485e+01 0.00000e+00 2.52243e+02 0.00000e+00 1.22737e+02 0.00000e+00 1.40213e+00 4.15119e-03 3.73500e+00 1.69414e-02 1.07476e+00 1.09541e-03 8.28006e-01 2.29784e-03 4.56240e+00 1.29814e-01    1403241 0.00000e+00 0.00000e+00 
           45           11  77101    17489313     1.17747e-07 1.73622e-05 4.50631e-06 1.25265e+00 2.48604e-02 5.08955e+00 5.56392e-02 1.34546e+01 1.24205e-01 8.54456e-01 1.70774e-02 1.26961e+01 4.08246e-01 2.70204e+01 5.28663e-01 8.55780e+01 0.00000e+00 1.64126e+01 0.00000e+00 2.73808e+02 0.00000e+00 1.32925e+02 0.00000e+00 1.42210e+00 5.77963e-03 3.90329e+00 4.95874e-02 1.08798e+00 9.85748e-04 8.60898e-01 6.42608e-04 4.74490e+00 5.49917e-02    1447665 0.00000e+00 0.00000e+00 
           46           11  81841    18398403     6.85540e-08 1.72730e-05 1.67370e-06 1.28986e+00 4.33556e-03 5.42344e+00 1.98784e-02 1.38679e+01 2.81318e-01 9.22494e-01 5.94806e-02 1.32087e+01 5.19958e-01 2.80154e+01 8.32866e-01 9.19742e+01 0.00000e+00 1.73282e+01 0.00000e+00 2.91996e+02 0.00000e+00 1.41892e+02 0.00000e+00 1.43806e+00 7.79694e-03 4.05482e+00 3.38573e-02 1.09769e+00 1.44961e-04 8.86784e-01 1.38206e-03 4.90707e+00 2.16195e-01    1491887 0.00000e+00 0.00000e+00 
           47           11  86224    19241728     4.43840e-08 1.74772e-05 1.63811e-06 1.79847e+00 1.12681e-02 5.77265e+00 1.76117e-02 1.41944e+01 2.41985e-01 9.77805e-01 5.87985e-02 1.36268e+01 4.78308e-01 2.88162e+01 7.74054e-01 9.71071e+01 0.00000e+00 1.80271e+01 0.00000e+00 3.09938e+02 0.00000e+00 1.50832e+02 0.00000e+00 1.44468e+00 3.76268e-03 4.18704e+00 2.03770e-02 1.10776e+00 3.60670e-04 9.16129e-01 2.82851e-03 5.01973e+00 1.47696e-01    1518971 0.00000e+00 0.00000e+00 
           48           11  91974    20321282     3.00296e-08 1.72500e-05 1.48855e-06 2.19817e+00 1.38606e-02 6.18918e+00 1.77824e-02 1.48943e+01 2.48323e-01 1.05155e+00 7.00532e-02 1.47643e+01 5.23579e-01 3.07286e+01 8.34894e-01 1.04871e+02 0.00000e+00 1.90107e+01 0.00000e+00 3.34336e+02 0.00000e+00 1.63589e+02 0.00000e+00 1.51191e+00 1.05430e-02 4.47429e+00 1.93386e-02 1.12762e+00 3.88551e-04 9.54727e-01 2.14260e-03 5.22283e+00 1.50155e-01    1607715 0.00000e+00 0.00000e+00 
           49           11 100808    22219440     1.97538e-08 1.74414e-05 3.33101e-06 2.01570e+00 1.56398e-02 6.92740e+00 3.84255e-02 1.60587e+01 1.72476e-01 1.18280e+00 7.89689e-02 1.86691e+01 3.88342e-01 3.59306e+01 4.47160e-01 1.17001e+02 0.00000e+00 2.06282e+01 0.00000e+00 3.70084e+02 0.00000e+00 1.81085e+02 0.00000e+00 1.58468e+00 9.33300e-03 4.91687e+00 3.47040e-02 1.16167e+00 7.62704e-04 1.02955e+00 4.05594e-03 5.59355e+00 1.19228e-01    1740695 0.00000e+00 0.00000e+00 
           50           11 109397    24193837     1.34242e-08 1.88870e-05 9.69617e-06 2.20765e+00 1.92315e-02 7.57773e+00 1.97212e-02 1.67955e+01 1.01164e-01 1.15874e+00 6.91900e-02 2.11014e+01 3.62027e-01 3.90774e+01 3.31155e-01 1.28125e+02 0.00000e+00 2.24159e+01 0.00000e+00 4.05205e+02 0.00000e+00 1.99677e+02 0.00000e+00 1.60353e+00 1.75932e-02 5.19353e+00 4.49067e-02 1.18609e+00 3.34901e-04 1.09045e+00 1.14507e-03 5.84226e+00 1.19701e-01    1823127 0.00000e+00 0.00000e+00 
           51           11 119311    26366385     9.10094e-09 1.71222e-05 2.41852e-06 2.67875e+00 1.09472e-02 8.43951e+00 2.52524e-02 1.77286e+01 1.23498e-01 1.27271e+00 8.05315e-02 2.36446e+01 1.87946e-01 4.26695e+01 3.36811e-01 1.39877e+02 0.00000e+00 2.44400e+01 0.00000e+00 4.42904e+02 0.00000e+00 2.19580e+02 0.00000e+00 1.64066e+00 2.69604e-03 5.53945e+00 3.59670e-02 1.21422e+00 3.13422e-04 1.15346e+00 1.26838e-03 6.17159e+00 1.21631e-01    1928799 0.00000e+00 0.00000e+00 
           52           11 132566    28945820     5.90026e-09 1.69622e-05 2.17545e-06 2.64667e+00 2.96920e-02 9.26848e+00 4.25431e-02 1.87165e+01 1.15189e-01 1.41714e+00 9.04894e-02 2.57020e+01 3.02397e-01 4.58614e+01 4.61670e-01 1.54620e+02 0.00000e+00 2.68078e+01 0.00000e+00 4.89694e+02 0.00000e+00 2.40753e+02 0.00000e+00 1.67779e+00 1.36598e-02 5.91969e+00 5.02722e-02 1.24237e+00 2.45375e-04 1.21582e+00 4.64114e-03 6.50394e+00 9.95708e-02    2023365 0.00000e+00 0.00000e+00 
           53           11 144625    31269499     4.01499e-09 1.70206e-05 1.58436e-06 3.16403e+00 2.91910e-02 1.01751e+01 4.37163e-02 1.97364e+01 2.86743e-01 1.55737e+00 9.47323e-02 2.82167e+01 7.92884e-01 4.95386e+01 1.15509e+00 1.69725e+02 0.00000e+00 2.90137e+01 0.00000e+00 5.32221e+02 0.00000e+00 2.64878e+02 0.00000e+00 1.73459e+00 7.11343e-03 6.31768e+00 9.67872e-02 1.26700e+00 9.53544e-04 1.27666e+00 3.60663e-03 6.86190e+00 1.79717e-01    2136161 0.00000e+00 0.00000e+00 
           54           11 158826    34034916     2.72989e-09 1.73522e-05 2.27987e-06 3.24455e+00 2.72055e-02 1.12518e+01 3.91954e-02 2.10233e+01 2.34173e-01 1.73303e+00 9.76959e-02 3.05592e+01 4.80554e-01 5.33461e+01 8.00538e-01 1.86732e+02 0.00000e+00 3.11579e+01 0.00000e+00 5.90603e+02 0.00000e+00 2.91743e+02 0.00000e+00 1.81444e+00 9.99444e-03 6.79386e+00 4.78532e-02 1.29273e+00 1.04031e-03 1.34159e+00 2.93630e-03 7.32753e+00 1.77554e-01    2265975 0.00000e+00 0.00000e+00 
           55           11 172309    36862497     1.89115e-09 1.72272e-05 2.61460e-06 3.25934e+00 2.13851e-02 1.25317e+01 2.11864e-02 2.26847e+01 1.23896e-01 1.91013e+00 9.61514e-02 3.26326e+01 5.03470e-01 5.72607e+01 6.87872e-01 2.04328e+02 0.00000e+00 3.38394e+01 0.00000e+00 6.42383e+02 0.00000e+00 3.17183e+02 0.00000e+00 1.91451e+00 1.92711e-02 7.36492e+00 3.98529e-02 1.36882e+00 7.05138e-04 1.59943e+00 8.86241e-04 7.79266e+00 7.90094e-02    2445811 0.00000e+00 0.00000e+00 
           56           11 186289    39713433     1.24514e-09 1.71392e-05 1.65917e-06 3.35961e+00 3.09516e-02 1.35948e+01 5.63279e-02 2.36986e+01 1.46096e-01 2.08464e+00 4.67759e-02 3.44498e+01 6.17146e-01 6.02691e+01 6.91631e-01 2.22520e+02 0.00000e+00 3.72234e+01 0.00000e+00 6.99805e+02 0.00000e+00 3.44775e+02 0.00000e+00 1.93583e+00 1.63225e-02 7.76438e+00 7.56955e-02 1.38307e+00 1.63939e-04 1.63561e+00 3.17914e-03 8.18446e+00 7.56211e-02    2557563 0.00000e+00 0.00000e+00 
           57           11 200571    42419299     8.45415e-10 1.72516e-05 2.78817e-06 3.17678e+00 3.51853e-02 1.46924e+01 4.41999e-02 2.47889e+01 1.74545e-01 2.28878e+00 3.67845e-02 3.55824e+01 8.88268e-01 6.26985e+01 1.06725e+00 2.41314e+02 0.00000e+00 3.88048e+01 0.00000e+00 7.56567e+02 0.00000e+00 3.75498e+02 0.00000e+00 1.97945e+00 8.31672e-03 8.19475e+00 6.64349e-02 1.39975e+00 2.94071e-04 1.67776e+00 4.36846e-03 8.60893e+00 1.66266e-01    2663689 0.00000e+00 0.00000e+00 
           58           11 213580    44795204     5.77198e-10 1.70850e-05 2.78133e-06 3.47213e+00 2.26440e-02 1.58200e+01 2.70177e-02 2.56910e+01 1.22747e-01 2.13735e+00 2.36363e-02 3.67517e+01 5.29637e-01 6.46212e+01 5.76316e-01 2.62035e+02 0.00000e+00 4.25975e+01 0.00000e+00 8.13609e+02 0.00000e+00 4.03922e+02 0.00000e+00 2.04623e+00 3.57628e-03 8.54782e+00 6.38817e-02 1.41063e+00 4.99254e-04 1.70262e+00 2.01109e-03 8.93737e+00 8.59837e-02    2754301 0.00000e+00 0.00000e+00 
           59           11 228963    47547913     3.81495e-10 1.73588e-05 1.43880e-06 2.92690e+00 1.29139e-02 1.69828e+01 6.43464e-02 2.70547e+01 1.51396e-01 2.29321e+00 1.20145e-02 3.78756e+01 5.94388e-01 6.72679e+01 6.53521e-01 2.80064e+02 0.00000e+00 4.56236e+01 0.00000e+00 8.73248e+02 0.00000e+00 4.33678e+02 0.00000e+00 2.13089e+00 1.03672e-02 9.07914e+00 6.17008e-02 1.42391e+00 2.35906e-04 1.73677e+00 3.80503e-03 9.42182e+00 4.49428e-02    2901639 0.00000e+00 0.00000e+00 
           60           11 240426    49639560     2.69969e-10 1.69310e-05 1.79619e-06 0.00000e+00 0.00000e+00 1.79806e+01 5.64018e-02 2.78309e+01 1.72549e-01 2.42550e+00 1.19926e-01 3.96138e+01 5.65435e-01 6.99168e+01 8.03623e-01 2.95599e+02 0.00000e+00 4.81367e+01 0.00000e+00 9.29522e+02 0.00000e+00 4.60845e+02 0.00000e+00 2.16008e+00 8.45954e-03 9.41451e+00 1.10870e-01 1.43496e+00 3.51312e-04 1.76408e+00 1.97847e-03 9.72427e+00 9.49326e-02    2981619 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_2_func_0_beta=0.1_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    216       13824     2.43807e-01 1.04243e-05 1.38060e-05 8.91167e-04 8.50393e-05 7.86000e-04 1.00270e-04 0.00000e+00 0.00000e+00 8.78922e-04 3.90374e-04 6.13023e-03 2.00950e-04 7.45305e-03 8.11694e-04 4.91868e-03 0.00000e+00 6.73766e-02 0.00000e+00 5.11631e-01 0.00000e+00 8.26892e-03 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       1728 3.08928e-04 6.64852e-05 
            1            1    224       14464     2.24741e-01 5.48533e-06 5.98656e-06 3.60755e-03 1.39540e-04 1.54316e-03 1.06580e-03 0.00000e+00 0.00000e+00 7.66066e-04 3.34706e-05 8.02016e-03 4.26328e-04 9.25402e-03 4.65548e-04 6.80672e-03 0.00000e+00 1.52103e-02 0.00000e+00 5.76501e-01 0.00000e+00 1.00553e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       2106 3.75648e-04 1.36419e-05 
            2            2    522       50616     1.59337e-01 5.50733e-06 6.05856e-06 1.82507e-03 6.75763e-05 4.33690e-03 9.37974e-04 0.00000e+00 0.00000e+00 2.48151e-03 2.56655e-04 4.78493e-02 3.08877e-03 5.28482e-02 3.33058e-03 3.94386e-02 0.00000e+00 5.68248e-02 0.00000e+00 3.00197e+00 0.00000e+00 5.64191e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       8721 2.34196e-03 1.95732e-05 
            3            2    522       50616     1.59258e-01 5.04567e-06 3.72735e-06 5.68420e-03 7.05877e-05 4.66447e-03 6.66810e-04 0.00000e+00 0.00000e+00 2.30159e-03 5.79367e-04 5.57413e-02 2.85880e-03 6.07657e-02 2.28427e-03 4.68467e-02 0.00000e+00 5.91370e-02 0.00000e+00 3.47604e+00 0.00000e+00 6.67834e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      10044 2.53008e-03 6.39732e-06 
            4            2   1004       97434     1.12765e-01 4.97867e-06 3.78092e-06 2.35439e-02 1.54443e-04 1.17768e-02 6.10889e-03 0.00000e+00 0.00000e+00 4.36967e-03 1.85486e-04 1.02769e-01 5.32119e-03 1.13107e-01 4.40953e-03 9.04326e-02 0.00000e+00 1.07619e-01 0.00000e+00 6.55698e+00 0.00000e+00 1.29526e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      17793 5.66143e-03 7.60292e-04 
            5            3   2223      243035     5.77632e-02 7.95033e-06 1.44444e-05 1.02486e-02 4.09975e-04 2.43160e-02 7.83605e-03 0.00000e+00 0.00000e+00 1.17559e-02 1.20206e-03 2.89077e-01 1.31815e-02 3.15821e-01 1.02165e-02 2.52579e-01 0.00000e+00 3.06392e-01 0.00000e+00 1.97398e+01 0.00000e+00 3.69431e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      47088 1.40451e-02 1.71801e-03 
            6            3   2377      262547     5.43021e-02 6.71033e-06 6.81162e-07 3.88371e-02 1.51659e-03 3.56597e-02 2.04608e-02 0.00000e+00 0.00000e+00 1.25303e-02 5.61845e-04 3.53147e-01 1.38034e-02 3.83746e-01 1.56106e-02 3.13296e-01 0.00000e+00 3.37190e-01 0.00000e+00 2.40719e+01 0.00000e+00 4.46808e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      55593 1.69736e-02 1.23529e-03 
            7            4   3273      392343     3.04046e-02 1.17237e-05 2.30796e-05 6.79251e-02 1.94564e-02 5.20675e-02 2.01771e-02 0.00000e+00 0.00000e+00 2.03220e-02 7.50291e-04 5.97654e-01 4.04379e-02 6.49374e-01 4.04131e-02 5.25402e-01 0.00000e+00 6.82209e-01 0.00000e+00 4.03652e+01 0.00000e+00 7.79802e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      83754 2.96413e-02 9.98641e-04 
            8            4   5440      690814     8.86586e-03 6.70667e-06 5.84204e-07 5.44140e-02 1.60402e-03 8.75855e-02 2.25828e-02 0.00000e+00 0.00000e+00 3.63461e-02 4.97938e-03 1.09220e+00 4.64253e-02 1.18805e+00 3.94410e-02 9.77581e-01 0.00000e+00 1.44511e+00 0.00000e+00 8.35028e+01 0.00000e+00 1.43576e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     143478 5.64632e-02 2.59692e-03 
            9            4   7040      882912     6.39349e-03 6.91867e-06 4.34081e-07 9.76914e-02 4.22933e-03 1.43625e-01 6.87993e-02 0.00000e+00 0.00000e+00 4.23252e-02 1.82159e-03 1.49727e+00 3.24564e-02 1.62391e+00 3.05605e-02 1.34869e+00 0.00000e+00 2.00176e+00 0.00000e+00 1.09957e+02 0.00000e+00 1.99019e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     192051 8.03951e-02 6.60824e-04 
           10            5   8064     1036642     5.44810e-03 7.03067e-06 7.21400e-07 2.11195e-01 4.12539e-03 1.74323e-01 6.56044e-02 0.00000e+00 0.00000e+00 5.09104e-02 3.28881e-03 1.99876e+00 1.65512e-02 2.16234e+00 1.85528e-02 1.80325e+00 0.00000e+00 2.47150e+00 0.00000e+00 1.33383e+02 0.00000e+00 2.64683e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     241191 1.07772e-01 4.93679e-03 
           11            5  13830     1841758     2.47811e-03 7.04100e-06 4.69466e-07 1.29354e-01 4.83989e-03 3.03254e-01 6.78927e-02 0.00000e+00 0.00000e+00 8.82091e-02 1.12178e-02 3.81123e+00 5.39780e-02 4.13619e+00 3.78603e-02 3.37689e+00 0.00000e+00 2.70377e+00 0.00000e+00 2.36810e+02 0.00000e+00 4.98013e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     407322 2.28787e-01 6.66773e-03 
           12            5  16030     2157600     1.58250e-03 7.94967e-06 1.14586e-06 1.94949e-01 5.26223e-03 3.56781e-01 7.20492e-02 0.00000e+00 0.00000e+00 1.04318e-01 3.89234e-03 4.57347e+00 9.47572e-02 4.96099e+00 9.84069e-02 4.01026e+00 0.00000e+00 3.06054e+00 0.00000e+00 2.74621e+02 0.00000e+00 5.79106e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     476307 2.73873e-01 3.05360e-03 
           13            5  19916     2718926     9.05796e-04 7.97233e-06 1.17110e-06 2.18741e-01 4.49094e-03 4.50903e-01 7.42688e-02 0.00000e+00 0.00000e+00 1.36259e-01 4.12584e-03 5.96776e+00 1.33275e-01 6.46810e+00 1.33056e-01 5.24216e+00 0.00000e+00 3.71368e+00 0.00000e+00 3.53719e+02 0.00000e+00 7.59518e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     605016 3.52456e-01 3.73267e-03 
           14            5  25022     3401766     5.47289e-04 8.58800e-06 2.58224e-06 2.36736e-01 6.50623e-02 6.42925e-01 2.52565e-01 0.00000e+00 0.00000e+00 1.84312e-01 7.26487e-03 7.72066e+00 2.04917e-02 8.35971e+00 1.61188e-02 6.65098e+00 0.00000e+00 4.49392e+00 0.00000e+00 4.47505e+02 0.00000e+00 9.67021e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     759996 4.39994e-01 5.19984e-03 
           15            5  28490     3835096     4.76901e-04 1.01983e-05 5.38232e-06 7.33756e-01 4.66763e-03 7.78082e-01 2.80912e-01 0.00000e+00 0.00000e+00 1.84697e-01 6.88882e-03 9.60280e+00 1.60692e-01 1.03985e+01 1.81084e-01 8.39944e+00 0.00000e+00 4.98848e+00 0.00000e+00 5.57080e+02 0.00000e+00 1.20308e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     925749 5.93384e-01 2.46742e-02 
           16            6  39596     5432878     3.33333e-04 5.52853e-05 1.91251e-04 9.84526e-01 1.15550e-02 1.17940e+00 3.10043e-01 0.00000e+00 0.00000e+00 2.82081e-01 1.55378e-02 1.46747e+01 3.59760e-01 1.58792e+01 3.53957e-01 1.28564e+01 0.00000e+00 7.25518e+00 0.00000e+00 9.29349e+02 0.00000e+00 1.85237e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1322649 8.97251e-01 1.02194e-02 
           17            6  58017     8050629     2.09643e-04 1.34967e-05 3.37933e-06 1.15036e+00 1.18599e-02 1.72413e+00 2.66865e-01 0.00000e+00 0.00000e+00 4.01994e-01 6.21476e-02 2.22707e+01 5.75793e-01 2.41338e+01 6.73239e-01 1.98315e+01 0.00000e+00 1.09782e+01 0.00000e+00 1.26770e+03 0.00000e+00 2.84134e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1914975 1.42465e+00 3.31538e-02 
           18            6  80749    11187199     1.32675e-04 2.10670e-05 2.88394e-05 1.15900e+00 1.04798e-02 2.31303e+00 2.29720e-01 0.00000e+00 0.00000e+00 5.77302e-01 4.38537e-02 3.05103e+01 1.50251e-01 3.30829e+01 2.05326e-01 2.75678e+01 0.00000e+00 1.62167e+01 0.00000e+00 1.76184e+03 0.00000e+00 4.10240e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2596320 1.94637e+00 1.98182e-02 
           19            6 102496    14125854     8.96203e-05 1.15575e-04 4.30067e-04 1.79167e+00 2.22409e-02 2.93556e+00 2.42094e-01 0.00000e+00 0.00000e+00 7.96754e-01 4.28353e-02 3.81987e+01 3.33241e-01 4.15283e+01 3.29713e-01 3.49287e+01 0.00000e+00 2.29455e+01 0.00000e+00 2.21524e+03 0.00000e+00 5.20324e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3250071 2.47027e+00 8.83795e-02 
           20            6 142642    19382212     5.82553e-05 1.47463e-05 1.05707e-06 1.66589e+00 2.54320e-02 4.02543e+00 1.71854e-01 0.00000e+00 0.00000e+00 9.89156e-01 1.13507e-01 5.23390e+01 5.66381e-01 5.68387e+01 3.95350e-01 4.86882e+01 0.00000e+00 3.97699e+01 0.00000e+00 3.05829e+03 0.00000e+00 7.45165e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4442661 3.42138e+00 7.20303e-02 
           21            6 175666    24318064     4.71062e-05 1.45703e-05 9.83263e-07 1.80894e+00 3.42616e-02 5.25775e+00 1.17303e-01 0.00000e+00 0.00000e+00 1.30648e+00 1.05148e-01 6.94606e+01 6.99468e-01 7.55472e+01 7.80044e-01 6.43933e+01 0.00000e+00 5.70609e+01 0.00000e+00 4.00443e+03 0.00000e+00 8.99840e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5665869 4.67078e+00 1.80059e-01 
           22            6 216214    30759364     3.76505e-05 1.51327e-05 1.28744e-06 2.46208e+00 3.99182e-02 6.88576e+00 1.09983e-01 0.00000e+00 0.00000e+00 1.50215e+00 1.64116e-01 9.02975e+01 4.49492e-01 9.82376e+01 1.44102e-01 8.40465e+01 0.00000e+00 8.15724e+01 0.00000e+00 5.16797e+03 0.00000e+00 1.26007e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7078644 6.28708e+00 1.16428e-01 
           23            6 271990    39692968     2.88831e-05 1.51143e-05 1.25396e-06 3.02341e+00 5.08667e-02 8.95677e+00 7.51601e-02 0.00000e+00 0.00000e+00 1.97666e+00 8.32437e-02 1.17176e+02 1.05931e+00 1.27509e+02 7.28423e-01 1.08993e+02 0.00000e+00 1.19044e+02 0.00000e+00 6.67131e+03 0.00000e+00 1.56652e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8887752 8.16378e+00 1.89617e-01 
           24            6 341778    50737324     2.19637e-05 1.52333e-05 2.39995e-06 5.97691e+00 5.80416e-02 1.16182e+01 9.96805e-02 0.00000e+00 0.00000e+00 2.73229e+00 7.04663e-02 1.51670e+02 3.27953e-01 1.65246e+02 3.14592e-01 1.41439e+02 0.00000e+00 1.61982e+02 0.00000e+00 8.56521e+03 0.00000e+00 2.11850e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   11173707 1.06007e+01 1.81009e-01 
           25            7 432146    64004634     1.65925e-05 1.22737e-03 5.14608e-03 7.48494e+00 4.96281e-02 1.49454e+01 1.48246e-01 0.00000e+00 0.00000e+00 3.20326e+00 2.72753e-01 1.91760e+02 3.34185e+00 2.09091e+02 2.64205e+00 1.81218e+02 0.00000e+00 2.64861e+03 0.00000e+00 1.08956e+04 0.00000e+00 2.74759e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   14006628 1.38148e+01 3.88139e-01 
           26            7 556026    81552164     1.21573e-05 1.78120e-05 9.83576e-06 9.75708e+00 8.14566e-02 1.91461e+01 1.46710e-01 0.00000e+00 0.00000e+00 4.24104e+00 8.87252e-03 2.44127e+02 3.03304e+00 2.66283e+02 2.68491e+00 2.32664e+02 0.00000e+00 1.38641e+03 0.00000e+00 1.37540e+04 0.00000e+00 3.48212e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   17644311 1.75041e+01 3.09981e-01 
           27            7 754614   106514746     8.54364e-06 1.51790e-05 1.22124e-06 0.00000e+00 0.00000e+00 2.47720e+01 3.02222e-01 0.00000e+00 0.00000e+00 6.28172e+00 4.06945e-01 3.10696e+02 5.05966e+00 3.39348e+02 4.27666e+00 2.98397e+02 0.00000e+00 7.25786e+02 0.00000e+00 1.77025e+04 0.00000e+00 4.17494e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   22678704 2.18446e+01 2.61469e-01 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_2_func_0_beta=0.1_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    216       13824     2.43823e-01 1.01540e-05 1.20947e-05 7.32729e-04 1.84982e-04 8.06839e-04 7.98116e-06 1.93872e-02 5.16531e-02 9.18104e-04 2.87247e-04 1.59619e-03 1.03573e-04 2.19607e-02 5.19044e-02 5.24819e-03 0.00000e+00 4.21147e-02 0.00000e+00 5.21185e-01 0.00000e+00 7.53764e-03 0.00000e+00 1.25874e-02 4.69569e-02 3.08146e-03 3.51949e-03 6.70433e-05 8.14477e-05 5.66727e-05 1.30761e-04 2.50632e-03 2.70628e-04       1331 0.00000e+00 0.00000e+00 
            1            1    224       14464     2.24739e-01 4.97600e-06 2.86077e-06 3.51440e-03 1.88181e-04 1.09802e-03 2.65088e-04 1.77110e-02 5.21874e-04 7.68776e-04 1.79097e-05 2.35307e-03 9.22663e-05 2.08791e-02 5.90904e-04 6.84091e-03 0.00000e+00 4.84130e-02 0.00000e+00 6.20507e-01 0.00000e+00 9.92201e-03 0.00000e+00 2.93591e-03 9.66841e-05 5.91250e-03 3.11665e-04 1.19338e-04 1.27236e-05 9.09620e-05 9.14090e-06 6.82202e-03 2.52038e-04       4204 0.00000e+00 0.00000e+00 
            2            2    522       50616     1.59339e-01 5.14433e-06 3.18679e-06 1.76993e-03 1.01655e-04 4.13536e-03 4.41051e-04 3.11113e-02 6.31732e-05 2.61026e-03 2.98053e-04 7.63111e-03 2.90436e-04 4.14292e-02 1.07099e-04 3.96650e-02 0.00000e+00 9.15338e-02 0.00000e+00 3.06703e+00 0.00000e+00 5.61881e-02 0.00000e+00 3.37418e-03 9.15396e-05 1.14050e-02 2.29992e-05 1.32913e-04 1.33746e-05 1.16183e-04 1.56183e-05 1.25692e-02 1.44267e-04       6783 0.00000e+00 0.00000e+00 
            3            2    522       50616     1.59260e-01 5.09000e-06 3.19273e-06 5.57501e-03 1.60825e-04 4.45757e-03 4.83925e-04 3.13299e-02 6.28804e-04 2.21710e-03 1.76012e-04 7.62133e-03 3.27335e-04 4.12470e-02 7.83817e-04 4.71013e-02 0.00000e+00 7.80334e-02 0.00000e+00 3.63779e+00 0.00000e+00 6.86272e-02 0.00000e+00 3.37811e-03 7.34671e-05 1.15246e-02 3.26760e-04 1.33580e-04 1.14379e-05 1.16964e-04 4.20557e-06 1.27225e-02 3.33305e-04       6783 0.00000e+00 0.00000e+00 
            4            2   1004       97434     1.12765e-01 5.05600e-06 3.25110e-06 2.32234e-02 7.33490e-05 9.27727e-03 5.98900e-04 7.41452e-02 3.15334e-04 4.65076e-03 5.74113e-04 1.61063e-02 7.31622e-04 9.50443e-02 6.56480e-04 9.05062e-02 0.00000e+00 1.65999e-01 0.00000e+00 6.78830e+00 0.00000e+00 1.31386e-01 0.00000e+00 5.65918e-03 1.88714e-04 2.84226e-02 1.08984e-03 3.55851e-04 2.13464e-05 2.76915e-04 1.88776e-05 3.14517e-02 1.32083e-03      17244 0.00000e+00 0.00000e+00 
            5            3   2223      243035     5.77631e-02 5.97733e-06 1.69072e-06 9.90675e-03 1.94731e-04 2.15474e-02 1.37227e-03 1.40425e-01 4.68237e-03 1.28684e-02 2.33738e-03 3.32571e-02 1.38160e-03 1.86851e-01 3.73719e-03 2.52740e-01 0.00000e+00 4.27548e-01 0.00000e+00 1.95964e+01 0.00000e+00 3.68742e-01 0.00000e+00 5.58348e-03 1.62966e-04 5.67812e-02 1.56021e-03 2.50068e-04 2.37603e-05 2.35280e-04 1.31770e-05 6.09036e-02 1.60027e-03      33163 0.00000e+00 0.00000e+00 
            6            3   2377      262547     5.43021e-02 6.55500e-06 4.02947e-07 3.76987e-02 1.08483e-04 2.76596e-02 2.57554e-03 2.13149e-01 5.04184e-03 1.32142e-02 5.90024e-04 4.14764e-02 1.07829e-03 2.68243e-01 3.34542e-03 3.12567e-01 0.00000e+00 4.62106e-01 0.00000e+00 2.45054e+01 0.00000e+00 4.72295e-01 0.00000e+00 9.47305e-03 5.91175e-05 8.23599e-02 2.06143e-03 6.96856e-04 2.07451e-05 5.12843e-04 2.69177e-05 9.73534e-02 8.60288e-03      49429 0.00000e+00 0.00000e+00 
            7            4   3273      392343     3.04046e-02 6.70867e-06 4.25911e-08 6.21152e-02 2.50474e-04 4.46887e-02 3.15569e-03 3.15457e-01 1.56263e-03 2.12116e-02 6.31657e-04 6.77821e-02 2.72810e-03 4.04998e-01 5.02065e-03 5.26810e-01 0.00000e+00 6.92961e-01 0.00000e+00 3.95871e+01 0.00000e+00 7.76583e-01 0.00000e+00 1.00338e-02 1.02757e-04 1.25572e-01 2.94489e-03 6.18921e-04 2.98364e-05 5.76215e-04 1.18568e-05 1.44876e-01 5.56704e-03      73157 0.00000e+00 0.00000e+00 
            8            4   5440      690814     8.86586e-03 6.90700e-06 3.70651e-07 5.26336e-02 2.99061e-04 7.97781e-02 4.48090e-03 4.80203e-01 1.49971e-03 3.55796e-02 4.11226e-04 1.06076e-01 3.65027e-03 6.22757e-01 5.09156e-03 9.78422e-01 0.00000e+00 1.43909e+00 0.00000e+00 7.22288e+01 0.00000e+00 1.42976e+00 0.00000e+00 1.05871e-02 1.14065e-04 1.90944e-01 1.95109e-03 6.49321e-04 2.75361e-05 6.00103e-04 1.39277e-05 2.25214e-01 3.68719e-03     105790 0.00000e+00 0.00000e+00 
            9            4   7040      882912     6.39349e-03 7.02233e-06 1.59994e-07 9.48298e-02 6.78959e-04 1.15790e-01 9.57561e-03 7.28116e-01 6.21734e-02 4.28546e-02 1.85088e-03 1.65344e-01 3.68091e-03 9.37417e-01 5.65663e-02 1.35180e+00 0.00000e+00 2.00249e+00 0.00000e+00 9.70616e+01 0.00000e+00 1.96156e+00 0.00000e+00 1.72237e-02 1.43998e-04 2.73985e-01 1.94380e-03 1.62338e-03 4.42296e-05 1.11492e-03 3.75331e-05 3.64053e-01 6.61362e-02     149592 0.00000e+00 0.00000e+00 
           10            5   8064     1036642     5.44810e-03 9.37600e-06 9.28323e-06 2.06906e-01 8.53227e-04 1.48778e-01 1.23905e-02 9.09179e-01 5.95048e-02 5.02545e-02 3.69099e-04 2.06433e-01 8.63742e-03 1.16721e+00 5.04837e-02 1.79937e+00 0.00000e+00 2.44264e+00 0.00000e+00 1.28380e+02 0.00000e+00 2.63528e+00 0.00000e+00 1.83578e-02 2.03291e-04 3.48805e-01 5.50175e-03 1.48550e-03 2.26422e-05 1.18868e-03 3.82970e-05 4.51104e-01 7.37410e-02     185412 0.00000e+00 0.00000e+00 
           11            5  13830     1841758     2.47811e-03 9.90900e-06 1.18180e-05 1.25477e-01 7.27227e-04 2.74657e-01 1.16982e-02 1.40496e+00 9.29980e-02 8.69676e-02 8.55050e-03 3.68293e-01 2.32000e-02 1.86237e+00 6.12953e-02 3.37916e+00 0.00000e+00 2.65881e+00 0.00000e+00 2.34464e+02 0.00000e+00 4.94923e+00 0.00000e+00 1.96395e-02 4.11692e-04 5.58278e-01 9.27828e-03 1.60494e-03 3.35338e-05 1.42021e-03 5.58339e-05 6.82016e-01 9.06109e-02     278174 0.00000e+00 0.00000e+00 
           12            5  16030     2157600     1.58250e-03 1.05320e-05 1.32308e-05 1.90218e-01 1.13799e-03 3.25213e-01 1.20134e-02 1.61202e+00 3.54671e-02 1.05243e-01 7.31241e-03 4.46449e-01 2.50663e-02 2.16616e+00 3.49351e-03 4.01667e+00 0.00000e+00 3.01228e+00 0.00000e+00 2.80021e+02 0.00000e+00 5.66769e+00 0.00000e+00 2.03428e-02 3.57327e-04 6.49615e-01 1.67806e-02 1.67967e-03 3.95047e-05 1.50551e-03 5.33980e-05 7.75060e-01 5.90223e-02     319638 0.00000e+00 0.00000e+00 
           13            5  19916     2718926     9.05796e-04 1.05697e-05 1.38011e-05 2.13223e-01 5.02852e-04 4.16948e-01 1.48714e-02 1.93466e+00 5.46848e-02 1.38101e-01 3.54091e-03 5.58844e-01 4.26451e-02 2.63465e+00 1.00032e-02 5.23919e+00 0.00000e+00 3.64416e+00 0.00000e+00 3.58529e+02 0.00000e+00 7.62452e+00 0.00000e+00 2.09949e-02 2.98767e-04 7.88287e-01 1.21482e-02 1.68682e-03 3.39837e-05 1.53353e-03 2.53430e-05 9.27437e-01 7.56852e-02     372014 0.00000e+00 0.00000e+00 
           14            5  25022     3401766     5.47289e-04 1.14717e-05 1.38108e-05 2.15657e-01 2.92108e-04 5.29110e-01 1.77216e-02 3.01777e+00 8.61464e-02 1.83613e-01 1.96145e-02 7.82060e-01 6.53214e-02 3.98728e+00 3.93712e-02 6.65169e+00 0.00000e+00 4.36794e+00 0.00000e+00 4.52320e+02 0.00000e+00 9.70410e+00 0.00000e+00 2.94391e-02 4.92302e-04 1.00208e+00 3.94174e-02 4.10329e-03 1.67349e-04 2.45297e-03 3.61562e-05 1.73210e+00 1.24989e-01     460758 0.00000e+00 0.00000e+00 
           15            5  28490     3835096     4.76901e-04 1.64443e-05 8.52700e-06 7.27580e-01 1.98375e-03 6.51724e-01 2.02544e-02 3.56411e+00 4.33045e-02 1.83683e-01 1.97972e-02 1.09264e+00 1.89074e-01 4.84520e+00 1.76831e-01 8.44143e+00 0.00000e+00 4.96447e+00 0.00000e+00 5.64633e+02 0.00000e+00 1.20777e+01 0.00000e+00 3.37027e-02 5.71908e-04 1.23958e+00 3.96511e-02 3.95768e-03 8.01794e-05 2.70690e-03 5.93100e-05 1.98392e+00 8.81433e-02     554830 0.00000e+00 0.00000e+00 
           16            6  39596     5432878     3.33333e-04 1.81120e-05 1.59643e-05 9.74770e-01 4.81065e-03 1.03367e+00 2.01283e-02 1.00620e+01 4.99520e-02 2.77810e-01 2.50982e-02 2.63897e+00 3.85984e-01 1.29853e+01 3.74596e-01 1.29855e+01 0.00000e+00 7.20975e+00 0.00000e+00 9.97277e+02 0.00000e+00 1.87162e+01 0.00000e+00 5.08270e-02 7.43014e-04 2.06697e+00 2.19891e-02 9.61501e-03 2.23265e-04 4.67676e-03 1.69259e-04 7.45424e+00 7.61262e-02     856704 0.00000e+00 0.00000e+00 
           17            6  58017     8050629     2.09643e-04 1.45807e-05 1.64072e-06 1.13530e+00 4.54866e-03 1.60182e+00 4.56483e-03 1.17983e+01 5.57250e-02 4.11706e-01 2.13940e-02 3.36555e+00 3.76577e-01 1.55852e+01 3.04741e-01 1.98412e+01 0.00000e+00 1.08395e+01 0.00000e+00 1.28256e+03 0.00000e+00 2.83935e+01 0.00000e+00 5.34693e-02 4.48930e-04 2.80705e+00 2.48914e-02 9.38542e-03 1.09138e-04 5.16913e-03 5.16982e-05 8.20677e+00 1.04769e-01    1135632 0.00000e+00 0.00000e+00 
           18            6  80749    11187199     1.32675e-04 1.46807e-05 3.31409e-07 1.14196e+00 1.57877e-03 2.21284e+00 1.47712e-02 1.34796e+01 1.12484e-01 6.12411e-01 6.08038e-02 3.91179e+00 2.37042e-01 1.80166e+01 4.10004e-01 2.77291e+01 0.00000e+00 1.59691e+01 0.00000e+00 1.78917e+03 0.00000e+00 4.10449e+01 0.00000e+00 5.63969e-02 3.07171e-04 3.52155e+00 4.18007e-02 1.00584e-02 1.18612e-04 5.60393e-03 7.86418e-05 8.96425e+00 1.60426e-01    1405401 0.00000e+00 0.00000e+00 
           19            6 102496    14125854     8.96203e-05 1.51327e-05 1.49299e-06 1.76810e+00 6.60529e-03 2.84169e+00 1.42083e-02 1.53275e+01 2.02585e-01 8.27714e-01 7.16252e-02 4.72608e+00 3.14152e-01 2.08974e+01 4.46696e-01 3.48817e+01 0.00000e+00 2.28473e+01 0.00000e+00 2.23464e+03 0.00000e+00 5.14001e+01 0.00000e+00 6.04335e-02 3.23050e-04 4.24203e+00 8.78604e-02 1.03461e-02 4.00591e-05 5.86333e-03 7.70283e-05 9.85258e+00 5.73975e-02    1682000 0.00000e+00 0.00000e+00 
           20            6 142642    19382212     5.82553e-05 1.52337e-05 1.28522e-06 1.63947e+00 7.33209e-03 3.97614e+00 7.46160e-03 1.80973e+01 2.40797e-01 1.02642e+00 8.86191e-02 5.82387e+00 5.84424e-01 2.49697e+01 2.83762e-01 4.85570e+01 0.00000e+00 3.99344e+01 0.00000e+00 3.28424e+03 0.00000e+00 7.47707e+01 0.00000e+00 6.46517e-02 3.47880e-04 5.47091e+00 2.44178e-02 1.06524e-02 1.15030e-05 6.27844e-03 1.91941e-04 1.10658e+01 2.14824e-01    2093551 0.00000e+00 0.00000e+00 
           21            6 175666    24318064     4.71062e-05 1.52377e-05 2.04051e-06 1.77517e+00 4.32579e-03 5.21792e+00 1.14745e-02 2.31862e+01 3.46764e-01 1.35275e+00 1.17393e-01 1.38719e+01 7.02136e-01 3.84393e+01 3.41787e-01 6.43724e+01 0.00000e+00 5.73132e+01 0.00000e+00 3.99937e+03 0.00000e+00 9.66824e+01 0.00000e+00 7.91863e-02 2.25926e-04 7.64999e+00 1.40562e-01 1.17835e-02 1.69265e-05 7.47199e-03 1.31409e-04 1.33523e+01 1.96616e-01    2962466 0.00000e+00 0.00000e+00 
           22            6 216214    30759364     3.76505e-05 1.52993e-05 2.26506e-06 2.42122e+00 1.60308e-02 6.85946e+00 3.20779e-02 2.85044e+01 1.21767e-01 1.55097e+00 1.14313e-01 1.98816e+01 1.88566e-01 4.99732e+01 3.35740e-01 8.39430e+01 0.00000e+00 8.17931e+01 0.00000e+00 5.25589e+03 0.00000e+00 1.24945e+02 0.00000e+00 8.77660e-02 3.22427e-04 9.87807e+00 1.38944e-01 1.23776e-02 5.42503e-05 8.31219e-03 9.52576e-05 1.57401e+01 1.76229e-01    3817581 0.00000e+00 0.00000e+00 
           23            6 271990    39692968     2.88831e-05 1.76417e-05 9.34983e-06 2.97374e+00 1.11544e-02 8.94455e+00 1.90594e-02 3.47085e+01 1.24351e-01 2.07127e+00 4.68830e-02 2.52594e+01 1.94997e-01 6.20836e+01 3.47269e-01 1.08778e+02 0.00000e+00 1.18395e+02 0.00000e+00 7.99828e+03 0.00000e+00 1.58894e+02 0.00000e+00 9.74391e-02 5.71687e-04 1.25109e+01 2.18023e-01 1.27085e-02 6.09616e-05 8.77961e-03 5.16557e-05 1.85429e+01 9.97646e-02    4790191 0.00000e+00 0.00000e+00 
           24            6 341778    50737324     2.19637e-05 2.06987e-05 1.10165e-05 5.90881e+00 1.17636e-02 1.15740e+01 8.81310e-02 4.24314e+01 3.26301e+00 2.82162e+00 2.62324e-01 3.10836e+01 4.32199e+00 7.63935e+01 7.84254e+00 1.42214e+02 0.00000e+00 1.59591e+02 0.00000e+00 8.64102e+03 0.00000e+00 1.98475e+02 0.00000e+00 1.06757e-01 1.16394e-03 1.56728e+01 6.62990e-01 1.29501e-02 3.86625e-05 9.26851e-03 2.28033e-04 2.19272e+01 1.43080e+00    5816275 0.00000e+00 0.00000e+00 
           25            7 432146    64004634     1.65925e-05 1.58257e-05 4.20516e-06 7.39434e+00 6.81910e-02 1.48646e+01 7.13496e-02 5.06993e+01 1.44652e+00 3.20353e+00 5.48535e-02 3.54222e+01 4.82162e-01 8.93978e+01 1.19011e+00 1.80411e+02 0.00000e+00 2.26225e+02 0.00000e+00 1.08633e+04 0.00000e+00 2.74598e+02 0.00000e+00 1.18145e-01 1.97650e-04 1.89654e+01 1.98721e-01 1.35287e-02 4.14148e-05 1.01380e-02 1.69490e-04 2.54489e+01 2.28575e-01    6962014 0.00000e+00 0.00000e+00 
           26            7 556026    81552164     1.21573e-05 1.57573e-05 1.68153e-06 9.63545e+00 5.63751e-02 1.90438e+01 8.81516e-02 6.15975e+01 5.80639e-01 4.23663e+00 9.14644e-02 4.09343e+01 3.13217e-01 1.06858e+02 8.03738e-01 2.31797e+02 0.00000e+00 4.04620e+02 0.00000e+00 1.65678e+04 0.00000e+00 3.19000e+02 0.00000e+00 1.31155e-01 7.94443e-04 2.32846e+01 1.95241e-01 1.39537e-02 9.24939e-05 1.07605e-02 3.51502e-04 2.99866e+01 3.48543e-01    8336776 0.00000e+00 0.00000e+00 
           27            7 754614   106514746     8.54364e-06 1.58510e-05 1.10570e-06 0.00000e+00 0.00000e+00 2.46438e+01 9.88702e-02 7.26463e+01 1.47192e+00 6.22525e+00 1.06459e-01 4.56903e+01 3.13239e-01 1.24681e+02 1.56423e+00 2.98266e+02 0.00000e+00 8.91301e+02 0.00000e+00 1.78849e+04 0.00000e+00 4.54116e+02 0.00000e+00 1.46371e-01 5.82755e-04 2.84673e+01 5.69612e-01 1.41334e-02 9.40060e-05 1.10361e-02 1.61871e-04 3.53420e+01 8.59860e-01    9932522 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_3_func_0_beta=0.1_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    343       50653     2.13984e-01 1.07427e-05 1.40204e-05 1.26137e-03 9.74142e-05 1.87054e-03 1.50299e-04 0.00000e+00 0.00000e+00 2.85892e-03 1.38600e-03 2.50469e-02 1.09019e-04 2.86945e-02 1.72602e-03 1.18549e-02 0.00000e+00 1.60187e-01 0.00000e+00 1.13146e+00 0.00000e+00 1.16672e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4096 6.31357e-04 1.71588e-04 
            1            1    347       51309     2.11068e-01 6.36167e-06 1.01800e-05 9.97149e-03 1.51175e-04 3.08177e-03 1.95185e-03 0.00000e+00 0.00000e+00 2.44766e-03 3.84842e-04 3.18818e-02 1.00677e-03 3.53350e-02 4.74966e-04 1.54976e-02 0.00000e+00 1.06646e-01 0.00000e+00 1.32453e+00 0.00000e+00 1.54250e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       4992 9.20170e-04 1.39929e-04 
            2            2   1331      274625     1.46133e-01 6.86900e-06 1.18052e-05 4.14728e-03 2.11483e-04 9.88317e-03 3.03467e-04 0.00000e+00 0.00000e+00 1.39070e-02 4.88658e-03 2.30029e-01 9.87353e-03 2.49077e-01 4.84944e-03 1.20455e-01 0.00000e+00 4.19234e-01 0.00000e+00 9.23221e+00 0.00000e+00 1.18062e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      33216 4.78569e-03 2.43874e-04 
            3            2   1331      274625     1.46128e-01 6.24267e-06 8.05306e-07 6.90924e-03 2.59137e-04 1.06564e-02 2.30780e-04 0.00000e+00 0.00000e+00 1.18740e-02 8.19747e-05 2.59873e-01 1.01595e-02 2.78044e-01 1.03893e-02 1.38913e-01 0.00000e+00 4.15316e-01 0.00000e+00 1.08507e+01 0.00000e+00 1.35207e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      37248 5.91987e-03 2.84040e-04 
            4            2   1361      280865     1.37614e-01 6.24533e-06 1.27063e-06 7.98262e-02 1.11992e-03 1.73063e-02 7.42619e-03 0.00000e+00 0.00000e+00 1.28082e-02 2.24310e-04 3.33981e-01 1.56204e-02 3.56356e-01 1.62593e-02 1.85446e-01 0.00000e+00 4.29955e-01 0.00000e+00 1.34807e+01 0.00000e+00 1.81979e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      44864 9.10131e-03 4.16424e-04 
            5            3   3281      924179     5.76163e-02 1.42367e-05 3.23297e-05 2.25217e-02 5.21077e-04 6.48565e-02 9.48953e-03 0.00000e+00 0.00000e+00 4.07625e-02 8.90412e-03 1.55775e+00 6.80656e-02 1.65460e+00 5.02998e-02 8.37603e-01 0.00000e+00 1.61512e+00 0.00000e+00 5.64473e+01 0.00000e+00 8.18133e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     155072 5.45354e-02 9.07896e-03 
            6            3   3367      944819     5.42493e-02 6.91800e-06 2.34384e-07 3.59458e-01 3.93119e-02 8.36063e-02 2.51759e-02 0.00000e+00 0.00000e+00 3.94931e-02 2.12443e-03 1.78553e+00 6.58813e-02 1.89183e+00 6.57565e-02 9.81231e-01 0.00000e+00 1.62846e+00 0.00000e+00 6.51381e+01 0.00000e+00 9.75019e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     174336 6.50865e-02 2.32553e-03 
            7            4   8680     2821318     9.50865e-03 2.05333e-05 5.73757e-05 2.29176e-01 2.42394e-03 2.89876e-01 7.56703e-02 0.00000e+00 0.00000e+00 1.33262e-01 4.27934e-02 6.49526e+00 3.31336e-01 6.88680e+00 2.79618e-01 3.50867e+00 0.00000e+00 6.52132e+00 0.00000e+00 2.37042e+02 0.00000e+00 3.46186e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     504064 2.53604e-01 1.00790e-02 
            8            4  12173     3918693     5.03707e-03 1.75700e-05 4.39945e-05 7.15227e-02 2.33815e-03 3.90012e-01 9.61038e-02 0.00000e+00 0.00000e+00 2.02934e-01 4.16869e-02 9.09642e+00 2.81342e-01 9.63098e+00 3.29551e-01 4.74923e+00 0.00000e+00 4.59308e+00 0.00000e+00 3.48384e+02 0.00000e+00 4.79378e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     697600 3.25257e-01 8.50663e-03 
            9            4  12434     3998638     4.31925e-03 8.06433e-06 2.75985e-06 1.07045e+00 1.25348e-02 4.19997e-01 1.05287e-01 0.00000e+00 0.00000e+00 1.98026e-01 7.36214e-04 9.83838e+00 1.23730e-01 1.04101e+01 1.33987e-01 5.27742e+00 0.00000e+00 4.65487e+00 0.00000e+00 3.95645e+02 0.00000e+00 5.26867e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     748224 3.67028e-01 1.20262e-02 
           10            5  23671     8151359     1.11565e-03 8.06200e-06 3.05480e-07 1.80259e-01 3.52669e-03 9.34686e-01 1.06265e-01 0.00000e+00 0.00000e+00 4.04248e-01 4.07553e-02 2.20211e+01 6.24555e-01 2.33439e+01 6.77986e-01 1.21369e+01 0.00000e+00 8.84235e+00 0.00000e+00 7.40940e+02 0.00000e+00 1.22294e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1507584 9.05784e-01 1.64823e-02 
           11            5  24815     8605357     8.62349e-04 1.00070e-05 2.62529e-06 9.81548e-01 1.54572e-02 1.02316e+00 1.83011e-01 0.00000e+00 0.00000e+00 4.25634e-01 1.84942e-02 2.38295e+01 4.36628e-01 2.52483e+01 4.28973e-01 1.29878e+01 0.00000e+00 9.68812e+00 0.00000e+00 7.79664e+02 0.00000e+00 1.32440e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1614656 9.79538e-01 2.88369e-02 
           12            5  33582    11863222     1.67561e-04 1.07663e-05 2.60284e-06 6.53100e-01 9.25541e-03 1.20215e+00 1.04910e-01 0.00000e+00 0.00000e+00 5.36243e-01 3.37772e-02 3.18491e+01 5.91990e-01 3.37107e+01 5.10353e-01 1.75254e+01 0.00000e+00 1.37146e+01 0.00000e+00 1.11964e+03 0.00000e+00 1.70288e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2223936 1.30668e+00 6.18223e-02 
           13            5  38916    13825742     1.14009e-04 1.43747e-05 2.60832e-06 5.75669e-01 3.91762e-04 1.46919e+00 1.37818e-01 0.00000e+00 0.00000e+00 6.52369e-01 4.15590e-02 3.72696e+01 6.03655e-01 3.95049e+01 5.33371e-01 2.08678e+01 0.00000e+00 1.61785e+01 0.00000e+00 1.34361e+03 0.00000e+00 2.05335e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2614144 1.56161e+00 3.64515e-02 
           14            5  43662    15621146     8.87142e-05 1.56627e-05 3.80425e-06 8.63571e-01 5.62426e-03 1.80439e+00 1.31694e-01 0.00000e+00 0.00000e+00 7.62928e-01 4.81830e-02 4.38539e+01 7.10531e-01 4.65398e+01 4.93152e-01 2.46538e+01 0.00000e+00 1.88273e+01 0.00000e+00 1.53980e+03 0.00000e+00 2.44542e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3000320 1.89854e+00 1.75816e-01 
           15            5  48893    17848823     6.93845e-05 1.56033e-05 3.81994e-06 2.62403e+00 4.32050e-03 2.19504e+00 1.51089e-01 0.00000e+00 0.00000e+00 9.03460e-01 5.42818e-02 5.36177e+01 3.81882e-01 5.69061e+01 5.63753e-01 3.02923e+01 0.00000e+00 2.24317e+01 0.00000e+00 2.11147e+03 0.00000e+00 2.99187e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3528064 2.35635e+00 2.04515e-01 
           16            6  61864    22952822     4.63962e-05 1.72133e-05 5.51979e-06 2.83151e+00 9.24121e-03 2.96676e+00 2.87951e-01 0.00000e+00 0.00000e+00 1.02139e+00 1.07297e-01 7.03626e+01 1.78297e-01 7.46691e+01 2.19184e-01 3.98903e+01 0.00000e+00 3.02135e+01 0.00000e+00 2.44028e+03 0.00000e+00 3.99943e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4523072 3.24844e+00 1.18942e-01 
           17            6  75949    28730073     2.98557e-05 1.73140e-05 4.41442e-06 4.16294e+00 3.30788e-02 3.75550e+00 2.57287e-01 0.00000e+00 0.00000e+00 1.35293e+00 8.30612e-02 8.82884e+01 8.05017e-01 9.38369e+01 8.19528e-01 5.11025e+01 0.00000e+00 4.24969e+01 0.00000e+00 3.10269e+03 0.00000e+00 5.10411e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5559296 4.15075e+00 5.98613e-02 
           18            6 100488    38037858     1.74590e-05 1.77373e-05 4.69597e-06 7.08282e+00 5.07585e-02 5.05689e+00 2.43501e-01 0.00000e+00 0.00000e+00 1.97556e+00 1.45086e-01 1.15830e+02 1.66842e+00 1.23364e+02 1.64543e+00 6.84620e+01 0.00000e+00 6.39920e+01 0.00000e+00 4.18438e+03 0.00000e+00 6.90466e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7279616 5.50024e+00 1.28674e-01 
           19            6 154345    57204069     7.64478e-06 1.73850e-05 3.03238e-06 5.48816e+00 4.10599e-02 7.51625e+00 2.65905e-01 0.00000e+00 0.00000e+00 2.82154e+00 3.86556e-01 1.66405e+02 1.85113e+00 1.77364e+02 1.76625e+00 1.03762e+02 0.00000e+00 1.24372e+02 0.00000e+00 6.10486e+03 0.00000e+00 1.05391e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10735040 8.04995e+00 2.57306e-01 
           20            6 187834    69049606     4.94281e-06 1.76443e-05 2.68646e-06 4.38204e+00 1.24721e-02 9.42622e+00 2.15426e-01 0.00000e+00 0.00000e+00 3.58514e+00 2.29554e-01 2.05398e+02 1.10413e+00 2.18931e+02 1.36226e+00 1.31269e+02 0.00000e+00 1.74980e+02 0.00000e+00 8.76535e+03 0.00000e+00 1.33347e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   13346432 9.83961e+00 1.00074e-01 
           21            6 208063    77146599     4.11195e-06 1.77003e-05 3.16135e-06 7.24928e+00 2.56958e-02 1.14476e+01 1.40558e-01 0.00000e+00 0.00000e+00 4.17985e+00 1.82930e-01 2.51732e+02 3.49841e+00 2.68264e+02 3.26812e+00 1.59865e+02 0.00000e+00 2.20396e+02 0.00000e+00 9.18883e+03 0.00000e+00 1.64362e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15767872 1.22239e+01 5.27775e-02 
           22            6 254259    97426291     3.15436e-06 1.77960e-05 2.33564e-06 1.02300e+01 1.12837e-02 1.52045e+01 1.74047e-01 0.00000e+00 0.00000e+00 4.56792e+00 3.00404e-01 3.33056e+02 6.52785e+00 3.54814e+02 5.94426e+00 2.07983e+02 0.00000e+00 3.02576e+02 0.00000e+00 1.21776e+04 0.00000e+00 2.14798e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   19741632 1.70192e+01 5.33015e-01 
           23            6 321406   125483148     2.30053e-06 1.76887e-05 3.32300e-06 0.00000e+00 0.00000e+00 2.01214e+01 1.54741e-01 0.00000e+00 0.00000e+00 6.24271e+00 3.51929e-01 4.37756e+02 3.85305e+00 4.66909e+02 3.20854e+00 2.75157e+02 0.00000e+00 4.27938e+02 0.00000e+00 1.56133e+04 0.00000e+00 2.84753e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   25193792 2.26884e+01 4.54923e-01 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_3_func_0_beta=0.1_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    343       50653     2.13984e-01 1.10677e-05 1.29311e-05 1.10209e-03 2.34840e-04 1.82022e-03 6.45661e-05 2.37090e-02 5.46988e-02 2.84627e-03 1.48369e-03 4.18528e-03 1.38038e-04 3.08104e-02 5.60993e-02 1.16254e-02 0.00000e+00 1.31180e-01 0.00000e+00 1.04236e+00 0.00000e+00 1.15563e-02 0.00000e+00 1.41942e-02 5.10837e-02 3.91885e-03 3.12185e-03 8.34073e-05 1.18467e-04 7.93867e-05 2.00742e-04 3.44627e-03 1.11352e-04       2197 0.00000e+00 0.00000e+00 
            1            1    347       51309     2.11075e-01 9.39500e-06 1.74237e-05 9.93198e-03 1.06823e-04 2.61936e-03 1.23988e-03 3.43759e-02 8.86974e-04 2.52834e-03 2.87183e-04 5.72901e-03 2.13073e-04 4.26841e-02 1.14934e-03 1.55312e-02 0.00000e+00 9.16240e-02 0.00000e+00 1.13118e+00 0.00000e+00 1.52700e-02 0.00000e+00 4.71138e-03 2.53481e-04 1.20948e-02 2.58123e-04 1.40356e-04 8.11319e-06 1.20286e-04 1.83836e-05 1.32039e-02 2.07137e-04       9797 0.00000e+00 0.00000e+00 
            2            2   1331      274625     1.46137e-01 7.16900e-06 7.08438e-06 3.97468e-03 2.84968e-05 9.66713e-03 7.93846e-05 4.32280e-02 1.10929e-04 1.36926e-02 4.84682e-03 1.92984e-02 6.10692e-04 7.63642e-02 4.24718e-03 1.20172e-01 0.00000e+00 4.20519e-01 0.00000e+00 9.17702e+00 0.00000e+00 1.18796e-01 0.00000e+00 3.34386e-03 1.56382e-04 1.51145e-02 1.38667e-04 8.34140e-05 4.65828e-06 5.62980e-05 7.12001e-06 1.60748e-02 3.29536e-04       9261 0.00000e+00 0.00000e+00 
            3            2   1331      274625     1.46131e-01 6.49367e-06 7.81354e-07 6.70310e-03 6.82456e-05 1.03360e-02 1.25528e-04 4.38366e-02 1.17234e-03 1.20651e-02 5.42999e-04 1.93277e-02 9.40474e-04 7.53831e-02 2.00222e-03 1.39758e-01 0.00000e+00 4.18218e-01 0.00000e+00 1.06405e+01 0.00000e+00 1.36078e-01 0.00000e+00 3.29232e-03 2.77053e-05 1.54698e-02 5.21817e-04 8.35943e-05 4.56849e-06 5.60540e-05 4.44994e-06 1.64000e-02 4.49149e-04       9261 0.00000e+00 0.00000e+00 
            4            2   1361      280865     1.37614e-01 6.66033e-06 6.27076e-07 8.01872e-02 1.06035e-03 1.44610e-02 1.94447e-03 1.17489e-01 8.32921e-04 1.29109e-02 8.19811e-05 2.65207e-02 1.05386e-03 1.57099e-01 5.68372e-04 1.84033e-01 0.00000e+00 4.19453e-01 0.00000e+00 1.35219e+01 0.00000e+00 1.80613e-01 0.00000e+00 7.60384e-03 5.72094e-05 4.56982e-02 4.23835e-04 2.41750e-04 2.51374e-05 2.51794e-04 3.47728e-06 4.74316e-02 2.18370e-03      31801 0.00000e+00 0.00000e+00 
            5            3   3281      924179     5.76163e-02 6.82400e-06 1.43311e-07 2.34261e-02 1.97063e-04 6.38333e-02 7.91058e-03 2.32381e-01 3.72090e-03 4.01623e-02 7.71947e-03 9.87254e-02 2.23952e-03 3.71712e-01 8.78265e-03 8.42095e-01 0.00000e+00 1.59647e+00 0.00000e+00 6.09037e+01 0.00000e+00 8.22396e-01 0.00000e+00 8.57390e-03 1.95298e-04 9.01282e-02 2.61868e-03 2.71944e-04 2.27142e-05 3.27530e-04 2.71199e-05 9.40394e-02 3.44983e-03      53118 0.00000e+00 0.00000e+00 
            6            3   3367      944819     5.42493e-02 6.94633e-06 1.36513e-06 3.61985e-01 9.78750e-03 7.65125e-02 8.13731e-03 4.13303e-01 1.22705e-02 4.13175e-02 9.84516e-03 1.24384e-01 3.12019e-03 5.79535e-01 1.93014e-02 9.91061e-01 0.00000e+00 1.60954e+00 0.00000e+00 6.67809e+01 0.00000e+00 9.71077e-01 0.00000e+00 1.49984e-02 2.02813e-04 1.59606e-01 1.92591e-03 7.99360e-04 1.26958e-05 6.94521e-04 2.42028e-05 1.79104e-01 1.61850e-02     103095 0.00000e+00 0.00000e+00 
            7            4   8680     2821318     9.50865e-03 6.99100e-06 1.25667e-06 2.34112e-01 1.48904e-02 2.64747e-01 1.15823e-02 1.01108e+00 9.15277e-02 1.29265e-01 3.13357e-02 3.90045e-01 5.21726e-03 1.53179e+00 1.17149e-01 3.45629e+00 0.00000e+00 6.40769e+00 0.00000e+00 2.18016e+02 0.00000e+00 3.46328e+00 0.00000e+00 2.44526e-02 7.44078e-04 3.70148e-01 6.02091e-03 1.74604e-03 3.28689e-06 1.42293e-03 2.59820e-05 4.68740e-01 8.81572e-02     208455 0.00000e+00 0.00000e+00 
            8            4  12173     3918693     5.03707e-03 1.05557e-05 9.14413e-06 7.41429e-02 7.86973e-05 3.50772e-01 9.40031e-03 1.21023e+00 9.47636e-02 1.92525e-01 1.43415e-02 5.27246e-01 7.50041e-03 1.93159e+00 1.01521e-01 4.75155e+00 0.00000e+00 4.50588e+00 0.00000e+00 3.60676e+02 0.00000e+00 4.77028e+00 0.00000e+00 2.45257e-02 1.90631e-04 4.52433e-01 1.06157e-02 1.59050e-03 6.17438e-05 1.52179e-03 4.50760e-05 5.53681e-01 8.46334e-02     239787 0.00000e+00 0.00000e+00 
            9            4  12434     3998638     4.31925e-03 1.03320e-05 7.56259e-06 1.09863e+00 1.54916e-02 3.82113e-01 1.55852e-02 1.46970e+00 1.02193e-01 1.97145e-01 1.36721e-02 6.19270e-01 2.07581e-02 2.28782e+00 1.36343e-01 5.27681e+00 0.00000e+00 4.56223e+00 0.00000e+00 3.43456e+02 0.00000e+00 5.25397e+00 0.00000e+00 2.75044e-02 2.61502e-04 5.65333e-01 1.01356e-02 1.65618e-03 2.17056e-05 1.66640e-03 5.79712e-05 6.69832e-01 1.03180e-01     305162 0.00000e+00 0.00000e+00 
           10            5  23671     8151359     1.11565e-03 1.02967e-05 7.00315e-06 1.83703e-01 1.01187e-02 8.81747e-01 9.09801e-03 2.44111e+00 1.22411e-01 4.04902e-01 4.65526e-02 1.16572e+00 3.94146e-02 4.01494e+00 1.34171e-01 1.21519e+01 0.00000e+00 8.72290e+00 0.00000e+00 7.35476e+02 0.00000e+00 1.21983e+01 0.00000e+00 2.99266e-02 2.88550e-04 9.61618e-01 2.86940e-02 1.77723e-03 4.61128e-05 1.86885e-03 4.72181e-05 1.07386e+00 9.18474e-02     467290 0.00000e+00 0.00000e+00 
           11            5  24815     8605357     8.62350e-04 1.26610e-05 6.82945e-06 1.00424e+00 1.65900e-02 9.48253e-01 1.16888e-02 2.67675e+00 9.24639e-02 4.30826e-01 3.13634e-02 1.30724e+00 2.57874e-02 4.41840e+00 1.01197e-01 1.31584e+01 0.00000e+00 9.62870e+00 0.00000e+00 7.79413e+02 0.00000e+00 1.31510e+01 0.00000e+00 3.11548e-02 4.42641e-04 1.05785e+00 2.09913e-02 1.83163e-03 1.33162e-05 1.95967e-03 2.29268e-05 1.17832e+00 1.02616e-01     519310 0.00000e+00 0.00000e+00 
           12            5  33582    11863222     1.67561e-04 1.23160e-05 4.86009e-06 6.66048e-01 2.87767e-03 1.15286e+00 6.82219e-03 3.22356e+00 6.11280e-02 5.36044e-01 6.01507e-02 1.68448e+00 5.73897e-02 5.44874e+00 7.82720e-02 1.72755e+01 0.00000e+00 1.37027e+01 0.00000e+00 1.11245e+03 0.00000e+00 1.70027e+01 0.00000e+00 3.09356e-02 2.03084e-05 1.25957e+00 2.49993e-02 1.74372e-03 5.65197e-06 1.77870e-03 2.54079e-05 1.40582e+00 8.45156e-02     620930 0.00000e+00 0.00000e+00 
           13            5  38916    13825742     1.14009e-04 1.44537e-05 3.25028e-06 5.84766e-01 1.42371e-02 1.40761e+00 5.54438e-03 4.30277e+00 5.73039e-01 6.52206e-01 6.84946e-02 2.10800e+00 7.29371e-02 7.06840e+00 5.52369e-01 2.07618e+01 0.00000e+00 1.61041e+01 0.00000e+00 1.31759e+03 0.00000e+00 2.04767e+01 0.00000e+00 4.39540e-02 1.94210e-04 1.50607e+00 1.91912e-02 4.29229e-03 6.99865e-05 3.00781e-03 6.19319e-05 2.12643e+00 5.83040e-01     729121 0.00000e+00 0.00000e+00 
           14            5  43662    15621146     8.87145e-05 1.67277e-05 2.43363e-06 8.76017e-01 2.10069e-02 1.73538e+00 1.04428e-02 5.59670e+00 6.31514e-01 7.61175e-01 6.51432e-02 3.20844e+00 5.12565e-02 9.57251e+00 6.50163e-01 2.43211e+01 0.00000e+00 1.87128e+01 0.00000e+00 1.53735e+03 0.00000e+00 2.43056e+01 0.00000e+00 5.23049e-02 1.38847e-04 2.03111e+00 2.47932e-02 4.19601e-03 3.76723e-05 3.48696e-03 1.51828e-05 2.68652e+00 6.05489e-01    1009259 0.00000e+00 0.00000e+00 
           15            5  48893    17848823     6.93846e-05 1.67540e-05 2.80624e-06 2.67389e+00 6.19695e-02 2.11800e+00 9.58355e-03 6.69068e+00 6.32614e-01 8.99955e-01 6.94477e-02 4.11813e+00 2.49605e-01 1.17161e+01 5.55668e-01 2.97598e+01 0.00000e+00 2.22880e+01 0.00000e+00 1.86115e+03 0.00000e+00 2.98443e+01 0.00000e+00 5.46488e-02 2.13188e-04 2.48643e+00 2.31765e-02 4.32250e-03 7.09098e-06 3.65788e-03 5.25733e-05 3.15880e+00 6.19119e-01    1219489 0.00000e+00 0.00000e+00 
           16            6  61864    22952822     4.63963e-05 1.70833e-05 1.54450e-06 2.88713e+00 6.00366e-02 2.76432e+00 1.87782e-02 8.17883e+00 6.90095e-01 1.03499e+00 8.41776e-02 5.17737e+00 2.09378e-02 1.44006e+01 7.65455e-01 3.97630e+01 0.00000e+00 2.98907e+01 0.00000e+00 2.47712e+03 0.00000e+00 3.96557e+01 0.00000e+00 5.77020e-02 4.57946e-04 3.09784e+00 3.74478e-02 4.46778e-03 3.53255e-05 3.93412e-03 3.12148e-05 3.78210e+00 6.37793e-01    1481488 0.00000e+00 0.00000e+00 
           17            6  75949    28730073     2.98558e-05 1.72427e-05 6.27191e-07 4.25979e+00 6.65645e-02 3.55597e+00 6.23857e-03 9.73826e+00 6.66733e-01 1.35367e+00 1.15757e-01 6.42259e+00 1.72454e-02 1.75260e+01 7.68679e-01 5.08603e+01 0.00000e+00 4.23850e+01 0.00000e+00 3.06600e+03 0.00000e+00 5.05348e+01 0.00000e+00 6.09351e-02 2.53942e-04 3.69366e+00 2.10208e-02 4.64395e-03 9.70020e-06 4.22248e-03 7.65182e-05 4.43419e+00 6.52003e-01    1738612 0.00000e+00 0.00000e+00 
           18            6 100488    38037858     1.74591e-05 1.74643e-05 1.64712e-06 7.21666e+00 5.08758e-02 4.87556e+00 1.22794e-02 1.20002e+01 8.24746e-01 1.98858e+00 1.54161e-01 8.17862e+00 7.09304e-02 2.21826e+01 1.00333e+00 6.88664e+01 0.00000e+00 6.32770e+01 0.00000e+00 4.15440e+03 0.00000e+00 6.85528e+01 0.00000e+00 6.53056e-02 2.95083e-04 4.60116e+00 1.22275e-01 4.74589e-03 7.37853e-05 4.34271e-03 4.98162e-05 5.34911e+00 6.87397e-01    2083570 0.00000e+00 0.00000e+00 
           19            6 154345    57204069     7.64482e-06 1.75760e-05 1.62533e-06 5.59231e+00 1.26212e-01 7.38067e+00 2.40907e-02 2.09317e+01 1.00631e+00 2.76982e+00 2.39756e-01 1.27284e+01 5.40163e-02 3.64522e+01 1.15331e+00 1.03277e+02 0.00000e+00 1.23271e+02 0.00000e+00 6.20129e+03 0.00000e+00 1.04934e+02 0.00000e+00 8.86808e-02 2.96747e-04 6.34871e+00 1.77300e-01 1.19518e-02 5.08329e-05 7.70284e-03 5.92709e-05 1.17534e+01 8.00173e-01    2695128 0.00000e+00 0.00000e+00 
           20            6 187834    69049606     4.94285e-06 1.78090e-05 1.97186e-06 4.51406e+00 5.63478e-02 9.32329e+00 6.73145e-03 2.44517e+01 9.35370e-01 3.64997e+00 1.84252e-01 1.79700e+01 1.01858e-01 4.60997e+01 1.16945e+00 1.29978e+02 0.00000e+00 1.73948e+02 0.00000e+00 7.77468e+03 0.00000e+00 1.32793e+02 0.00000e+00 1.04619e-01 4.14668e-04 7.79358e+00 1.96228e-01 1.17995e-02 6.68548e-05 8.59986e-03 1.21948e-04 1.32461e+01 7.19281e-01    3264509 0.00000e+00 0.00000e+00 
           21            6 208063    77146599     4.11199e-06 1.75063e-05 2.90106e-06 7.44484e+00 1.49373e-01 1.13638e+01 3.42580e-02 3.01065e+01 9.42424e-01 4.23284e+00 2.13108e-01 3.16479e+01 3.65506e-01 6.60210e+01 1.46898e+00 1.60154e+02 0.00000e+00 2.18314e+02 0.00000e+00 9.38640e+03 0.00000e+00 1.63360e+02 0.00000e+00 1.19348e-01 2.65325e-05 1.01114e+01 1.25922e-01 1.27493e-02 4.58934e-05 9.81309e-03 9.45021e-05 1.56633e+01 8.55079e-01    4281848 0.00000e+00 0.00000e+00 
           22            6 254259    97426291     3.15438e-06 1.80760e-05 3.88583e-06 1.04749e+01 4.46983e-02 1.51362e+01 7.68564e-02 3.68604e+01 5.35313e-01 4.60753e+00 2.64341e-01 4.07854e+01 3.89409e-01 8.22951e+01 1.10823e+00 2.09083e+02 0.00000e+00 3.02853e+02 0.00000e+00 1.21014e+04 0.00000e+00 2.14209e+02 0.00000e+00 1.30650e-01 1.43070e-04 1.28266e+01 8.10025e-02 1.31966e-02 1.61817e-05 1.06405e-02 6.85082e-05 1.85653e+01 4.81340e-01    5323748 0.00000e+00 0.00000e+00 
           23            6 321406   125483148     2.30055e-06 1.80737e-05 1.77482e-06 0.00000e+00 0.00000e+00 2.00778e+01 8.00918e-02 4.52812e+01 4.21547e-01 6.35279e+00 3.58218e-01 5.20107e+01 5.22113e-01 1.03698e+02 1.26649e+00 2.75990e+02 0.00000e+00 4.82491e+02 0.00000e+00 1.57668e+04 0.00000e+00 2.84107e+02 0.00000e+00 1.42406e-01 7.67049e-05 1.61565e+01 1.05519e-01 1.38200e-02 6.39571e-05 1.18589e-02 9.59325e-05 2.21329e+01 3.51829e-01    6573224 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_4_func_0_beta=0.1_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    512      140608     2.13180e-01 9.58400e-06 8.66547e-06 1.93750e-03 4.67739e-05 3.97841e-03 4.59721e-04 0.00000e+00 0.00000e+00 6.81460e-03 3.40078e-03 1.09470e-01 5.93215e-04 1.17487e-01 4.29017e-03 2.85132e-02 0.00000e+00 2.68744e-01 0.00000e+00 2.03255e+00 0.00000e+00 1.77890e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       8000 1.02870e-03 2.66156e-04 
            1            1    512      140608     2.13165e-01 7.60600e-06 1.24354e-05 2.60658e-03 1.43712e-04 3.86355e-03 3.54836e-04 0.00000e+00 0.00000e+00 5.42186e-03 1.18980e-03 1.34700e-01 9.25120e-04 1.41600e-01 3.88270e-04 3.50533e-02 0.00000e+00 2.35198e-01 0.00000e+00 2.75145e+00 0.00000e+00 2.24776e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00       9750 1.38581e-03 9.47366e-05 
            2            1    552      153292     2.09101e-01 4.89200e-06 3.99885e-06 2.26798e-02 3.34614e-04 7.14455e-03 3.27252e-03 0.00000e+00 0.00000e+00 6.36794e-03 7.69640e-04 1.94053e-01 2.52441e-03 2.03179e-01 1.71108e-03 5.57346e-02 0.00000e+00 2.58244e-01 0.00000e+00 3.66905e+00 0.00000e+00 3.72484e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      13250 2.64289e-03 5.26511e-05 
            3            2   1728      681472     1.44450e-01 7.92000e-06 7.04537e-06 1.20695e-02 3.92680e-04 2.04778e-02 9.07745e-04 0.00000e+00 0.00000e+00 3.04424e-02 9.44839e-03 1.09115e+00 4.27534e-02 1.13421e+00 3.18617e-02 3.22715e-01 0.00000e+00 1.04276e+00 0.00000e+00 1.88724e+01 0.00000e+00 1.99523e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      70125 1.20512e-02 1.51843e-03 
            4            2   1806      718976     1.22181e-01 6.49400e-06 8.88618e-07 1.73352e-01 1.43294e-03 3.20353e-02 1.28361e-02 0.00000e+00 0.00000e+00 2.96888e-02 7.45070e-04 1.38089e+00 2.43248e-02 1.43070e+00 2.50475e-02 4.24179e-01 0.00000e+00 1.09324e+00 0.00000e+00 2.44592e+01 0.00000e+00 2.69930e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      83250 1.94910e-02 9.46609e-04 
            5            3   4108     2335224     5.19759e-02 6.69133e-06 6.13182e-07 6.23794e-02 9.51706e-04 1.32647e-01 1.44462e-02 0.00000e+00 0.00000e+00 1.02401e-01 2.16782e-02 7.74142e+00 2.91430e-01 7.97630e+00 2.53556e-01 2.18711e+00 0.00000e+00 4.12054e+00 0.00000e+00 1.13873e+02 0.00000e+00 1.40904e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     317750 1.29689e-01 1.32050e-02 
            6            3   4464     2577184     5.12869e-02 6.91233e-06 1.46763e-06 7.64323e-01 5.60192e-03 1.68742e-01 3.46511e-02 0.00000e+00 0.00000e+00 1.07886e-01 7.31845e-03 9.21286e+00 2.85182e-01 9.47759e+00 2.82747e-01 2.56848e+00 0.00000e+00 4.81376e+00 0.00000e+00 1.36550e+02 0.00000e+00 1.71234e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     375500 1.54688e-01 1.02465e-02 
            7            4  10290     6519442     1.44708e-02 8.85167e-06 8.97284e-06 7.42440e-01 4.70675e-03 4.68927e-01 4.59753e-02 0.00000e+00 0.00000e+00 3.06599e-01 8.41272e-02 2.63473e+01 1.73218e+00 2.71225e+01 1.62211e+00 7.71252e+00 0.00000e+00 6.67868e+00 0.00000e+00 3.80421e+02 0.00000e+00 5.24014e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     953000 4.63645e-01 2.71772e-02 
            8            4  15272     9557632     3.81141e-03 7.38500e-06 2.13415e-07 1.28246e+00 4.81605e-03 5.92630e-01 5.50955e-02 0.00000e+00 0.00000e+00 3.91320e-01 3.94929e-04 3.67508e+01 1.81078e+00 3.78156e+01 1.72601e+00 1.09568e+01 0.00000e+00 9.72851e+00 0.00000e+00 5.82352e+02 0.00000e+00 6.84945e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    1441250 6.66068e-01 8.58053e-02 
            9            5  19408    12879980     2.65446e-03 8.07900e-06 5.12804e-07 1.14726e+00 1.06047e-02 9.50876e-01 6.87249e-02 0.00000e+00 0.00000e+00 5.68498e-01 6.96388e-03 5.78689e+01 3.28041e+00 5.95390e+01 3.19236e+00 1.78182e+01 0.00000e+00 1.30814e+01 0.00000e+00 1.07251e+03 0.00000e+00 1.14238e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2102750 1.09125e+00 9.69630e-02 
           10            5  23722    16328218     1.44834e-03 1.02773e-05 4.24702e-06 3.65025e+00 1.63253e-02 1.29573e+00 5.63638e-02 0.00000e+00 0.00000e+00 7.85607e-01 1.40863e-01 8.02139e+01 9.15909e+00 8.25392e+01 9.39364e+00 2.39320e+01 0.00000e+00 1.70137e+01 0.00000e+00 1.24873e+03 0.00000e+00 1.55396e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2692500 1.52659e+00 9.49106e-02 
           11            5  36838    26820546     2.16066e-04 1.18397e-05 3.29384e-06 2.62049e+00 1.30728e-02 2.34111e+00 5.85260e-02 0.00000e+00 0.00000e+00 1.21408e+00 2.70144e-01 1.30610e+02 8.93477e+00 1.34831e+02 9.15706e+00 4.12309e+01 0.00000e+00 2.85479e+01 0.00000e+00 2.13301e+03 0.00000e+00 2.73515e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    4424125 2.98671e+00 5.45236e-02 
           12            5  45574    33881586     6.45324e-05 1.58833e-05 5.37230e-06 1.15818e+00 7.57135e-03 2.96378e+00 5.85729e-02 0.00000e+00 0.00000e+00 1.64196e+00 2.20649e-01 1.68258e+02 6.44214e+00 1.73821e+02 6.51686e+00 5.43480e+01 0.00000e+00 3.94537e+01 0.00000e+00 2.79243e+03 0.00000e+00 3.57187e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5656125 3.89662e+00 1.45565e-01 
           13            5  48971    36443685     3.77443e-05 1.57087e-05 4.32082e-06 2.19638e+00 1.20157e-02 3.22834e+00 7.67712e-02 0.00000e+00 0.00000e+00 1.77484e+00 3.50771e-02 1.82783e+02 7.28237e+00 1.88867e+02 6.94749e+00 5.99620e+01 0.00000e+00 4.18375e+01 0.00000e+00 3.02355e+03 0.00000e+00 3.95237e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    6181125 4.28332e+00 3.69454e-01 
           14            5  55057    41423495     3.04794e-05 1.67490e-05 4.77070e-06 7.04022e+00 1.72682e-02 3.84849e+00 7.76747e-02 0.00000e+00 0.00000e+00 1.72215e+00 1.87971e-02 2.14191e+02 9.66164e+00 2.21165e+02 9.91227e+00 7.22024e+01 0.00000e+00 5.01441e+01 0.00000e+00 3.56458e+03 0.00000e+00 4.74710e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    7215375 5.22150e+00 2.34446e-01 
           15            6  73086    55843046     1.77967e-05 1.70013e-05 5.01819e-06 8.19659e+00 6.27644e-02 5.65308e+00 1.18434e-01 0.00000e+00 0.00000e+00 2.45572e+00 1.91384e-02 2.96279e+02 7.31690e+00 3.06314e+02 7.38393e+00 1.01902e+02 0.00000e+00 7.09013e+01 0.00000e+00 5.04054e+03 0.00000e+00 6.92303e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    9787875 7.53788e+00 5.70865e-02 
           16            6  91435    71384149     9.27070e-06 1.70387e-05 4.76276e-06 1.06673e+01 1.81338e-01 7.68873e+00 1.30228e-01 0.00000e+00 0.00000e+00 3.37665e+00 5.20811e-03 3.89355e+02 4.85148e+00 4.02709e+02 4.89679e+00 1.35140e+02 0.00000e+00 9.89909e+01 0.00000e+00 6.75019e+03 0.00000e+00 9.36564e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12531875 9.92565e+00 4.69692e-02 
           17            6 116435    91378361     4.47741e-06 1.74200e-05 5.06571e-06 1.18164e+01 3.94034e-02 1.03917e+01 2.91573e-02 0.00000e+00 0.00000e+00 3.88221e+00 2.90471e-02 5.00209e+02 2.37202e+00 5.17734e+02 2.91985e+00 1.79780e+02 0.00000e+00 1.55058e+02 0.00000e+00 9.04932e+03 0.00000e+00 1.24561e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   16007375 1.35763e+01 6.77492e-01 
           18            6 143317   113502245     1.99324e-06 1.71580e-05 4.72734e-06 1.60130e+01 2.00973e-01 1.28484e+01 2.10047e-02 0.00000e+00 0.00000e+00 5.14022e+00 2.89519e-01 6.17638e+02 3.63843e+00 6.39649e+02 3.59391e+00 2.26849e+02 0.00000e+00 2.38480e+02 0.00000e+00 1.10009e+04 0.00000e+00 1.59806e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   19898500 1.67901e+01 1.36944e-01 
           19            6 180268   142025240     9.94675e-07 1.75170e-05 6.16678e-06 0.00000e+00 0.00000e+00 1.57226e+01 1.03410e-01 0.00000e+00 0.00000e+00 7.31621e+00 9.67883e-02 7.61167e+02 5.83074e+00 7.89196e+02 5.92561e+00 2.87776e+02 0.00000e+00 3.76232e+02 0.00000e+00 1.38209e+04 0.00000e+00 2.01948e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   24818625 2.06111e+01 3.12052e-01 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_4_func_0_beta=0.1_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    512      140608     2.13193e-01 9.80633e-06 8.01183e-06 1.82403e-03 1.57232e-04 3.72523e-03 1.02544e-04 2.99550e-02 5.66413e-02 6.74144e-03 3.53108e-03 1.07035e-02 4.81460e-04 4.74748e-02 5.97615e-02 2.66145e-02 0.00000e+00 2.39593e-01 0.00000e+00 1.94860e+00 0.00000e+00 1.76178e-02 0.00000e+00 1.60128e-02 5.49889e-02 4.74500e-03 1.20560e-03 1.08995e-04 1.71763e-04 8.29637e-05 1.46323e-04 4.71458e-03 9.36011e-05       3375 0.00000e+00 0.00000e+00 
            1            1    512      140608     2.13174e-01 5.52267e-06 3.66996e-06 2.55877e-03 9.52132e-05 3.69430e-03 1.48648e-04 1.62312e-02 4.74145e-04 5.36559e-03 6.82503e-04 1.06928e-02 8.92000e-04 3.23472e-02 6.14732e-04 3.50591e-02 0.00000e+00 2.36377e-01 0.00000e+00 2.70973e+00 0.00000e+00 2.24734e-02 0.00000e+00 2.85457e-03 1.23533e-04 4.35286e-03 1.65491e-04 5.74180e-05 1.70592e-06 3.96720e-05 3.50002e-06 4.76062e-03 2.01667e-04       3375 0.00000e+00 0.00000e+00 
            2            1    552      153292     2.09102e-01 5.02233e-06 3.27908e-06 2.24031e-02 1.09566e-04 1.19048e-02 2.49989e-02 5.27266e-02 1.55655e-03 6.42582e-03 7.53454e-04 1.64304e-02 1.13127e-03 7.56476e-02 2.96193e-03 5.74506e-02 0.00000e+00 2.59513e-01 0.00000e+00 3.51107e+00 0.00000e+00 3.67676e-02 0.00000e+00 6.74183e-03 3.12367e-04 1.74183e-02 6.03772e-04 1.65388e-04 4.69262e-06 1.89238e-04 2.27755e-05 2.00251e-02 1.60550e-04      13967 0.00000e+00 0.00000e+00 
            3            2   1728      681472     1.44451e-01 6.48600e-06 1.36248e-06 1.18420e-02 2.23367e-05 2.09993e-02 5.81318e-04 6.14726e-02 7.55275e-04 2.92028e-02 5.83069e-03 4.68024e-02 1.10828e-03 1.37668e-01 3.95962e-03 3.26944e-01 0.00000e+00 1.06955e+00 0.00000e+00 1.88207e+01 0.00000e+00 1.99320e-01 0.00000e+00 4.66077e-03 3.62289e-04 1.88291e-02 1.83528e-04 1.01080e-04 1.16233e-05 8.42027e-05 2.20330e-05 1.99007e-02 9.74843e-05      12167 0.00000e+00 0.00000e+00 
            4            2   1806      718976     1.22182e-01 6.79167e-06 5.35236e-07 1.72972e-01 4.53208e-04 2.91607e-02 5.34494e-03 1.52019e-01 5.87004e-04 3.00107e-02 1.56735e-03 6.09826e-02 1.76500e-03 2.43223e-01 9.69336e-04 4.24706e-01 0.00000e+00 1.12820e+00 0.00000e+00 2.47745e+01 0.00000e+00 2.65790e-01 0.00000e+00 1.01359e-02 2.16796e-04 5.38334e-02 1.03076e-03 2.71508e-04 2.19834e-05 3.29472e-04 3.55798e-05 5.84946e-02 2.24139e-03      38420 0.00000e+00 0.00000e+00 
            5            3   4108     2335224     5.19760e-02 6.97067e-06 1.51778e-06 6.18178e-02 4.02424e-04 1.32220e-01 1.14324e-02 3.13174e-01 3.67019e-05 1.04433e-01 2.54037e-02 2.35240e-01 6.32171e-03 6.53315e-01 1.90630e-02 2.13506e+00 0.00000e+00 4.04443e+00 0.00000e+00 1.16530e+02 0.00000e+00 1.40647e+00 0.00000e+00 1.18232e-02 3.92559e-04 1.08073e-01 2.94851e-03 3.09967e-04 1.42884e-05 4.23344e-04 4.11407e-05 1.14209e-01 1.39153e-03      62687 0.00000e+00 0.00000e+00 
            6            3   4464     2577184     5.12870e-02 7.65933e-06 1.31978e-06 7.63106e-01 3.56645e-03 1.62020e-01 1.82017e-02 4.63502e-01 9.70604e-03 1.11182e-01 1.24538e-03 2.81950e-01 5.42895e-03 8.57211e-01 5.80889e-03 2.64695e+00 0.00000e+00 5.01734e+00 0.00000e+00 1.42053e+02 0.00000e+00 1.70953e+00 0.00000e+00 1.90848e-02 1.74218e-04 1.61329e-01 1.47061e-03 8.76928e-04 4.41779e-05 8.47033e-04 2.40786e-05 1.85157e-01 1.11487e-02      97788 0.00000e+00 0.00000e+00 
            7            4  10290     6519442     1.44708e-02 7.14167e-06 2.21669e-06 7.39301e-01 3.88025e-03 4.56389e-01 2.13719e-02 1.00406e+00 1.22973e-02 3.05545e-01 5.48896e-02 7.16837e-01 2.36395e-02 2.02761e+00 3.61556e-02 7.65960e+00 0.00000e+00 6.80612e+00 0.00000e+00 3.94868e+02 0.00000e+00 5.21578e+00 0.00000e+00 2.14344e-02 1.67370e-04 3.55618e-01 5.21385e-03 7.72165e-04 3.08095e-05 1.09229e-03 4.89276e-05 3.98923e-01 1.57083e-02     191318 0.00000e+00 0.00000e+00 
            8            4  15272     9557632     3.81141e-03 8.27567e-06 1.56832e-06 1.27670e+00 2.38293e-03 5.80659e-01 2.59435e-02 1.29472e+00 1.62271e-02 4.16857e-01 4.61695e-02 9.83172e-01 3.73724e-02 2.69640e+00 1.03799e-02 1.10690e+01 0.00000e+00 9.93258e+00 0.00000e+00 6.00563e+02 0.00000e+00 6.80611e+00 0.00000e+00 1.97934e-02 2.17569e-04 4.57206e-01 5.09481e-03 6.55967e-04 7.45976e-06 8.37342e-04 2.19448e-05 5.06886e-01 2.18904e-02     242194 0.00000e+00 0.00000e+00 
            9            5  19408    12879980     2.65446e-03 9.12200e-06 1.50161e-06 1.13752e+00 4.30847e-03 9.28132e-01 3.16552e-02 2.42883e+00 5.21814e-02 5.71473e-01 7.95380e-03 1.56925e+00 9.14183e-02 4.57192e+00 7.09801e-02 1.76235e+01 0.00000e+00 1.31955e+01 0.00000e+00 9.26129e+02 0.00000e+00 1.12062e+01 0.00000e+00 3.61866e-02 1.62540e-04 8.70594e-01 7.25942e-03 2.09052e-03 4.26671e-05 1.92859e-03 2.16521e-05 1.01284e+00 5.73371e-02     475488 0.00000e+00 0.00000e+00 
           10            5  23722    16328218     1.44834e-03 1.20210e-05 7.06094e-06 3.63909e+00 3.81677e-03 1.26661e+00 4.18664e-02 2.99781e+00 3.95745e-02 7.73944e-01 6.87610e-03 2.05194e+00 1.37039e-01 5.82676e+00 1.47165e-01 2.37852e+01 0.00000e+00 1.69561e+01 0.00000e+00 1.28323e+03 0.00000e+00 1.54568e+01 0.00000e+00 3.76322e-02 1.77209e-04 1.08212e+00 1.77733e-02 1.80249e-03 3.40872e-05 2.04637e-03 3.41828e-05 1.23957e+00 4.14476e-02     564319 0.00000e+00 0.00000e+00 
           11            5  36838    26820546     2.16066e-04 1.38130e-05 5.89547e-06 2.61564e+00 3.27544e-03 2.31086e+00 5.12151e-02 4.32386e+00 5.90535e-02 1.21237e+00 1.21972e-01 3.39556e+00 1.18025e-01 8.93652e+00 8.84399e-02 4.15326e+01 0.00000e+00 2.85856e+01 0.00000e+00 2.14247e+03 0.00000e+00 2.72774e+01 0.00000e+00 4.07573e-02 3.84426e-04 1.56383e+00 3.10617e-02 1.86045e-03 4.67138e-05 2.15182e-03 1.72046e-05 1.74011e+00 4.69174e-02     776912 0.00000e+00 0.00000e+00 
           12            5  45574    33881586     6.45324e-05 1.66630e-05 4.28745e-06 1.15269e+00 8.01886e-03 2.93821e+00 8.08431e-02 5.26756e+00 9.95080e-02 1.64128e+00 9.39470e-02 4.47534e+00 1.66478e-01 1.13902e+01 1.22243e-01 5.43227e+01 0.00000e+00 3.99949e+01 0.00000e+00 3.43347e+03 0.00000e+00 3.56506e+01 0.00000e+00 4.32860e-02 2.40505e-04 1.90103e+00 3.19995e-02 1.91955e-03 6.96049e-05 2.29335e-03 2.99003e-05 2.06860e+00 6.13973e-02     921127 0.00000e+00 0.00000e+00 
           13            5  48971    36443685     3.77443e-05 1.68830e-05 3.00688e-06 2.18905e+00 5.26082e-03 3.20660e+00 4.36257e-02 5.66037e+00 1.93805e-01 1.83144e+00 1.75153e-01 4.91497e+00 3.23301e-02 1.24134e+01 3.49822e-01 6.05947e+01 0.00000e+00 4.21756e+01 0.00000e+00 3.55043e+03 0.00000e+00 3.95712e+01 0.00000e+00 4.33753e-02 4.45285e-04 2.05505e+00 3.23426e-02 1.91929e-03 1.77220e-05 2.29861e-03 1.43554e-05 2.19376e+00 1.44150e-01     963149 0.00000e+00 0.00000e+00 
           14            5  55057    41423495     3.04794e-05 1.61010e-05 2.98172e-06 6.99487e+00 1.66315e-02 3.82839e+00 2.50404e-02 7.76709e+00 2.84402e-01 1.79020e+00 2.09739e-01 6.25968e+00 7.47084e-02 1.58248e+01 4.35296e-01 7.21440e+01 0.00000e+00 5.06886e+01 0.00000e+00 3.59733e+03 0.00000e+00 4.72793e+01 0.00000e+00 6.66891e-02 8.43890e-05 2.63201e+00 6.13514e-02 4.95903e-03 1.16857e-04 4.13884e-03 3.11533e-05 3.45924e+00 2.03519e-01    1279558 0.00000e+00 0.00000e+00 
           15            6  73086    55843046     1.77967e-05 1.70387e-05 1.03012e-06 8.16961e+00 7.61673e-02 5.60440e+00 5.21690e-02 1.07043e+01 2.15647e-01 2.58613e+00 3.72694e-01 9.06643e+00 3.26492e-01 2.23673e+01 2.62199e-01 1.01435e+02 0.00000e+00 7.15305e+01 0.00000e+00 5.07268e+03 0.00000e+00 6.92342e+01 0.00000e+00 7.52126e-02 3.69089e-04 3.72421e+00 7.45609e-02 4.82365e-03 5.60051e-05 4.75673e-03 2.94186e-05 4.63527e+00 1.16521e-01    1761332 0.00000e+00 0.00000e+00 
           16            6  91435    71384149     9.27070e-06 1.72853e-05 2.41179e-06 1.05680e+01 5.73772e-02 7.63312e+00 3.53351e-02 1.34009e+01 1.00919e-01 3.60560e+00 4.39968e-01 1.20585e+01 7.24238e-01 2.90783e+01 2.01318e-01 1.34801e+02 0.00000e+00 9.90069e+01 0.00000e+00 6.72433e+03 0.00000e+00 9.34553e+01 0.00000e+00 7.92169e-02 1.35001e-04 4.75126e+00 1.86988e-01 4.93097e-03 9.42823e-05 4.98399e-03 9.56285e-05 5.58118e+00 2.49673e-01    2159060 0.00000e+00 0.00000e+00 
           17            6 116435    91378361     4.47741e-06 1.75963e-05 1.98533e-06 1.18347e+01 1.95470e-01 1.03336e+01 8.41574e-02 1.59701e+01 5.74359e-01 4.16109e+00 1.58865e-01 1.54652e+01 1.04839e-01 3.56138e+01 8.07187e-01 1.81764e+02 0.00000e+00 1.55429e+02 0.00000e+00 8.84704e+03 0.00000e+00 1.25062e+02 0.00000e+00 8.38021e-02 4.53452e-04 5.73173e+00 1.52755e-01 5.10245e-03 9.16098e-05 5.27982e-03 7.28151e-05 6.55520e+00 3.56961e-01    2566186 0.00000e+00 0.00000e+00 
           18            6 143317   113502245     1.99324e-06 1.74020e-05 1.07803e-06 1.59120e+01 2.38434e-02 1.28163e+01 8.69725e-02 1.88096e+01 6.18555e-01 5.41016e+00 8.36063e-02 1.92163e+01 1.69490e-01 4.34573e+01 6.34230e-01 2.31369e+02 0.00000e+00 2.39499e+02 0.00000e+00 1.11176e+04 0.00000e+00 1.59865e+02 0.00000e+00 8.77761e-02 5.41072e-04 6.75858e+00 2.13429e-01 5.16920e-03 9.13144e-05 5.42243e-03 1.81535e-05 7.59994e+00 3.53563e-01    2947036 0.00000e+00 0.00000e+00 
           19            6 180268   142025240     9.94676e-07 1.79337e-05 2.69038e-06 0.00000e+00 0.00000e+00 1.57286e+01 3.44768e-02 2.24391e+01 6.09905e-01 7.38111e+00 8.90964e-02 2.40911e+01 1.80513e-01 5.39381e+01 8.32296e-01 2.88791e+02 0.00000e+00 3.81914e+02 0.00000e+00 1.40777e+04 0.00000e+00 2.02254e+02 0.00000e+00 9.27240e-02 7.61360e-04 8.02538e+00 1.98869e-01 5.34696e-03 7.05662e-05 5.80878e-03 8.52948e-05 8.94603e+00 3.99461e-01    3404811 0.00000e+00 0.00000e+00 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_5_func_0_beta=0.1_threads_1_adaptive_refinement_gaussMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    729      328509     1.79829e-01 1.05790e-05 1.48876e-05 3.29026e-03 3.31664e-04 8.32581e-03 1.46701e-03 0.00000e+00 0.00000e+00 1.56198e-02 6.81452e-03 4.47855e-01 6.18420e-03 4.65479e-01 1.49763e-03 6.42055e-02 0.00000e+00 6.70589e-01 0.00000e+00 3.45213e+00 0.00000e+00 2.81489e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      13824 1.74753e-03 1.35712e-04 
            1            1    729      328509     1.79824e-01 9.42100e-06 1.53367e-05 3.42679e-02 1.27385e-03 8.54280e-03 2.43889e-03 0.00000e+00 0.00000e+00 1.33777e-02 1.18167e-03 5.50579e-01 1.10397e-02 5.66615e-01 9.75545e-03 8.17163e-02 0.00000e+00 4.04954e-01 0.00000e+00 4.62529e+00 0.00000e+00 3.52020e-02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00      16848 2.45940e-03 1.11062e-04 
            2            2   2197     1442897     1.24927e-01 6.54533e-06 2.87875e-06 1.67867e-02 7.40437e-04 3.83462e-02 6.37733e-03 0.00000e+00 0.00000e+00 6.62095e-02 2.48397e-02 4.31228e+00 2.85077e-01 4.39886e+00 2.58812e-01 7.12515e-01 0.00000e+00 2.17787e+00 0.00000e+00 3.75346e+01 0.00000e+00 2.88650e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     115128 1.97410e-02 1.87750e-03 
            3            2   2197     1442897     1.24927e-01 6.46067e-06 1.12376e-06 3.74637e-01 2.13843e-03 4.34401e-02 9.74435e-03 0.00000e+00 0.00000e+00 6.04638e-02 4.50115e-03 4.94021e+00 3.31121e-02 5.03032e+00 3.64184e-02 8.32826e-01 0.00000e+00 2.16414e+00 0.00000e+00 4.18202e+01 0.00000e+00 3.33276e-01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     130248 2.89407e-02 1.04293e-03 
            4            3   5179     5132909     5.02153e-02 3.01183e-05 1.02019e-04 2.41847e-01 5.64498e-03 2.88714e-01 6.36290e-02 0.00000e+00 0.00000e+00 2.41606e-01 6.05096e-02 4.03849e+01 4.22442e+00 4.09158e+01 4.15559e+00 5.74227e+00 0.00000e+00 9.58580e+00 0.00000e+00 2.38683e+02 0.00000e+00 2.55969e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     630720 2.86922e-01 8.49411e-03 
            5            3   7188     7024668     5.02112e-02 7.08533e-06 1.69000e-06 2.53376e+00 7.38020e-02 3.85646e-01 9.67455e-02 0.00000e+00 0.00000e+00 2.96875e-01 3.47297e-02 4.80960e+01 5.74444e+00 4.87780e+01 5.70238e+00 7.84311e+00 0.00000e+00 1.44371e+01 0.00000e+00 3.09829e+02 0.00000e+00 3.49794e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00     857520 3.81968e-01 7.40393e-03 
            6            4  14490    15673920     4.82766e-03 7.47700e-06 4.03400e-06 2.71368e+00 7.68169e-02 9.51021e-01 2.20091e-01 0.00000e+00 0.00000e+00 6.95083e-01 1.59271e-01 1.36107e+02 1.70680e+01 1.37947e+02 1.68815e+01 2.30261e+01 0.00000e+00 1.47427e+01 0.00000e+00 9.37849e+02 0.00000e+00 9.41778e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    2239488 1.13779e+00 2.72771e-02 
            7            4  22359    25899457     3.67708e-03 9.00733e-06 2.93930e-06 6.24727e+00 1.26453e-01 1.67253e+00 2.35790e-01 0.00000e+00 0.00000e+00 1.26026e+00 1.17890e-01 2.36431e+02 2.74145e+01 2.39977e+02 2.75027e+01 4.07296e+01 0.00000e+00 2.61911e+01 0.00000e+00 1.70791e+03 0.00000e+00 1.74351e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    3831624 2.27422e+00 2.04964e-01 
            8            5  30957    37821069     1.88063e-03 1.29660e-05 4.27812e-06 7.57970e+00 3.04088e-01 2.91124e+00 3.39614e-01 0.00000e+00 0.00000e+00 1.68277e+00 2.17778e-01 3.99272e+02 1.26905e+01 4.05052e+02 1.22514e+01 7.04785e+01 0.00000e+00 4.01188e+01 0.00000e+00 2.97124e+03 0.00000e+00 3.14130e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    5984712 4.07981e+00 2.23737e-01 
            9            5  46692    58689362     3.42910e-04 1.77700e-05 8.18720e-06 6.77058e+00 3.22079e-01 4.76443e+00 4.28977e-01 0.00000e+00 0.00000e+00 2.89872e+00 3.24686e-01 5.96735e+02 5.88150e+01 6.06012e+02 5.84569e+01 1.12442e+02 0.00000e+00 6.45539e+01 0.00000e+00 4.45181e+03 0.00000e+00 5.13274e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00    8981496 6.35438e+00 3.78622e-02 
           10            5  54644    70049088     5.19839e-05 1.77457e-05 1.62805e-06 3.96502e+00 3.13145e-02 5.71572e+00 3.43070e-01 0.00000e+00 0.00000e+00 2.93078e+00 1.40960e-01 7.02704e+02 4.58301e+01 7.14485e+02 4.68432e+01 1.37702e+02 0.00000e+00 8.18734e+01 0.00000e+00 5.37711e+03 0.00000e+00 6.28923e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   10811016 8.82104e+00 1.15000e+00 
           11            5  60741    78525973     2.01362e-05 1.82847e-05 2.06975e-06 8.95277e+00 2.17276e-01 6.43321e+00 3.34556e-01 0.00000e+00 0.00000e+00 3.33760e+00 5.03029e-02 7.92509e+02 5.85999e+01 8.06011e+02 5.99577e+01 1.56448e+02 0.00000e+00 9.56911e+01 0.00000e+00 6.35598e+03 0.00000e+00 7.21078e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   12229272 1.01322e+01 1.40363e+00 
           12            5  72720    95362122     1.20940e-05 1.82757e-05 3.71797e-06 1.66596e+00 2.84034e-02 8.15129e+00 2.92545e-01 0.00000e+00 0.00000e+00 4.34192e+00 3.86038e-01 9.99168e+02 7.15953e+00 1.01621e+03 8.53594e+00 1.97650e+02 0.00000e+00 1.37039e+02 0.00000e+00 7.73377e+03 0.00000e+00 9.03021e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15150456 1.26576e+01 1.84808e+00 
           13            5  73830    96704406     1.08804e-05 1.81777e-05 1.07962e-06 2.44047e+01 7.47226e-01 8.70162e+00 2.23956e-01 0.00000e+00 0.00000e+00 4.35122e+00 2.11477e-02 1.03376e+03 6.99081e+00 1.05132e+03 8.83508e+00 2.05508e+02 0.00000e+00 1.36647e+02 0.00000e+00 9.15200e+03 0.00000e+00 9.47910e+01 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   15676632 1.31650e+01 1.89086e+00 
           14            6 100296   135206096     4.91984e-06 1.83097e-05 3.91937e-06 0.00000e+00 0.00000e+00 1.34906e+01 1.96566e-01 0.00000e+00 0.00000e+00 7.23685e+00 1.51012e-01 1.48931e+03 8.64374e+01 1.51482e+03 8.64281e+01 3.05661e+02 0.00000e+00 2.18318e+02 0.00000e+00 1.20031e+04 0.00000e+00 1.45001e+02 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00   21912120 1.82125e+01 1.04394e-01 


==> numerical_tests_final/time_and_errors_projection_l2_3D_adm_2_degree_5_func_0_beta=0.1_threads_1_adaptive_refinement_wqMat_gaussRHS.dat <==
refinement_id max_level_id n_dofs n_non_zeros L2-error (Mean)     Basis creation         Basis refinement        Dofs connectivity        WQ-HR creation           Matrix alloc.          Matrix assembly     Matrix alloc.+assembly    Rhs alloc.+assembly     Linear system solve      Time for L2-error      Time for output VTK    Weights1D computation   Eval.pts. definition      Ids.pts1D support    Ids.pts1D intersection    Non-TP coefficients   n_eval_pts    Element coloring     
            0            0    729      328509     1.79997e-01 9.47367e-06 7.31614e-06 2.98895e-03 1.64335e-04 7.50830e-03 2.79390e-04 3.83551e-02 5.45584e-02 1.55653e-02 6.72877e-03 2.17899e-02 1.47469e-03 7.58078e-02 5.99348e-02 6.09257e-02 0.00000e+00 9.76551e-01 0.00000e+00 3.47434e+00 0.00000e+00 2.79654e-02 0.00000e+00 1.71242e-02 5.48471e-02 6.08538e-03 2.91728e-04 8.24797e-05 2.31031e-05 8.32177e-05 4.95768e-05 6.25504e-03 1.72897e-04       4913 0.00000e+00 0.00000e+00 
            1            1    729      328509     1.80001e-01 6.84400e-06 7.25037e-07 3.33303e-02 1.20526e-04 7.50165e-03 4.29705e-04 2.53252e-02 9.23186e-04 1.33555e-02 6.93186e-04 2.16090e-02 1.55233e-03 6.03694e-02 1.81760e-03 8.03805e-02 0.00000e+00 5.63023e-01 0.00000e+00 4.71179e+00 0.00000e+00 3.51996e-02 0.00000e+00 4.08341e-03 1.39847e-04 6.10527e-03 3.40410e-04 7.09860e-05 1.11418e-05 5.62830e-05 8.24151e-06 6.42243e-03 1.37933e-04       4913 0.00000e+00 0.00000e+00 
            2            2   2197     1442897     1.24940e-01 6.02167e-06 6.12359e-07 1.64940e-02 1.77657e-04 3.86957e-02 2.06200e-03 8.63417e-02 1.45598e-03 6.61156e-02 2.02310e-02 9.39137e-02 2.02140e-03 2.46585e-01 1.68956e-02 7.13755e-01 0.00000e+00 2.15563e+00 0.00000e+00 3.55263e+01 0.00000e+00 2.90657e-01 0.00000e+00 6.27106e-03 3.89899e-04 2.20428e-02 2.62360e-04 1.06083e-04 9.99608e-06 9.70627e-05 2.17853e-05 2.30515e-02 3.10156e-04      15625 0.00000e+00 0.00000e+00 
            3            2   2197     1442897     1.24940e-01 7.21833e-06 1.96368e-06 3.72349e-01 6.16949e-04 4.12409e-02 6.37943e-03 8.72868e-02 3.47456e-03 6.04279e-02 1.18717e-03 9.39970e-02 2.17700e-03 2.41933e-01 5.91283e-03 8.41685e-01 0.00000e+00 2.14373e+00 0.00000e+00 4.20241e+01 0.00000e+00 3.35561e-01 0.00000e+00 6.24767e-03 2.36959e-04 2.25070e-02 1.31948e-03 1.04187e-04 4.04282e-06 9.69340e-05 2.25507e-05 2.35699e-02 8.22283e-04      15625 0.00000e+00 0.00000e+00 
            4            3   5179     5132909     5.02158e-02 6.85000e-06 1.28189e-06 2.36278e-01 4.20754e-04 2.73370e-01 3.96475e-02 4.32587e-01 5.88521e-03 2.43163e-01 6.38439e-02 4.93233e-01 1.36262e-02 1.16951e+00 4.42585e-02 5.80885e+00 0.00000e+00 9.22297e+00 0.00000e+00 2.31397e+02 0.00000e+00 2.56471e+00 0.00000e+00 1.58042e-02 2.78173e-04 1.36737e-01 2.39606e-03 3.50009e-04 1.31824e-05 5.26155e-04 3.03593e-05 1.29934e-01 8.78328e-04      73150 0.00000e+00 0.00000e+00 
            5            3   7188     7024668     5.02117e-02 7.67333e-06 1.65024e-06 2.48006e+00 6.22049e-02 3.57074e-01 4.51629e-02 4.82395e-01 4.81487e-03 2.93272e-01 1.84833e-02 6.40471e-01 3.38536e-02 1.41680e+00 2.03693e-02 7.76981e+00 0.00000e+00 1.44940e+01 0.00000e+00 3.10610e+02 0.00000e+00 3.51980e+00 0.00000e+00 1.44659e-02 4.54143e-05 1.46555e-01 3.07738e-03 3.33429e-04 5.76222e-06 4.77706e-04 1.79957e-05 1.35486e-01 8.75725e-04      70990 0.00000e+00 0.00000e+00 
            6            4  14490    15673920     4.82766e-03 7.68733e-06 3.21848e-07 2.66884e+00 1.06034e-02 8.67450e-01 5.91096e-02 1.56273e+00 2.65501e-02 6.77542e-01 1.43955e-01 1.41971e+00 5.32589e-02 3.66146e+00 7.68511e-02 2.23992e+01 0.00000e+00 1.47835e+01 0.00000e+00 9.37249e+02 0.00000e+00 9.35020e+00 0.00000e+00 2.58339e-02 4.97830e-04 5.17896e-01 4.80327e-03 6.55703e-04 9.69995e-05 9.56466e-04 5.56694e-05 5.41835e-01 2.55689e-02     277768 0.00000e+00 0.00000e+00 
            7            4  22359    25899457     3.67708e-03 9.38133e-06 6.92631e-07 6.03442e+00 2.61584e-03 1.58386e+00 8.88935e-02 2.32257e+00 2.59864e-02 1.22347e+00 1.15402e-01 2.69708e+00 1.05985e-01 6.24558e+00 1.89697e-02 4.15234e+01 0.00000e+00 2.62096e+01 0.00000e+00 1.67792e+03 0.00000e+00 1.73501e+01 0.00000e+00 2.81833e-02 3.80261e-04 7.63671e-01 4.76780e-03 6.94479e-04 7.66409e-05 1.05734e-03 6.50292e-05 7.69144e-01 1.61706e-02     376372 0.00000e+00 0.00000e+00 
            8            5  30957    37821069     1.88063e-03 1.23033e-05 1.11888e-06 7.32612e+00 6.54379e-03 2.75169e+00 1.21659e-01 4.71870e+00 1.26133e-01 1.60013e+00 1.18281e-01 4.51852e+00 3.26131e-01 1.08411e+01 2.99619e-01 7.14096e+01 0.00000e+00 4.00086e+01 0.00000e+00 2.82868e+03 0.00000e+00 3.10881e+01 0.00000e+00 5.17899e-02 2.91505e-04 1.62384e+00 4.02422e-02 2.31909e-03 1.88066e-04 2.51626e-03 6.99555e-05 1.73425e+00 6.59314e-02     827129 0.00000e+00 0.00000e+00 
            9            5  46692    58689362     3.42910e-04 1.58307e-05 2.32568e-06 6.48424e+00 1.09597e-02 4.58980e+00 1.70945e-01 6.17936e+00 1.78513e-01 2.91245e+00 2.51641e-01 7.45418e+00 5.72011e-01 1.65515e+01 6.36166e-01 1.13065e+02 0.00000e+00 6.41355e+01 0.00000e+00 4.45900e+03 0.00000e+00 5.08972e+01 0.00000e+00 5.52405e-02 8.38360e-05 2.03552e+00 4.12362e-02 2.05302e-03 1.23192e-04 2.73632e-03 1.02543e-04 2.18644e+00 1.26876e-01     964187 0.00000e+00 0.00000e+00 
           10            5  54644    70049088     5.19839e-05 1.67403e-05 3.17059e-06 3.82900e+00 2.19934e-03 5.56465e+00 1.19028e-01 7.25484e+00 3.12943e-01 2.95918e+00 2.46166e-01 9.25798e+00 8.79792e-01 1.94787e+01 1.38676e+00 1.39590e+02 0.00000e+00 8.16976e+01 0.00000e+00 6.90427e+03 0.00000e+00 6.23056e+01 0.00000e+00 5.76455e-02 2.12340e-04 2.42216e+00 5.81531e-02 2.07532e-03 1.07888e-04 2.78860e-03 6.96023e-05 2.49747e+00 1.78803e-01    1114371 0.00000e+00 0.00000e+00 
           11            5  60741    78525973     2.01362e-05 1.70923e-05 9.60404e-07 8.67265e+00 1.32473e-02 6.33122e+00 4.69642e-02 7.89387e+00 2.38825e-01 3.43006e+00 2.38159e-01 1.03143e+01 6.87020e-01 2.16458e+01 9.95629e-01 1.57559e+02 0.00000e+00 9.45669e+01 0.00000e+00 6.82167e+03 0.00000e+00 7.18574e+01 0.00000e+00 5.83827e-02 2.61936e-05 2.60903e+00 4.87152e-02 2.10590e-03 1.88780e-05 2.85394e-03 6.73072e-05 2.70794e+00 1.19345e-01    1172483 0.00000e+00 0.00000e+00 
           12            5  72720    95362122     1.20940e-05 1.62000e-05 1.97921e-06 1.59631e+00 4.03390e-03 7.98644e+00 5.84868e-02 8.93237e+00 2.72395e-01 4.46905e+00 1.04632e-01 1.22503e+01 6.29790e-02 2.56612e+01 1.99557e-01 1.95166e+02 0.00000e+00 1.37226e+02 0.00000e+00 8.53683e+03 0.00000e+00 9.00685e+01 0.00000e+00 6.15454e-02 1.15772e-03 2.96880e+00 1.00821e-01 2.15246e-03 1.22762e-05 3.02467e-03 4.20836e-05 2.97203e+00 1.66312e-01    1323847 0.00000e+00 0.00000e+00 
           13            5  73830    96704406     1.08804e-05 1.71593e-05 2.34136e-06 2.35005e+01 3.25175e-01 8.42754e+00 6.67576e-02 1.17389e+01 3.39096e-01 4.47123e+00 2.74520e-01 1.46556e+01 2.13355e-01 3.08755e+01 3.28786e-01 2.04432e+02 0.00000e+00 1.36214e+02 0.00000e+00 9.14448e+03 0.00000e+00 9.46062e+01 0.00000e+00 9.24180e-02 3.56537e-04 3.76921e+00 9.72313e-02 5.63992e-03 1.03967e-04 5.39946e-03 6.62449e-05 4.48566e+00 2.54848e-01    1711520 0.00000e+00 0.00000e+00 
           14            6 100296   135206096     4.91984e-06 1.75337e-05 2.41380e-06 0.00000e+00 0.00000e+00 1.32358e+01 1.44897e-01 1.66293e+01 8.17978e-01 7.18975e+00 2.27317e-01 2.08258e+01 2.14619e+00 4.46586e+01 2.72994e+00 3.04484e+02 0.00000e+00 2.16100e+02 0.00000e+00 1.14562e+04 0.00000e+00 1.45025e+02 0.00000e+00 1.02854e-01 7.93648e-04 5.46668e+00 1.36884e-01 5.35173e-03 1.39140e-04 6.11291e-03 2.20127e-05 6.21925e+00 3.21903e-01    2413316 0.00000e+00 0.00000e+00 

